A Numerical Investigation of the Minimum Width of a Neural Network

Neural network width and depth are fundamental aspects of network topology. Universal approximation theorems provide that with increasing width or depth, there exists a neural network that approximates a function arbitrarily well. These theorems assume requirements, such as infinite data, that must be discretized in practice. Through numerical experiments, we seek to test the lower bounds established by Hanin in 2017.

==> ackely.dat <==
depth	width_1	width_2	width_3	width_4	width_5	width_6	width_7	width_8	width_9	width_10	
1.0	0.5018568250251857	0.4474559341918179	0.32948611053694815	0.2953648653911504	0.29233069094885916	0.25977034119516745	0.2548057821678075	0.26600409553845267	0.22015429456781788	0.23254990664366143	
2.0	0.5105878922058192	0.4348624137329015	0.17302823817028926	0.20725927623976795	0.22520023432707612	0.18609947458599044	0.1978325805945784	0.17135284218062488	0.1589229899064837	0.16406834235697595	
3.0	0.5016814681602565	0.48193527135123343	0.19572077068556873	0.14255019003313166	0.16550873600374574	0.1504276690583827	0.12616574784988724	0.13497785075782912	0.13753699633349506	0.1340174463676366	
4.0	0.5083691987110225	0.4859382894920263	0.15715122297057035	0.16708705696333973	0.14387600272748655	0.14074309641283136	0.1333351519988927	0.127956307235171	0.12901162562014476	0.11742956991775845	
5.0	0.5016475704597387	0.5054643961502162	0.12766114744414417	0.15416995179471316	0.14473987492789356	0.13707182678450672	0.1320568111823949	0.11388454708327381	0.10124730075935064	0.10987158270407534	
6.0	0.5078848389076147	0.4638371554302129	0.1740436491655263	0.16057226928938953	0.13239143165816394	0.129671373693839	0.1203367801482622	0.13021788868178455	0.10226837293003034	0.10717592510451404	
7.0	0.5007946702552882	0.4978083160804662	0.14667416486014453	0.13616573175080793	0.12188647064437	0.11136945063036065	0.11606881889571277	0.10649834148034133	0.10356088453691582	0.1077899945067319	
8.0	0.5193513843132106	0.5179864379478542	0.17495165142287342	0.16570548090209095	0.14433512958754627	0.11126730941767667	0.10745728883017627	0.11717785271872608	0.09525424575676601	0.10203547152747242	
9.0	0.5031239775108252	0.5030901816772375	0.12506721290816394	0.1290546742366704	0.10873226198424427	0.13596157106627552	0.10431012390944606	0.1124834206985387	0.10280875473822175	0.10666752728690235	
10.0	0.5034245041297827	0.5003116342140285	0.14194486412276355	0.1267906216071996	0.1214056995796117	0.1078735676692876	0.10317353281249134	0.09817137295168023	0.09514445980142992	0.09192681654571667	


==> borehole.dat <==
depth	width_1	width_2	width_3	width_4	width_5	width_6	width_7	width_8	width_9	width_10	
1.0	0.08282963528253573	0.07882372631647128	0.0503185912601225	0.03735934939305707	0.06735979761998578	0.052383307020415604	0.05362288250543612	0.04982554163854047	0.0542551204196684	0.04746366480934805	
2.0	0.06695806231419965	0.056263796948599065	0.06915890421788617	0.034595957001565036	0.03531014170567914	0.03173663017412487	0.03001586689569491	0.04302785087335881	0.019189050564303756	0.02942120280187055	
3.0	0.0907396003238432	0.06436526026647016	0.023813698730764887	0.025106541775869573	0.02276407923619672	0.02323317101833622	0.026191156049747644	0.019640278000099265	0.019676081799673284	0.02169572558324262	
4.0	0.07698310170252398	0.022858731412100042	0.023491971158193792	0.023237578534292425	0.020691178676791377	0.01808249201695844	0.013444773816274846	0.020130816153427045	0.020316141607608085	0.020317053202715485	
5.0	0.07346812977411288	0.06199537959020063	0.025567404889272893	0.013196019218780108	0.022772185467886175	0.020817883349252497	0.013777129315542425	0.01588665690343305	0.01345764436116026	0.01264540447809237	
6.0	0.12351716313440875	0.05061094059564608	0.016028277539419378	0.024749677320499597	0.02004699286646794	0.011371493421994394	0.015181429720712458	0.015266291760610784	0.015718761647092627	0.013893477582143987	
7.0	0.565883748196768	0.0288032218448393	0.022020451687978948	0.017546319794549348	0.013314385747795754	0.015159456855272868	0.015174500607656682	0.008932225369619573	0.008045867276129659	0.010063577960915726	
8.0	0.5557593032352202	0.03987681116979047	0.019600979947256292	0.014505498074697698	0.010627191205997644	0.012129703464895503	0.013905754288552341	0.007398986973842447	0.00928227200128573	0.01048754711997324	
9.0	0.5659629031650297	0.022209061143992237	0.022444121503042425	0.013438828326059138	0.011079184674429143	0.008465401791738714	0.009954802655386175	0.008366406568307116	0.011424306851500976	0.008661049670271925	
10.0	0.564116112851309	0.024336688183950628	0.016271807838642793	0.012057320730694876	0.011863319660103677	0.009057905050222193	0.008963038827067837	0.009641043805288518	0.008783452176260198	0.008680924558911673	


==> fig_ackley.dat <==
-1.000000000000000e+01 	 -1.000000000000000e+01 	 1.729329433526775e+01
-9.797979797979798e+00 	 -1.000000000000000e+01 	 1.804403030061918e+01
-9.595959595959595e+00 	 -1.000000000000000e+01 	 1.880898376780910e+01
-9.393939393939394e+00 	 -1.000000000000000e+01 	 1.873227709225910e+01
-9.191919191919192e+00 	 -1.000000000000000e+01 	 1.781795101204046e+01
-8.989898989898990e+00 	 -1.000000000000000e+01 	 1.701636731242596e+01
-8.787878787878787e+00 	 -1.000000000000000e+01 	 1.781969955800388e+01
-8.585858585858587e+00 	 -1.000000000000000e+01 	 1.854353772140568e+01
-8.383838383838384e+00 	 -1.000000000000000e+01 	 1.842343900751708e+01
-8.181818181818182e+00 	 -1.000000000000000e+01 	 1.747184225996055e+01
-7.979797979797979e+00 	 -1.000000000000000e+01 	 1.673551708878986e+01
-7.777777777777778e+00 	 -1.000000000000000e+01 	 1.758619147500455e+01
-7.575757575757576e+00 	 -1.000000000000000e+01 	 1.826879796226846e+01
-7.373737373737374e+00 	 -1.000000000000000e+01 	 1.810645262841442e+01
-7.171717171717171e+00 	 -1.000000000000000e+01 	 1.712110197243902e+01
-6.969696969696970e+00 	 -1.000000000000000e+01 	 1.645675977759817e+01
-6.767676767676768e+00 	 -1.000000000000000e+01 	 1.734974211862033e+01
-6.565656565656566e+00 	 -1.000000000000000e+01 	 1.799165714429427e+01
-6.363636363636363e+00 	 -1.000000000000000e+01 	 1.778855872627580e+01
-6.161616161616162e+00 	 -1.000000000000000e+01 	 1.677373301635230e+01
-5.959595959595959e+00 	 -1.000000000000000e+01 	 1.618801629836130e+01
-5.757575757575758e+00 	 -1.000000000000000e+01 	 1.711858767727495e+01
-5.555555555555555e+00 	 -1.000000000000000e+01 	 1.772098651968740e+01
-5.353535353535354e+00 	 -1.000000000000000e+01 	 1.747897912507205e+01
-5.151515151515151e+00 	 -1.000000000000000e+01 	 1.643972250819045e+01
-4.949494949494950e+00 	 -1.000000000000000e+01 	 1.593909587204387e+01
-4.747474747474747e+00 	 -1.000000000000000e+01 	 1.690289159334230e+01
-4.545454545454546e+00 	 -1.000000000000000e+01 	 1.746750433049774e+01
-4.343434343434343e+00 	 -1.000000000000000e+01 	 1.718872377664382e+01
-4.141414141414142e+00 	 -1.000000000000000e+01 	 1.613077587879919e+01
-3.939393939393939e+00 	 -1.000000000000000e+01 	 1.572136364842108e+01
-3.737373737373738e+00 	 -1.000000000000000e+01 	 1.671433018617831e+01
-3.535353535353535e+00 	 -1.000000000000000e+01 	 1.724327980333770e+01
-3.333333333333333e+00 	 -1.000000000000000e+01 	 1.693001139779106e+01
-3.131313131313131e+00 	 -1.000000000000000e+01 	 1.585964356041011e+01
-2.929292929292929e+00 	 -1.000000000000000e+01 	 1.554698470823114e+01
-2.727272727272728e+00 	 -1.000000000000000e+01 	 1.656523882659573e+01
-2.525252525252525e+00 	 -1.000000000000000e+01 	 1.706078718410869e+01
-2.323232323232324e+00 	 -1.000000000000000e+01 	 1.671523352836287e+01
-2.121212121212121e+00 	 -1.000000000000000e+01 	 1.563898872548814e+01
-1.919191919191919e+00 	 -1.000000000000000e+01 	 1.542771439508430e+01
-1.717171717171718e+00 	 -1.000000000000000e+01 	 1.646731366648687e+01
-1.515151515151516e+00 	 -1.000000000000000e+01 	 1.693153265540984e+01
-1.313131313131313e+00 	 -1.000000000000000e+01 	 1.655551562497797e+01
-1.111111111111111e+00 	 -1.000000000000000e+01 	 1.547988311455484e+01
-9.090909090909101e-01 	 -1.000000000000000e+01 	 1.537335731883485e+01
-7.070707070707076e-01 	 -1.000000000000000e+01 	 1.643002862335710e+01
-5.050505050505052e-01 	 -1.000000000000000e+01 	 1.686445189715791e+01
-3.030303030303028e-01 	 -1.000000000000000e+01 	 1.645911129566863e+01
-1.010101010101003e-01 	 -1.000000000000000e+01 	 1.539020488887838e+01
1.010101010101003e-01 	 -1.000000000000000e+01 	 1.539020488887838e+01
3.030303030303028e-01 	 -1.000000000000000e+01 	 1.645911129566863e+01
5.050505050505052e-01 	 -1.000000000000000e+01 	 1.686445189715791e+01
7.070707070707076e-01 	 -1.000000000000000e+01 	 1.643002862335710e+01
9.090909090909083e-01 	 -1.000000000000000e+01 	 1.537335731883486e+01
1.111111111111111e+00 	 -1.000000000000000e+01 	 1.547988311455484e+01
1.313131313131313e+00 	 -1.000000000000000e+01 	 1.655551562497797e+01
1.515151515151516e+00 	 -1.000000000000000e+01 	 1.693153265540984e+01
1.717171717171716e+00 	 -1.000000000000000e+01 	 1.646731366648687e+01
1.919191919191919e+00 	 -1.000000000000000e+01 	 1.542771439508430e+01
2.121212121212121e+00 	 -1.000000000000000e+01 	 1.563898872548814e+01
2.323232323232324e+00 	 -1.000000000000000e+01 	 1.671523352836287e+01
2.525252525252524e+00 	 -1.000000000000000e+01 	 1.706078718410869e+01
2.727272727272727e+00 	 -1.000000000000000e+01 	 1.656523882659573e+01
2.929292929292929e+00 	 -1.000000000000000e+01 	 1.554698470823114e+01
3.131313131313131e+00 	 -1.000000000000000e+01 	 1.585964356041011e+01
3.333333333333334e+00 	 -1.000000000000000e+01 	 1.693001139779106e+01
3.535353535353535e+00 	 -1.000000000000000e+01 	 1.724327980333770e+01
3.737373737373737e+00 	 -1.000000000000000e+01 	 1.671433018617831e+01
3.939393939393939e+00 	 -1.000000000000000e+01 	 1.572136364842108e+01
4.141414141414142e+00 	 -1.000000000000000e+01 	 1.613077587879919e+01
4.343434343434343e+00 	 -1.000000000000000e+01 	 1.718872377664382e+01
4.545454545454545e+00 	 -1.000000000000000e+01 	 1.746750433049774e+01
4.747474747474747e+00 	 -1.000000000000000e+01 	 1.690289159334230e+01
4.949494949494950e+00 	 -1.000000000000000e+01 	 1.593909587204387e+01
5.151515151515150e+00 	 -1.000000000000000e+01 	 1.643972250819044e+01
5.353535353535353e+00 	 -1.000000000000000e+01 	 1.747897912507204e+01
5.555555555555555e+00 	 -1.000000000000000e+01 	 1.772098651968740e+01
5.757575757575758e+00 	 -1.000000000000000e+01 	 1.711858767727495e+01
5.959595959595958e+00 	 -1.000000000000000e+01 	 1.618801629836130e+01
6.161616161616163e+00 	 -1.000000000000000e+01 	 1.677373301635230e+01
6.363636363636363e+00 	 -1.000000000000000e+01 	 1.778855872627580e+01
6.565656565656564e+00 	 -1.000000000000000e+01 	 1.799165714429427e+01
6.767676767676768e+00 	 -1.000000000000000e+01 	 1.734974211862033e+01
6.969696969696969e+00 	 -1.000000000000000e+01 	 1.645675977759818e+01
7.171717171717173e+00 	 -1.000000000000000e+01 	 1.712110197243904e+01
7.373737373737374e+00 	 -1.000000000000000e+01 	 1.810645262841442e+01
7.575757575757574e+00 	 -1.000000000000000e+01 	 1.826879796226847e+01
7.777777777777779e+00 	 -1.000000000000000e+01 	 1.758619147500455e+01
7.979797979797979e+00 	 -1.000000000000000e+01 	 1.673551708878986e+01
8.181818181818180e+00 	 -1.000000000000000e+01 	 1.747184225996054e+01
8.383838383838384e+00 	 -1.000000000000000e+01 	 1.842343900751708e+01
8.585858585858585e+00 	 -1.000000000000000e+01 	 1.854353772140569e+01
8.787878787878789e+00 	 -1.000000000000000e+01 	 1.781969955800387e+01
8.989898989898990e+00 	 -1.000000000000000e+01 	 1.701636731242596e+01
9.191919191919190e+00 	 -1.000000000000000e+01 	 1.781795101204045e+01
9.393939393939394e+00 	 -1.000000000000000e+01 	 1.873227709225910e+01
9.595959595959595e+00 	 -1.000000000000000e+01 	 1.880898376780910e+01
9.797979797979799e+00 	 -1.000000000000000e+01 	 1.804403030061917e+01
1.000000000000000e+01 	 -1.000000000000000e+01 	 1.729329433526775e+01

-1.000000000000000e+01 	 -9.797979797979798e+00 	 1.804403030061918e+01
-9.797979797979798e+00 	 -9.797979797979798e+00 	 1.855426678657883e+01
-9.595959595959595e+00 	 -9.797979797979798e+00 	 1.907431171681309e+01
-9.393939393939394e+00 	 -9.797979797979798e+00 	 1.900197585880231e+01
-9.191919191919192e+00 	 -9.797979797979798e+00 	 1.834011274885984e+01
-8.989898989898990e+00 	 -9.797979797979798e+00 	 1.775741197582673e+01
-8.787878787878787e+00 	 -9.797979797979798e+00 	 1.830378494467658e+01
-8.585858585858587e+00 	 -9.797979797979798e+00 	 1.879408766044716e+01
-8.383838383838384e+00 	 -9.797979797979798e+00 	 1.869046964219802e+01
-8.181818181818182e+00 	 -9.797979797979798e+00 	 1.800169838297853e+01
-7.979797979797979e+00 	 -9.797979797979798e+00 	 1.746430157441044e+01
-7.777777777777778e+00 	 -9.797979797979798e+00 	 1.804344999489800e+01
-7.575757575757576e+00 	 -9.797979797979798e+00 	 1.850429030925955e+01
-7.373737373737374e+00 	 -9.797979797979798e+00 	 1.837058442954899e+01
-7.171717171717171e+00 	 -9.797979797979798e+00 	 1.765779522539523e+01
-6.969696969696970e+00 	 -9.797979797979798e+00 	 1.717087761624950e+01
-6.767676767676768e+00 	 -9.797979797979798e+00 	 1.777973197650883e+01
-6.565656565656566e+00 	 -9.797979797979798e+00 	 1.821199170803252e+01
-6.363636363636363e+00 	 -9.797979797979798e+00 	 1.804978008299036e+01
-6.161616161616162e+00 	 -9.797979797979798e+00 	 1.731654459624461e+01
-5.959595959595959e+00 	 -9.797979797979798e+00 	 1.688537080812286e+01
-5.757575757575758e+00 	 -9.797979797979798e+00 	 1.752123162298757e+01
-5.555555555555555e+00 	 -9.797979797979798e+00 	 1.792638805615120e+01
-5.353535353535354e+00 	 -9.797979797979798e+00 	 1.773764771499312e+01
-5.151515151515151e+00 	 -9.797979797979798e+00 	 1.698822303474384e+01
-4.949494949494950e+00 	 -9.797979797979798e+00 	 1.661807720749627e+01
-4.747474747474747e+00 	 -9.797979797979798e+00 	 1.727863554957634e+01
-4.545454545454546e+00 	 -9.797979797979798e+00 	 1.765869312377701e+01
-4.343434343434343e+00 	 -9.797979797979798e+00 	 1.744573735364445e+01
-4.141414141414142e+00 	 -9.797979797979798e+00 	 1.668499379945329e+01
-3.939393939393939e+00 	 -9.797979797979798e+00 	 1.638103601037922e+01
-3.737373737373738e+00 	 -9.797979797979798e+00 	 1.706430725509293e+01
-3.535353535353535e+00 	 -9.797979797979798e+00 	 1.742164070614404e+01
-3.333333333333333e+00 	 -9.797979797979798e+00 	 1.718696874960325e+01
-3.131313131313131e+00 	 -9.797979797979798e+00 	 1.642021688805778e+01
-2.929292929292929e+00 	 -9.797979797979798e+00 	 1.618724527672103e+01
-2.727272727272728e+00 	 -9.797979797979798e+00 	 1.689139677927400e+01
-2.525252525252525e+00 	 -9.797979797979798e+00 	 1.722849147304782e+01
-2.323232323232324e+00 	 -9.797979797979798e+00 	 1.697453663886326e+01
-2.121212121212121e+00 	 -9.797979797979798e+00 	 1.620724845356084e+01
-1.919191919191919e+00 	 -9.797979797979798e+00 	 1.604936957290212e+01
-1.717171717171718e+00 	 -9.797979797979798e+00 	 1.677245007798067e+01
-1.515151515151516e+00 	 -9.797979797979798e+00 	 1.709155582665196e+01
-1.313131313131313e+00 	 -9.797979797979798e+00 	 1.682035615395012e+01
-1.111111111111111e+00 	 -9.797979797979798e+00 	 1.605781262950534e+01
-9.090909090909101e-01 	 -9.797979797979798e+00 	 1.597806241909795e+01
-7.070707070707076e-01 	 -9.797979797979798e+00 	 1.671768335161049e+01
-5.050505050505052e-01 	 -9.797979797979798e+00 	 1.702044160828152e+01
-3.030303030303028e-01 	 -9.797979797979798e+00 	 1.673330146821828e+01
-1.010101010101003e-01 	 -9.797979797979798e+00 	 1.598024278854496e+01
1.010101010101003e-01 	 -9.797979797979798e+00 	 1.598024278854496e+01
3.030303030303028e-01 	 -9.797979797979798e+00 	 1.673330146821828e+01
5.050505050505052e-01 	 -9.797979797979798e+00 	 1.702044160828152e+01
7.070707070707076e-01 	 -9.797979797979798e+00 	 1.671768335161049e+01
9.090909090909083e-01 	 -9.797979797979798e+00 	 1.597806241909796e+01
1.111111111111111e+00 	 -9.797979797979798e+00 	 1.605781262950534e+01
1.313131313131313e+00 	 -9.797979797979798e+00 	 1.682035615395012e+01
1.515151515151516e+00 	 -9.797979797979798e+00 	 1.709155582665196e+01
1.717171717171716e+00 	 -9.797979797979798e+00 	 1.677245007798067e+01
1.919191919191919e+00 	 -9.797979797979798e+00 	 1.604936957290212e+01
2.121212121212121e+00 	 -9.797979797979798e+00 	 1.620724845356084e+01
2.323232323232324e+00 	 -9.797979797979798e+00 	 1.697453663886326e+01
2.525252525252524e+00 	 -9.797979797979798e+00 	 1.722849147304782e+01
2.727272727272727e+00 	 -9.797979797979798e+00 	 1.689139677927400e+01
2.929292929292929e+00 	 -9.797979797979798e+00 	 1.618724527672103e+01
3.131313131313131e+00 	 -9.797979797979798e+00 	 1.642021688805778e+01
3.333333333333334e+00 	 -9.797979797979798e+00 	 1.718696874960325e+01
3.535353535353535e+00 	 -9.797979797979798e+00 	 1.742164070614404e+01
3.737373737373737e+00 	 -9.797979797979798e+00 	 1.706430725509294e+01
3.939393939393939e+00 	 -9.797979797979798e+00 	 1.638103601037922e+01
4.141414141414142e+00 	 -9.797979797979798e+00 	 1.668499379945329e+01
4.343434343434343e+00 	 -9.797979797979798e+00 	 1.744573735364445e+01
4.545454545454545e+00 	 -9.797979797979798e+00 	 1.765869312377701e+01
4.747474747474747e+00 	 -9.797979797979798e+00 	 1.727863554957634e+01
4.949494949494950e+00 	 -9.797979797979798e+00 	 1.661807720749627e+01
5.151515151515150e+00 	 -9.797979797979798e+00 	 1.698822303474384e+01
5.353535353535353e+00 	 -9.797979797979798e+00 	 1.773764771499312e+01
5.555555555555555e+00 	 -9.797979797979798e+00 	 1.792638805615120e+01
5.757575757575758e+00 	 -9.797979797979798e+00 	 1.752123162298757e+01
5.959595959595958e+00 	 -9.797979797979798e+00 	 1.688537080812286e+01
6.161616161616163e+00 	 -9.797979797979798e+00 	 1.731654459624461e+01
6.363636363636363e+00 	 -9.797979797979798e+00 	 1.804978008299036e+01
6.565656565656564e+00 	 -9.797979797979798e+00 	 1.821199170803253e+01
6.767676767676768e+00 	 -9.797979797979798e+00 	 1.777973197650883e+01
6.969696969696969e+00 	 -9.797979797979798e+00 	 1.717087761624950e+01
7.171717171717173e+00 	 -9.797979797979798e+00 	 1.765779522539524e+01
7.373737373737374e+00 	 -9.797979797979798e+00 	 1.837058442954899e+01
7.575757575757574e+00 	 -9.797979797979798e+00 	 1.850429030925955e+01
7.777777777777779e+00 	 -9.797979797979798e+00 	 1.804344999489800e+01
7.979797979797979e+00 	 -9.797979797979798e+00 	 1.746430157441044e+01
8.181818181818180e+00 	 -9.797979797979798e+00 	 1.800169838297852e+01
8.383838383838384e+00 	 -9.797979797979798e+00 	 1.869046964219802e+01
8.585858585858585e+00 	 -9.797979797979798e+00 	 1.879408766044716e+01
8.787878787878789e+00 	 -9.797979797979798e+00 	 1.830378494467658e+01
8.989898989898990e+00 	 -9.797979797979798e+00 	 1.775741197582673e+01
9.191919191919190e+00 	 -9.797979797979798e+00 	 1.834011274885983e+01
9.393939393939394e+00 	 -9.797979797979798e+00 	 1.900197585880231e+01
9.595959595959595e+00 	 -9.797979797979798e+00 	 1.907431171681309e+01
9.797979797979799e+00 	 -9.797979797979798e+00 	 1.855426678657881e+01
1.000000000000000e+01 	 -9.797979797979798e+00 	 1.804403030061918e+01

-1.000000000000000e+01 	 -9.595959595959595e+00 	 1.880898376780910e+01
-9.797979797979798e+00 	 -9.595959595959595e+00 	 1.907431171681309e+01
-9.595959595959595e+00 	 -9.595959595959595e+00 	 1.934495687807816e+01
-9.393939393939394e+00 	 -9.595959595959595e+00 	 1.927705971329412e+01
-9.191919191919192e+00 	 -9.595959595959595e+00 	 1.887226475229636e+01
-8.989898989898990e+00 	 -9.595959595959595e+00 	 1.851243595906401e+01
-8.787878787878787e+00 	 -9.595959595959595e+00 	 1.879713107162192e+01
-8.585858585858587e+00 	 -9.595959595959595e+00 	 1.904960638696503e+01
-8.383838383838384e+00 	 -9.595959595959595e+00 	 1.896274928788247e+01
-8.181818181818182e+00 	 -9.595959595959595e+00 	 1.854158867208589e+01
-7.979797979797979e+00 	 -9.595959595959595e+00 	 1.820673419880692e+01
-7.777777777777778e+00 	 -9.595959595959595e+00 	 1.850936119542165e+01
-7.575757575757576e+00 	 -9.595959595959595e+00 	 1.874434798653034e+01
-7.373737373737374e+00 	 -9.595959595959595e+00 	 1.863977319114128e+01
-7.171717171717171e+00 	 -9.595959595959595e+00 	 1.820449738653312e+01
-6.969696969696970e+00 	 -9.595959595959595e+00 	 1.789821333317662e+01
-6.767676767676768e+00 	 -9.595959595959595e+00 	 1.821770191420536e+01
-6.565656565656566e+00 	 -9.595959595959595e+00 	 1.843642865061589e+01
-6.363636363636363e+00 	 -9.595959595959595e+00 	 1.831580751049113e+01
-6.161616161616162e+00 	 -9.595959595959595e+00 	 1.786926735623946e+01
-5.959595959595959e+00 	 -9.595959595959595e+00 	 1.759541487387121e+01
-5.757575757575758e+00 	 -9.595959595959595e+00 	 1.793112189815679e+01
-5.555555555555555e+00 	 -9.595959595959595e+00 	 1.813537374875133e+01
-5.353535353535354e+00 	 -9.595959595959595e+00 	 1.800081942590354e+01
-5.151515151515151e+00 	 -9.595959595959595e+00 	 1.754647179793371e+01
-4.949494949494950e+00 	 -9.595959595959595e+00 	 1.730913471106705e+01
-4.747474747474747e+00 	 -9.595959595959595e+00 	 1.766084691599925e+01
-4.545454545454546e+00 	 -9.595959595959595e+00 	 1.785291055730436e+01
-4.343434343434343e+00 	 -9.595959595959595e+00 	 1.770692051130455e+01
-4.141414141414142e+00 	 -9.595959595959595e+00 	 1.724875459738546e+01
-3.939393939393939e+00 	 -9.595959595959595e+00 	 1.705211581530566e+01
-3.737373737373738e+00 	 -9.595959595959595e+00 	 1.741996070064956e+01
-3.535353535353535e+00 	 -9.595959595959595e+00 	 1.760247324956266e+01
-3.333333333333333e+00 	 -9.595959595959595e+00 	 1.744777124241905e+01
-3.131313131313131e+00 	 -9.595959595959595e+00 	 1.699012655446228e+01
-2.929292929292929e+00 	 -9.595959595959595e+00 	 1.683823772621290e+01
-2.727272727272728e+00 	 -9.595959595959595e+00 	 1.722247920781770e+01
-2.525252525252525e+00 	 -9.595959595959595e+00 	 1.739816258023433e+01
-2.323232323232324e+00 	 -9.595959595959595e+00 	 1.723742623962168e+01
-2.121212121212121e+00 	 -9.595959595959595e+00 	 1.678469392274318e+01
-1.919191919191919e+00 	 -9.595959595959595e+00 	 1.668113742276513e+01
-1.717171717171718e+00 	 -9.595959595959595e+00 	 1.708186201687710e+01
-1.515151515151516e+00 	 -9.595959595959595e+00 	 1.725315741711839e+01
-1.313131313131313e+00 	 -9.595959595959595e+00 	 1.708865504018581e+01
-1.111111111111111e+00 	 -9.595959595959595e+00 	 1.664489563393670e+01
-9.090909090909101e-01 	 -9.595959595959595e+00 	 1.659238292191973e+01
-7.070707070707076e-01 	 -9.595959595959595e+00 	 1.700913019940988e+01
-5.050505050505052e-01 	 -9.595959595959595e+00 	 1.717779736801755e+01
-3.030303030303028e-01 	 -9.595959595959595e+00 	 1.701100868396594e+01
-1.010101010101003e-01 	 -9.595959595959595e+00 	 1.657957053596338e+01
1.010101010101003e-01 	 -9.595959595959595e+00 	 1.657957053596338e+01
3.030303030303028e-01 	 -9.595959595959595e+00 	 1.701100868396594e+01
5.050505050505052e-01 	 -9.595959595959595e+00 	 1.717779736801755e+01
7.070707070707076e-01 	 -9.595959595959595e+00 	 1.700913019940988e+01
9.090909090909083e-01 	 -9.595959595959595e+00 	 1.659238292191974e+01
1.111111111111111e+00 	 -9.595959595959595e+00 	 1.664489563393670e+01
1.313131313131313e+00 	 -9.595959595959595e+00 	 1.708865504018581e+01
1.515151515151516e+00 	 -9.595959595959595e+00 	 1.725315741711839e+01
1.717171717171716e+00 	 -9.595959595959595e+00 	 1.708186201687710e+01
1.919191919191919e+00 	 -9.595959595959595e+00 	 1.668113742276513e+01
2.121212121212121e+00 	 -9.595959595959595e+00 	 1.678469392274318e+01
2.323232323232324e+00 	 -9.595959595959595e+00 	 1.723742623962168e+01
2.525252525252524e+00 	 -9.595959595959595e+00 	 1.739816258023433e+01
2.727272727272727e+00 	 -9.595959595959595e+00 	 1.722247920781770e+01
2.929292929292929e+00 	 -9.595959595959595e+00 	 1.683823772621290e+01
3.131313131313131e+00 	 -9.595959595959595e+00 	 1.699012655446228e+01
3.333333333333334e+00 	 -9.595959595959595e+00 	 1.744777124241906e+01
3.535353535353535e+00 	 -9.595959595959595e+00 	 1.760247324956266e+01
3.737373737373737e+00 	 -9.595959595959595e+00 	 1.741996070064956e+01
3.939393939393939e+00 	 -9.595959595959595e+00 	 1.705211581530566e+01
4.141414141414142e+00 	 -9.595959595959595e+00 	 1.724875459738546e+01
4.343434343434343e+00 	 -9.595959595959595e+00 	 1.770692051130455e+01
4.545454545454545e+00 	 -9.595959595959595e+00 	 1.785291055730436e+01
4.747474747474747e+00 	 -9.595959595959595e+00 	 1.766084691599925e+01
4.949494949494950e+00 	 -9.595959595959595e+00 	 1.730913471106705e+01
5.151515151515150e+00 	 -9.595959595959595e+00 	 1.754647179793371e+01
5.353535353535353e+00 	 -9.595959595959595e+00 	 1.800081942590354e+01
5.555555555555555e+00 	 -9.595959595959595e+00 	 1.813537374875133e+01
5.757575757575758e+00 	 -9.595959595959595e+00 	 1.793112189815679e+01
5.959595959595958e+00 	 -9.595959595959595e+00 	 1.759541487387121e+01
6.161616161616163e+00 	 -9.595959595959595e+00 	 1.786926735623946e+01
6.363636363636363e+00 	 -9.595959595959595e+00 	 1.831580751049113e+01
6.565656565656564e+00 	 -9.595959595959595e+00 	 1.843642865061588e+01
6.767676767676768e+00 	 -9.595959595959595e+00 	 1.821770191420536e+01
6.969696969696969e+00 	 -9.595959595959595e+00 	 1.789821333317662e+01
7.171717171717173e+00 	 -9.595959595959595e+00 	 1.820449738653312e+01
7.373737373737374e+00 	 -9.595959595959595e+00 	 1.863977319114128e+01
7.575757575757574e+00 	 -9.595959595959595e+00 	 1.874434798653034e+01
7.777777777777779e+00 	 -9.595959595959595e+00 	 1.850936119542165e+01
7.979797979797979e+00 	 -9.595959595959595e+00 	 1.820673419880692e+01
8.181818181818180e+00 	 -9.595959595959595e+00 	 1.854158867208589e+01
8.383838383838384e+00 	 -9.595959595959595e+00 	 1.896274928788247e+01
8.585858585858585e+00 	 -9.595959595959595e+00 	 1.904960638696503e+01
8.787878787878789e+00 	 -9.595959595959595e+00 	 1.879713107162192e+01
8.989898989898990e+00 	 -9.595959595959595e+00 	 1.851243595906401e+01
9.191919191919190e+00 	 -9.595959595959595e+00 	 1.887226475229635e+01
9.393939393939394e+00 	 -9.595959595959595e+00 	 1.927705971329412e+01
9.595959595959595e+00 	 -9.595959595959595e+00 	 1.934495687807816e+01
9.797979797979799e+00 	 -9.595959595959595e+00 	 1.907431171681309e+01
1.000000000000000e+01 	 -9.595959595959595e+00 	 1.880898376780910e+01

-1.000000000000000e+01 	 -9.393939393939394e+00 	 1.873227709225910e+01
-9.797979797979798e+00 	 -9.393939393939394e+00 	 1.900197585880231e+01
-9.595959595959595e+00 	 -9.393939393939394e+00 	 1.927705971329412e+01
-9.393939393939394e+00 	 -9.393939393939394e+00 	 1.920713869906758e+01
-9.191919191919192e+00 	 -9.393939393939394e+00 	 1.879388805037415e+01
-8.989898989898990e+00 	 -9.393939393939394e+00 	 1.842642280602967e+01
-8.787878787878787e+00 	 -9.393939393939394e+00 	 1.871568583015319e+01
-8.585858585858587e+00 	 -9.393939393939394e+00 	 1.897208193937775e+01
-8.383838383838384e+00 	 -9.393939393939394e+00 	 1.888266636906399e+01
-8.181818181818182e+00 	 -9.393939393939394e+00 	 1.845256349919806e+01
-7.979797979797979e+00 	 -9.393939393939394e+00 	 1.811037040413110e+01
-7.777777777777778e+00 	 -9.393939393939394e+00 	 1.841772939294449e+01
-7.575757575757576e+00 	 -9.393939393939394e+00 	 1.865612910862995e+01
-7.373737373737374e+00 	 -9.393939393939394e+00 	 1.854848505287769e+01
-7.171717171717171e+00 	 -9.393939393939394e+00 	 1.810382687008183e+01
-6.969696969696970e+00 	 -9.393939393939394e+00 	 1.779057780548869e+01
-6.767676767676768e+00 	 -9.393939393939394e+00 	 1.811495374155415e+01
-6.565656565656566e+00 	 -9.393939393939394e+00 	 1.833662491735445e+01
-6.363636363636363e+00 	 -9.393939393939394e+00 	 1.821247630581291e+01
-6.161616161616162e+00 	 -9.393939393939394e+00 	 1.775619374161936e+01
-5.959595959595959e+00 	 -9.393939393939394e+00 	 1.747585457788364e+01
-5.757575757575758e+00 	 -9.393939393939394e+00 	 1.781662925830303e+01
-5.555555555555555e+00 	 -9.393939393939394e+00 	 1.802343416454150e+01
-5.353535353535354e+00 	 -9.393939393939394e+00 	 1.788498381085419e+01
-5.151515151515151e+00 	 -9.393939393939394e+00 	 1.742065547224101e+01
-4.949494949494950e+00 	 -9.393939393939394e+00 	 1.717745043600546e+01
-4.747474747474747e+00 	 -9.393939393939394e+00 	 1.753447632204144e+01
-4.545454545454546e+00 	 -9.393939393939394e+00 	 1.772882185827105e+01
-4.343434343434343e+00 	 -9.393939393939394e+00 	 1.757869851464766e+01
-4.141414141414142e+00 	 -9.393939393939394e+00 	 1.711048024706718e+01
-3.939393939393939e+00 	 -9.393939393939394e+00 	 1.690876951326304e+01
-3.737373737373738e+00 	 -9.393939393939394e+00 	 1.728228109338050e+01
-3.535353535353535e+00 	 -9.393939393939394e+00 	 1.746696546825875e+01
-3.333333333333333e+00 	 -9.393939393939394e+00 	 1.730806169119913e+01
-3.131313131313131e+00 	 -9.393939393939394e+00 	 1.684049804748904e+01
-2.929292929292929e+00 	 -9.393939393939394e+00 	 1.668453780095738e+01
-2.727272727272728e+00 	 -9.393939393939394e+00 	 1.707493584715377e+01
-2.525252525252525e+00 	 -9.393939393939394e+00 	 1.725286793569954e+01
-2.323232323232324e+00 	 -9.393939393939394e+00 	 1.708804996737415e+01
-2.121212121212121e+00 	 -9.393939393939394e+00 	 1.662575471167196e+01
-1.919191919191919e+00 	 -9.393939393939394e+00 	 1.651933492815442e+01
-1.717171717171718e+00 	 -9.393939393939394e+00 	 1.692684630641032e+01
-1.515151515151516e+00 	 -9.393939393939394e+00 	 1.710065023721009e+01
-1.313131313131313e+00 	 -9.393939393939394e+00 	 1.693236254931326e+01
-1.111111111111111e+00 	 -9.393939393939394e+00 	 1.647960160639878e+01
-9.090909090909101e-01 	 -9.393939393939394e+00 	 1.642560732106929e+01
-7.070707070707076e-01 	 -9.393939393939394e+00 	 1.684987739942039e+01
-5.050505050505052e-01 	 -9.393939393939394e+00 	 1.702145201047561e+01
-3.030303030303028e-01 	 -9.393939393939394e+00 	 1.685129800020046e+01
-1.010101010101003e-01 	 -9.393939393939394e+00 	 1.641156759534007e+01
1.010101010101003e-01 	 -9.393939393939394e+00 	 1.641156759534007e+01
3.030303030303028e-01 	 -9.393939393939394e+00 	 1.685129800020046e+01
5.050505050505052e-01 	 -9.393939393939394e+00 	 1.702145201047561e+01
7.070707070707076e-01 	 -9.393939393939394e+00 	 1.684987739942039e+01
9.090909090909083e-01 	 -9.393939393939394e+00 	 1.642560732106930e+01
1.111111111111111e+00 	 -9.393939393939394e+00 	 1.647960160639878e+01
1.313131313131313e+00 	 -9.393939393939394e+00 	 1.693236254931326e+01
1.515151515151516e+00 	 -9.393939393939394e+00 	 1.710065023721009e+01
1.717171717171716e+00 	 -9.393939393939394e+00 	 1.692684630641032e+01
1.919191919191919e+00 	 -9.393939393939394e+00 	 1.651933492815442e+01
2.121212121212121e+00 	 -9.393939393939394e+00 	 1.662575471167196e+01
2.323232323232324e+00 	 -9.393939393939394e+00 	 1.708804996737415e+01
2.525252525252524e+00 	 -9.393939393939394e+00 	 1.725286793569954e+01
2.727272727272727e+00 	 -9.393939393939394e+00 	 1.707493584715377e+01
2.929292929292929e+00 	 -9.393939393939394e+00 	 1.668453780095738e+01
3.131313131313131e+00 	 -9.393939393939394e+00 	 1.684049804748904e+01
3.333333333333334e+00 	 -9.393939393939394e+00 	 1.730806169119913e+01
3.535353535353535e+00 	 -9.393939393939394e+00 	 1.746696546825875e+01
3.737373737373737e+00 	 -9.393939393939394e+00 	 1.728228109338050e+01
3.939393939393939e+00 	 -9.393939393939394e+00 	 1.690876951326304e+01
4.141414141414142e+00 	 -9.393939393939394e+00 	 1.711048024706718e+01
4.343434343434343e+00 	 -9.393939393939394e+00 	 1.757869851464766e+01
4.545454545454545e+00 	 -9.393939393939394e+00 	 1.772882185827105e+01
4.747474747474747e+00 	 -9.393939393939394e+00 	 1.753447632204144e+01
4.949494949494950e+00 	 -9.393939393939394e+00 	 1.717745043600546e+01
5.151515151515150e+00 	 -9.393939393939394e+00 	 1.742065547224101e+01
5.353535353535353e+00 	 -9.393939393939394e+00 	 1.788498381085419e+01
5.555555555555555e+00 	 -9.393939393939394e+00 	 1.802343416454150e+01
5.757575757575758e+00 	 -9.393939393939394e+00 	 1.781662925830303e+01
5.959595959595958e+00 	 -9.393939393939394e+00 	 1.747585457788364e+01
6.161616161616163e+00 	 -9.393939393939394e+00 	 1.775619374161936e+01
6.363636363636363e+00 	 -9.393939393939394e+00 	 1.821247630581291e+01
6.565656565656564e+00 	 -9.393939393939394e+00 	 1.833662491735445e+01
6.767676767676768e+00 	 -9.393939393939394e+00 	 1.811495374155415e+01
6.969696969696969e+00 	 -9.393939393939394e+00 	 1.779057780548869e+01
7.171717171717173e+00 	 -9.393939393939394e+00 	 1.810382687008184e+01
7.373737373737374e+00 	 -9.393939393939394e+00 	 1.854848505287769e+01
7.575757575757574e+00 	 -9.393939393939394e+00 	 1.865612910862995e+01
7.777777777777779e+00 	 -9.393939393939394e+00 	 1.841772939294449e+01
7.979797979797979e+00 	 -9.393939393939394e+00 	 1.811037040413110e+01
8.181818181818180e+00 	 -9.393939393939394e+00 	 1.845256349919806e+01
8.383838383838384e+00 	 -9.393939393939394e+00 	 1.888266636906399e+01
8.585858585858585e+00 	 -9.393939393939394e+00 	 1.897208193937775e+01
8.787878787878789e+00 	 -9.393939393939394e+00 	 1.871568583015318e+01
8.989898989898990e+00 	 -9.393939393939394e+00 	 1.842642280602967e+01
9.191919191919190e+00 	 -9.393939393939394e+00 	 1.879388805037415e+01
9.393939393939394e+00 	 -9.393939393939394e+00 	 1.920713869906758e+01
9.595959595959595e+00 	 -9.393939393939394e+00 	 1.927705971329412e+01
9.797979797979799e+00 	 -9.393939393939394e+00 	 1.900197585880230e+01
1.000000000000000e+01 	 -9.393939393939394e+00 	 1.873227709225910e+01

-1.000000000000000e+01 	 -9.191919191919192e+00 	 1.781795101204046e+01
-9.797979797979798e+00 	 -9.191919191919192e+00 	 1.834011274885984e+01
-9.595959595959595e+00 	 -9.191919191919192e+00 	 1.887226475229636e+01
-9.393939393939394e+00 	 -9.191919191919192e+00 	 1.879388805037415e+01
-9.191919191919192e+00 	 -9.191919191919192e+00 	 1.810792237757020e+01
-8.989898989898990e+00 	 -9.191919191919192e+00 	 1.750340985268365e+01
-8.787878787878787e+00 	 -9.191919191919192e+00 	 1.806221799143800e+01
-8.585858585858587e+00 	 -9.191919191919192e+00 	 1.856313106153652e+01
-8.383838383838384e+00 	 -9.191919191919192e+00 	 1.845192890739507e+01
-8.181818181818182e+00 	 -9.191919191919192e+00 	 1.773764719448311e+01
-7.979797979797979e+00 	 -9.191919191919192e+00 	 1.717923308914931e+01
-7.777777777777778e+00 	 -9.191919191919192e+00 	 1.777123659242217e+01
-7.575757575757576e+00 	 -9.191919191919192e+00 	 1.824122219114472e+01
-7.373737373737374e+00 	 -9.191919191919192e+00 	 1.809846018195482e+01
-7.171717171717171e+00 	 -9.191919191919192e+00 	 1.735888837090749e+01
-6.969696969696970e+00 	 -9.191919191919192e+00 	 1.685196705663756e+01
-6.767676767676768e+00 	 -9.191919191919192e+00 	 1.747407949727214e+01
-6.565656565656566e+00 	 -9.191919191919192e+00 	 1.791413873610600e+01
-6.363636363636363e+00 	 -9.191919191919192e+00 	 1.774155658072715e+01
-6.161616161616162e+00 	 -9.191919191919192e+00 	 1.698050249168267e+01
-5.959595959595959e+00 	 -9.191919191919192e+00 	 1.653064527686884e+01
-5.757575757575758e+00 	 -9.191919191919192e+00 	 1.718025139514610e+01
-5.555555555555555e+00 	 -9.191919191919192e+00 	 1.759209372649677e+01
-5.353535353535354e+00 	 -9.191919191919192e+00 	 1.739193743113553e+01
-5.151515151515151e+00 	 -9.191919191919192e+00 	 1.661401879969914e+01
-4.949494949494950e+00 	 -9.191919191919192e+00 	 1.622692454113476e+01
-4.747474747474747e+00 	 -9.191919191919192e+00 	 1.690192220630388e+01
-4.545454545454546e+00 	 -9.191919191919192e+00 	 1.728791353523716e+01
-4.343434343434343e+00 	 -9.191919191919192e+00 	 1.706289061862851e+01
-4.141414141414142e+00 	 -9.191919191919192e+00 	 1.627347293371226e+01
-3.939393939393939e+00 	 -9.191919191919192e+00 	 1.595482828684503e+01
-3.737373737373738e+00 	 -9.191919191919192e+00 	 1.665356377052886e+01
-3.535353535353535e+00 	 -9.191919191919192e+00 	 1.701656307620491e+01
-3.333333333333333e+00 	 -9.191919191919192e+00 	 1.676968002613956e+01
-3.131313131313131e+00 	 -9.191919191919192e+00 	 1.597468408554485e+01
-2.929292929292929e+00 	 -9.191919191919192e+00 	 1.572989709278911e+01
-2.727272727272728e+00 	 -9.191919191919192e+00 	 1.645095859184061e+01
-2.525252525252525e+00 	 -9.191919191919192e+00 	 1.679401340326691e+01
-2.323232323232324e+00 	 -9.191919191919192e+00 	 1.652827079099157e+01
-2.121212121212121e+00 	 -9.191919191919192e+00 	 1.573383147561515e+01
-1.919191919191919e+00 	 -9.191919191919192e+00 	 1.556762933966524e+01
-1.717171717171718e+00 	 -9.191919191919192e+00 	 1.630949708423424e+01
-1.515151515151516e+00 	 -9.191919191919192e+00 	 1.663540747509900e+01
-1.313131313131313e+00 	 -9.191919191919192e+00 	 1.635337359821067e+01
-1.111111111111111e+00 	 -9.191919191919192e+00 	 1.556538274027149e+01
-9.090909090909101e-01 	 -9.191919191919192e+00 	 1.548132121916822e+01
-7.070707070707076e-01 	 -9.191919191919192e+00 	 1.624193412482278e+01
-5.050505050505052e-01 	 -9.191919191919192e+00 	 1.655276008932868e+01
-3.030303030303028e-01 	 -9.191919191919192e+00 	 1.625611181906888e+01
-1.010101010101003e-01 	 -9.191919191919192e+00 	 1.547974702830034e+01
1.010101010101003e-01 	 -9.191919191919192e+00 	 1.547974702830034e+01
3.030303030303028e-01 	 -9.191919191919192e+00 	 1.625611181906888e+01
5.050505050505052e-01 	 -9.191919191919192e+00 	 1.655276008932868e+01
7.070707070707076e-01 	 -9.191919191919192e+00 	 1.624193412482278e+01
9.090909090909083e-01 	 -9.191919191919192e+00 	 1.548132121916822e+01
1.111111111111111e+00 	 -9.191919191919192e+00 	 1.556538274027149e+01
1.313131313131313e+00 	 -9.191919191919192e+00 	 1.635337359821067e+01
1.515151515151516e+00 	 -9.191919191919192e+00 	 1.663540747509900e+01
1.717171717171716e+00 	 -9.191919191919192e+00 	 1.630949708423424e+01
1.919191919191919e+00 	 -9.191919191919192e+00 	 1.556762933966524e+01
2.121212121212121e+00 	 -9.191919191919192e+00 	 1.573383147561515e+01
2.323232323232324e+00 	 -9.191919191919192e+00 	 1.652827079099157e+01
2.525252525252524e+00 	 -9.191919191919192e+00 	 1.679401340326691e+01
2.727272727272727e+00 	 -9.191919191919192e+00 	 1.645095859184061e+01
2.929292929292929e+00 	 -9.191919191919192e+00 	 1.572989709278911e+01
3.131313131313131e+00 	 -9.191919191919192e+00 	 1.597468408554485e+01
3.333333333333334e+00 	 -9.191919191919192e+00 	 1.676968002613957e+01
3.535353535353535e+00 	 -9.191919191919192e+00 	 1.701656307620491e+01
3.737373737373737e+00 	 -9.191919191919192e+00 	 1.665356377052887e+01
3.939393939393939e+00 	 -9.191919191919192e+00 	 1.595482828684503e+01
4.141414141414142e+00 	 -9.191919191919192e+00 	 1.627347293371226e+01
4.343434343434343e+00 	 -9.191919191919192e+00 	 1.706289061862851e+01
4.545454545454545e+00 	 -9.191919191919192e+00 	 1.728791353523716e+01
4.747474747474747e+00 	 -9.191919191919192e+00 	 1.690192220630388e+01
4.949494949494950e+00 	 -9.191919191919192e+00 	 1.622692454113476e+01
5.151515151515150e+00 	 -9.191919191919192e+00 	 1.661401879969914e+01
5.353535353535353e+00 	 -9.191919191919192e+00 	 1.739193743113553e+01
5.555555555555555e+00 	 -9.191919191919192e+00 	 1.759209372649677e+01
5.757575757575758e+00 	 -9.191919191919192e+00 	 1.718025139514610e+01
5.959595959595958e+00 	 -9.191919191919192e+00 	 1.653064527686885e+01
6.161616161616163e+00 	 -9.191919191919192e+00 	 1.698050249168267e+01
6.363636363636363e+00 	 -9.191919191919192e+00 	 1.774155658072715e+01
6.565656565656564e+00 	 -9.191919191919192e+00 	 1.791413873610600e+01
6.767676767676768e+00 	 -9.191919191919192e+00 	 1.747407949727214e+01
6.969696969696969e+00 	 -9.191919191919192e+00 	 1.685196705663756e+01
7.171717171717173e+00 	 -9.191919191919192e+00 	 1.735888837090750e+01
7.373737373737374e+00 	 -9.191919191919192e+00 	 1.809846018195482e+01
7.575757575757574e+00 	 -9.191919191919192e+00 	 1.824122219114472e+01
7.777777777777779e+00 	 -9.191919191919192e+00 	 1.777123659242217e+01
7.979797979797979e+00 	 -9.191919191919192e+00 	 1.717923308914931e+01
8.181818181818180e+00 	 -9.191919191919192e+00 	 1.773764719448310e+01
8.383838383838384e+00 	 -9.191919191919192e+00 	 1.845192890739507e+01
8.585858585858585e+00 	 -9.191919191919192e+00 	 1.856313106153652e+01
8.787878787878789e+00 	 -9.191919191919192e+00 	 1.806221799143799e+01
8.989898989898990e+00 	 -9.191919191919192e+00 	 1.750340985268365e+01
9.191919191919190e+00 	 -9.191919191919192e+00 	 1.810792237757020e+01
9.393939393939394e+00 	 -9.191919191919192e+00 	 1.879388805037415e+01
9.595959595959595e+00 	 -9.191919191919192e+00 	 1.887226475229636e+01
9.797979797979799e+00 	 -9.191919191919192e+00 	 1.834011274885983e+01
1.000000000000000e+01 	 -9.191919191919192e+00 	 1.781795101204046e+01

-1.000000000000000e+01 	 -8.989898989898990e+00 	 1.701636731242596e+01
-9.797979797979798e+00 	 -8.989898989898990e+00 	 1.775741197582673e+01
-9.595959595959595e+00 	 -8.989898989898990e+00 	 1.851243595906401e+01
-9.393939393939394e+00 	 -8.989898989898990e+00 	 1.842642280602967e+01
-9.191919191919192e+00 	 -8.989898989898990e+00 	 1.750340985268365e+01
-8.989898989898990e+00 	 -8.989898989898990e+00 	 1.669280401707720e+01
-8.787878787878787e+00 	 -8.989898989898990e+00 	 1.748527959344053e+01
-8.585858585858587e+00 	 -8.989898989898990e+00 	 1.819812422949847e+01
-8.383838383838384e+00 	 -8.989898989898990e+00 	 1.806766805260372e+01
-8.181818181818182e+00 	 -8.989898989898990e+00 	 1.710634211275120e+01
-7.979797979797979e+00 	 -8.989898989898990e+00 	 1.635986854847010e+01
-7.777777777777778e+00 	 -8.989898989898990e+00 	 1.719860200338341e+01
-7.575757575757576e+00 	 -8.989898989898990e+00 	 1.786924889214004e+01
-7.373737373737374e+00 	 -8.989898989898990e+00 	 1.769561558426768e+01
-7.171717171717171e+00 	 -8.989898989898990e+00 	 1.669963705251843e+01
-6.969696969696970e+00 	 -8.989898989898990e+00 	 1.602418796546865e+01
-6.767676767676768e+00 	 -8.989898989898990e+00 	 1.690435386688551e+01
-6.565656565656566e+00 	 -8.989898989898990e+00 	 1.753357734231528e+01
-6.363636363636363e+00 	 -8.989898989898990e+00 	 1.731852635744893e+01
-6.161616161616162e+00 	 -8.989898989898990e+00 	 1.629247169583031e+01
-5.959595959595959e+00 	 -8.989898989898990e+00 	 1.569502096506981e+01
-5.757575757575758e+00 	 -8.989898989898990e+00 	 1.661228090583973e+01
-5.555555555555555e+00 	 -8.989898989898990e+00 	 1.720166993619530e+01
-5.353535353535354e+00 	 -8.989898989898990e+00 	 1.694749874389380e+01
-5.151515151515151e+00 	 -8.989898989898990e+00 	 1.589690360530683e+01
-4.949494949494950e+00 	 -8.989898989898990e+00 	 1.538444803714049e+01
-4.747474747474747e+00 	 -8.989898989898990e+00 	 1.633502300276158e+01
-4.545454545454546e+00 	 -8.989898989898990e+00 	 1.688692991018511e+01
-4.343434343434343e+00 	 -8.989898989898990e+00 	 1.659643857695934e+01
-4.141414141414142e+00 	 -8.989898989898990e+00 	 1.552774490158017e+01
-3.939393939393939e+00 	 -8.989898989898990e+00 	 1.510715123088400e+01
-3.737373737373738e+00 	 -8.989898989898990e+00 	 1.608777909631487e+01
-3.535353535353535e+00 	 -8.989898989898990e+00 	 1.660514850205013e+01
-3.333333333333333e+00 	 -8.989898989898990e+00 	 1.628147736000330e+01
-3.131313131313131e+00 	 -8.989898989898990e+00 	 1.520183753433906e+01
-2.929292929292929e+00 	 -8.989898989898990e+00 	 1.487955238667897e+01
-2.727272727272728e+00 	 -8.989898989898990e+00 	 1.588728811637550e+01
-2.525252525252525e+00 	 -8.989898989898990e+00 	 1.637332952394383e+01
-2.323232323232324e+00 	 -8.989898989898990e+00 	 1.601963844632661e+01
-2.121212121212121e+00 	 -8.989898989898990e+00 	 1.493655128217178e+01
-1.919191919191919e+00 	 -8.989898989898990e+00 	 1.471815933336831e+01
-1.717171717171718e+00 	 -8.989898989898990e+00 	 1.575001081011353e+01
-1.515151515151516e+00 	 -8.989898989898990e+00 	 1.620772053122284e+01
-1.313131313131313e+00 	 -8.989898989898990e+00 	 1.582672796814393e+01
-1.111111111111111e+00 	 -8.989898989898990e+00 	 1.474753809247490e+01
-9.090909090909101e-01 	 -8.989898989898990e+00 	 1.463721692428553e+01
-7.070707070707076e-01 	 -8.989898989898990e+00 	 1.568967901723532e+01
-5.050505050505052e-01 	 -8.989898989898990e+00 	 1.612129153091458e+01
-3.030303030303028e-01 	 -8.989898989898990e+00 	 1.571476954128369e+01
-1.010101010101003e-01 	 -8.989898989898990e+00 	 1.464614196369934e+01
1.010101010101003e-01 	 -8.989898989898990e+00 	 1.464614196369934e+01
3.030303030303028e-01 	 -8.989898989898990e+00 	 1.571476954128369e+01
5.050505050505052e-01 	 -8.989898989898990e+00 	 1.612129153091458e+01
7.070707070707076e-01 	 -8.989898989898990e+00 	 1.568967901723532e+01
9.090909090909083e-01 	 -8.989898989898990e+00 	 1.463721692428554e+01
1.111111111111111e+00 	 -8.989898989898990e+00 	 1.474753809247490e+01
1.313131313131313e+00 	 -8.989898989898990e+00 	 1.582672796814393e+01
1.515151515151516e+00 	 -8.989898989898990e+00 	 1.620772053122284e+01
1.717171717171716e+00 	 -8.989898989898990e+00 	 1.575001081011354e+01
1.919191919191919e+00 	 -8.989898989898990e+00 	 1.471815933336831e+01
2.121212121212121e+00 	 -8.989898989898990e+00 	 1.493655128217178e+01
2.323232323232324e+00 	 -8.989898989898990e+00 	 1.601963844632661e+01
2.525252525252524e+00 	 -8.989898989898990e+00 	 1.637332952394383e+01
2.727272727272727e+00 	 -8.989898989898990e+00 	 1.588728811637551e+01
2.929292929292929e+00 	 -8.989898989898990e+00 	 1.487955238667897e+01
3.131313131313131e+00 	 -8.989898989898990e+00 	 1.520183753433906e+01
3.333333333333334e+00 	 -8.989898989898990e+00 	 1.628147736000330e+01
3.535353535353535e+00 	 -8.989898989898990e+00 	 1.660514850205013e+01
3.737373737373737e+00 	 -8.989898989898990e+00 	 1.608777909631488e+01
3.939393939393939e+00 	 -8.989898989898990e+00 	 1.510715123088400e+01
4.141414141414142e+00 	 -8.989898989898990e+00 	 1.552774490158017e+01
4.343434343434343e+00 	 -8.989898989898990e+00 	 1.659643857695934e+01
4.545454545454545e+00 	 -8.989898989898990e+00 	 1.688692991018511e+01
4.747474747474747e+00 	 -8.989898989898990e+00 	 1.633502300276158e+01
4.949494949494950e+00 	 -8.989898989898990e+00 	 1.538444803714049e+01
5.151515151515150e+00 	 -8.989898989898990e+00 	 1.589690360530682e+01
5.353535353535353e+00 	 -8.989898989898990e+00 	 1.694749874389380e+01
5.555555555555555e+00 	 -8.989898989898990e+00 	 1.720166993619530e+01
5.757575757575758e+00 	 -8.989898989898990e+00 	 1.661228090583973e+01
5.959595959595958e+00 	 -8.989898989898990e+00 	 1.569502096506981e+01
6.161616161616163e+00 	 -8.989898989898990e+00 	 1.629247169583031e+01
6.363636363636363e+00 	 -8.989898989898990e+00 	 1.731852635744893e+01
6.565656565656564e+00 	 -8.989898989898990e+00 	 1.753357734231528e+01
6.767676767676768e+00 	 -8.989898989898990e+00 	 1.690435386688551e+01
6.969696969696969e+00 	 -8.989898989898990e+00 	 1.602418796546865e+01
7.171717171717173e+00 	 -8.989898989898990e+00 	 1.669963705251844e+01
7.373737373737374e+00 	 -8.989898989898990e+00 	 1.769561558426768e+01
7.575757575757574e+00 	 -8.989898989898990e+00 	 1.786924889214005e+01
7.777777777777779e+00 	 -8.989898989898990e+00 	 1.719860200338341e+01
7.979797979797979e+00 	 -8.989898989898990e+00 	 1.635986854847010e+01
8.181818181818180e+00 	 -8.989898989898990e+00 	 1.710634211275119e+01
8.383838383838384e+00 	 -8.989898989898990e+00 	 1.806766805260372e+01
8.585858585858585e+00 	 -8.989898989898990e+00 	 1.819812422949847e+01
8.787878787878789e+00 	 -8.989898989898990e+00 	 1.748527959344052e+01
8.989898989898990e+00 	 -8.989898989898990e+00 	 1.669280401707720e+01
9.191919191919190e+00 	 -8.989898989898990e+00 	 1.750340985268365e+01
9.393939393939394e+00 	 -8.989898989898990e+00 	 1.842642280602967e+01
9.595959595959595e+00 	 -8.989898989898990e+00 	 1.851243595906401e+01
9.797979797979799e+00 	 -8.989898989898990e+00 	 1.775741197582672e+01
1.000000000000000e+01 	 -8.989898989898990e+00 	 1.701636731242596e+01

-1.000000000000000e+01 	 -8.787878787878787e+00 	 1.781969955800388e+01
-9.797979797979798e+00 	 -8.787878787878787e+00 	 1.830378494467658e+01
-9.595959595959595e+00 	 -8.787878787878787e+00 	 1.879713107162192e+01
-9.393939393939394e+00 	 -8.787878787878787e+00 	 1.871568583015319e+01
-9.191919191919192e+00 	 -8.787878787878787e+00 	 1.806221799143800e+01
-8.989898989898990e+00 	 -8.787878787878787e+00 	 1.748527959344053e+01
-8.787878787878787e+00 	 -8.787878787878787e+00 	 1.800316374638574e+01
-8.585858585858587e+00 	 -8.787878787878787e+00 	 1.846642416063531e+01
-8.383838383838384e+00 	 -8.787878787878787e+00 	 1.835341395612512e+01
-8.181818181818182e+00 	 -8.787878787878787e+00 	 1.767264233296590e+01
-7.979797979797979e+00 	 -8.787878787878787e+00 	 1.713846126089628e+01
-7.777777777777778e+00 	 -8.787878787878787e+00 	 1.768698078942224e+01
-7.575757575757576e+00 	 -8.787878787878787e+00 	 1.812054818965071e+01
-7.373737373737374e+00 	 -8.787878787878787e+00 	 1.797727951341562e+01
-7.171717171717171e+00 	 -8.787878787878787e+00 	 1.727218427425722e+01
-6.969696969696970e+00 	 -8.787878787878787e+00 	 1.678598779112681e+01
-6.767676767676768e+00 	 -8.787878787878787e+00 	 1.736240646539779e+01
-6.565656565656566e+00 	 -8.787878787878787e+00 	 1.776741194294819e+01
-6.363636363636363e+00 	 -8.787878787878787e+00 	 1.759573212357746e+01
-6.161616161616162e+00 	 -8.787878787878787e+00 	 1.687012924046378e+01
-5.959595959595959e+00 	 -8.787878787878787e+00 	 1.643741621669566e+01
-5.757575757575758e+00 	 -8.787878787878787e+00 	 1.703955138765884e+01
-5.555555555555555e+00 	 -8.787878787878787e+00 	 1.741790764239167e+01
-5.353535353535354e+00 	 -8.787878787878787e+00 	 1.722025990692162e+01
-5.151515151515151e+00 	 -8.787878787878787e+00 	 1.647885105386239e+01
-4.949494949494950e+00 	 -8.787878787878787e+00 	 1.610536727984014e+01
-4.747474747474747e+00 	 -8.787878787878787e+00 	 1.673164896179676e+01
-4.545454545454546e+00 	 -8.787878787878787e+00 	 1.708601828783527e+01
-4.343434343434343e+00 	 -8.787878787878787e+00 	 1.686541307437189e+01
-4.141414141414142e+00 	 -8.787878787878787e+00 	 1.611373658579065e+01
-3.939393939393939e+00 	 -8.787878787878787e+00 	 1.580534802975361e+01
-3.737373737373738e+00 	 -8.787878787878787e+00 	 1.645475739896537e+01
-3.535353535353535e+00 	 -8.787878787878787e+00 	 1.678839123879562e+01
-3.333333333333333e+00 	 -8.787878787878787e+00 	 1.654823972951235e+01
-3.131313131313131e+00 	 -8.787878787878787e+00 	 1.579246848145779e+01
-2.929292929292929e+00 	 -8.787878787878787e+00 	 1.555488137768236e+01
-2.727272727272728e+00 	 -8.787878787878787e+00 	 1.622671849503082e+01
-2.525252525252525e+00 	 -8.787878787878787e+00 	 1.654312357778188e+01
-2.323232323232324e+00 	 -8.787878787878787e+00 	 1.628689378797736e+01
-2.121212121212121e+00 	 -8.787878787878787e+00 	 1.553344710275956e+01
-1.919191919191919e+00 	 -8.787878787878787e+00 	 1.537175235713589e+01
-1.717171717171718e+00 	 -8.787878787878787e+00 	 1.606521984165792e+01
-1.515151515151516e+00 	 -8.787878787878787e+00 	 1.636765112413416e+01
-1.313131313131313e+00 	 -8.787878787878787e+00 	 1.609836079701145e+01
-1.111111111111111e+00 	 -8.787878787878787e+00 	 1.535336005385125e+01
-9.090909090909101e-01 	 -8.787878787878787e+00 	 1.527145010576009e+01
-7.070707070707076e-01 	 -8.787878787878787e+00 	 1.598511798799123e+01
-5.050505050505052e-01 	 -8.787878787878787e+00 	 1.627598341403592e+01
-3.030303030303028e-01 	 -8.787878787878787e+00 	 1.599563382161756e+01
-1.010101010101003e-01 	 -8.787878787878787e+00 	 1.526432452653637e+01
1.010101010101003e-01 	 -8.787878787878787e+00 	 1.526432452653637e+01
3.030303030303028e-01 	 -8.787878787878787e+00 	 1.599563382161756e+01
5.050505050505052e-01 	 -8.787878787878787e+00 	 1.627598341403592e+01
7.070707070707076e-01 	 -8.787878787878787e+00 	 1.598511798799123e+01
9.090909090909083e-01 	 -8.787878787878787e+00 	 1.527145010576009e+01
1.111111111111111e+00 	 -8.787878787878787e+00 	 1.535336005385125e+01
1.313131313131313e+00 	 -8.787878787878787e+00 	 1.609836079701145e+01
1.515151515151516e+00 	 -8.787878787878787e+00 	 1.636765112413416e+01
1.717171717171716e+00 	 -8.787878787878787e+00 	 1.606521984165792e+01
1.919191919191919e+00 	 -8.787878787878787e+00 	 1.537175235713589e+01
2.121212121212121e+00 	 -8.787878787878787e+00 	 1.553344710275956e+01
2.323232323232324e+00 	 -8.787878787878787e+00 	 1.628689378797736e+01
2.525252525252524e+00 	 -8.787878787878787e+00 	 1.654312357778188e+01
2.727272727272727e+00 	 -8.787878787878787e+00 	 1.622671849503082e+01
2.929292929292929e+00 	 -8.787878787878787e+00 	 1.555488137768236e+01
3.131313131313131e+00 	 -8.787878787878787e+00 	 1.579246848145779e+01
3.333333333333334e+00 	 -8.787878787878787e+00 	 1.654823972951235e+01
3.535353535353535e+00 	 -8.787878787878787e+00 	 1.678839123879562e+01
3.737373737373737e+00 	 -8.787878787878787e+00 	 1.645475739896537e+01
3.939393939393939e+00 	 -8.787878787878787e+00 	 1.580534802975361e+01
4.141414141414142e+00 	 -8.787878787878787e+00 	 1.611373658579065e+01
4.343434343434343e+00 	 -8.787878787878787e+00 	 1.686541307437189e+01
4.545454545454545e+00 	 -8.787878787878787e+00 	 1.708601828783527e+01
4.747474747474747e+00 	 -8.787878787878787e+00 	 1.673164896179676e+01
4.949494949494950e+00 	 -8.787878787878787e+00 	 1.610536727984014e+01
5.151515151515150e+00 	 -8.787878787878787e+00 	 1.647885105386239e+01
5.353535353535353e+00 	 -8.787878787878787e+00 	 1.722025990692162e+01
5.555555555555555e+00 	 -8.787878787878787e+00 	 1.741790764239167e+01
5.757575757575758e+00 	 -8.787878787878787e+00 	 1.703955138765884e+01
5.959595959595958e+00 	 -8.787878787878787e+00 	 1.643741621669566e+01
6.161616161616163e+00 	 -8.787878787878787e+00 	 1.687012924046378e+01
6.363636363636363e+00 	 -8.787878787878787e+00 	 1.759573212357746e+01
6.565656565656564e+00 	 -8.787878787878787e+00 	 1.776741194294819e+01
6.767676767676768e+00 	 -8.787878787878787e+00 	 1.736240646539779e+01
6.969696969696969e+00 	 -8.787878787878787e+00 	 1.678598779112681e+01
7.171717171717173e+00 	 -8.787878787878787e+00 	 1.727218427425723e+01
7.373737373737374e+00 	 -8.787878787878787e+00 	 1.797727951341562e+01
7.575757575757574e+00 	 -8.787878787878787e+00 	 1.812054818965071e+01
7.777777777777779e+00 	 -8.787878787878787e+00 	 1.768698078942224e+01
7.979797979797979e+00 	 -8.787878787878787e+00 	 1.713846126089628e+01
8.181818181818180e+00 	 -8.787878787878787e+00 	 1.767264233296589e+01
8.383838383838384e+00 	 -8.787878787878787e+00 	 1.835341395612512e+01
8.585858585858585e+00 	 -8.787878787878787e+00 	 1.846642416063531e+01
8.787878787878789e+00 	 -8.787878787878787e+00 	 1.800316374638573e+01
8.989898989898990e+00 	 -8.787878787878787e+00 	 1.748527959344053e+01
9.191919191919190e+00 	 -8.787878787878787e+00 	 1.806221799143799e+01
9.393939393939394e+00 	 -8.787878787878787e+00 	 1.871568583015319e+01
9.595959595959595e+00 	 -8.787878787878787e+00 	 1.879713107162192e+01
9.797979797979799e+00 	 -8.787878787878787e+00 	 1.830378494467658e+01
1.000000000000000e+01 	 -8.787878787878787e+00 	 1.781969955800388e+01

-1.000000000000000e+01 	 -8.585858585858587e+00 	 1.854353772140568e+01
-9.797979797979798e+00 	 -8.585858585858587e+00 	 1.879408766044716e+01
-9.595959595959595e+00 	 -8.585858585858587e+00 	 1.904960638696503e+01
-9.393939393939394e+00 	 -8.585858585858587e+00 	 1.897208193937775e+01
-9.191919191919192e+00 	 -8.585858585858587e+00 	 1.856313106153652e+01
-8.989898989898990e+00 	 -8.585858585858587e+00 	 1.819812422949847e+01
-8.787878787878787e+00 	 -8.585858585858587e+00 	 1.846642416063531e+01
-8.585858585858587e+00 	 -8.585858585858587e+00 	 1.870279925228894e+01
-8.383838383838384e+00 	 -8.585858585858587e+00 	 1.860536359514141e+01
-8.181818181818182e+00 	 -8.585858585858587e+00 	 1.817906521957736e+01
-7.979797979797979e+00 	 -8.585858585858587e+00 	 1.783736622461722e+01
-7.777777777777778e+00 	 -8.585858585858587e+00 	 1.812207506430428e+01
-7.575757575757576e+00 	 -8.585858585858587e+00 	 1.834007052753321e+01
-7.373737373737374e+00 	 -8.585858585858587e+00 	 1.822406562200454e+01
-7.171717171717171e+00 	 -8.585858585858587e+00 	 1.778278153058898e+01
-6.969696969696970e+00 	 -8.585858585858587e+00 	 1.746810586213273e+01
-6.767676767676768e+00 	 -8.585858585858587e+00 	 1.776838528235183e+01
-6.565656565656566e+00 	 -8.585858585858587e+00 	 1.796945796715309e+01
-6.363636363636363e+00 	 -8.585858585858587e+00 	 1.783681380218810e+01
-6.161616161616162e+00 	 -8.585858585858587e+00 	 1.738367345956913e+01
-5.959595959595959e+00 	 -8.585858585858587e+00 	 1.710018596140099e+01
-5.757575757575758e+00 	 -8.585858585858587e+00 	 1.741581747846350e+01
-5.555555555555555e+00 	 -8.585858585858587e+00 	 1.760218225030726e+01
-5.353535353535354e+00 	 -8.585858585858587e+00 	 1.745548424581971e+01
-5.151515151515151e+00 	 -8.585858585858587e+00 	 1.699444364932094e+01
-4.949494949494950e+00 	 -8.585858585858587e+00 	 1.674676761936277e+01
-4.747474747474747e+00 	 -8.585858585858587e+00 	 1.707820250292630e+01
-4.545454545454546e+00 	 -8.585858585858587e+00 	 1.725282059919930e+01
-4.343434343434343e+00 	 -8.585858585858587e+00 	 1.709528984591162e+01
-4.141414141414142e+00 	 -8.585858585858587e+00 	 1.663108868758615e+01
-3.939393939393939e+00 	 -8.585858585858587e+00 	 1.642420549074937e+01
-3.737373737373738e+00 	 -8.585858585858587e+00 	 1.677248826900107e+01
-3.535353535353535e+00 	 -8.585858585858587e+00 	 1.693891840657531e+01
-3.333333333333333e+00 	 -8.585858585858587e+00 	 1.677424293998540e+01
-3.131313131313131e+00 	 -8.585858585858587e+00 	 1.631219776662655e+01
-2.929292929292929e+00 	 -8.585858585858587e+00 	 1.615117648336113e+01
-2.727272727272728e+00 	 -8.585858585858587e+00 	 1.651768283016897e+01
-2.525252525252525e+00 	 -8.585858585858587e+00 	 1.667974033873498e+01
-2.323232323232324e+00 	 -8.585858585858587e+00 	 1.651170812304225e+01
-2.121212121212121e+00 	 -8.585858585858587e+00 	 1.605729934881618e+01
-1.919191919191919e+00 	 -8.585858585858587e+00 	 1.594682461008922e+01
-1.717171717171718e+00 	 -8.585858585858587e+00 	 1.633279247819013e+01
-1.515151515151516e+00 	 -8.585858585858587e+00 	 1.649400961083379e+01
-1.313131313131313e+00 	 -8.585858585858587e+00 	 1.632595209450263e+01
-1.111111111111111e+00 	 -8.585858585858587e+00 	 1.588423131567263e+01
-9.090909090909101e-01 	 -8.585858585858587e+00 	 1.582797608514791e+01
-7.070707070707076e-01 	 -8.585858585858587e+00 	 1.623389719461037e+01
-5.050505050505052e-01 	 -8.585858585858587e+00 	 1.639687425988007e+01
-3.030303030303028e-01 	 -8.585858585858587e+00 	 1.623103264297907e+01
-1.010101010101003e-01 	 -8.585858585858587e+00 	 1.580598469496776e+01
1.010101010101003e-01 	 -8.585858585858587e+00 	 1.580598469496776e+01
3.030303030303028e-01 	 -8.585858585858587e+00 	 1.623103264297907e+01
5.050505050505052e-01 	 -8.585858585858587e+00 	 1.639687425988007e+01
7.070707070707076e-01 	 -8.585858585858587e+00 	 1.623389719461037e+01
9.090909090909083e-01 	 -8.585858585858587e+00 	 1.582797608514792e+01
1.111111111111111e+00 	 -8.585858585858587e+00 	 1.588423131567263e+01
1.313131313131313e+00 	 -8.585858585858587e+00 	 1.632595209450263e+01
1.515151515151516e+00 	 -8.585858585858587e+00 	 1.649400961083379e+01
1.717171717171716e+00 	 -8.585858585858587e+00 	 1.633279247819013e+01
1.919191919191919e+00 	 -8.585858585858587e+00 	 1.594682461008922e+01
2.121212121212121e+00 	 -8.585858585858587e+00 	 1.605729934881618e+01
2.323232323232324e+00 	 -8.585858585858587e+00 	 1.651170812304225e+01
2.525252525252524e+00 	 -8.585858585858587e+00 	 1.667974033873498e+01
2.727272727272727e+00 	 -8.585858585858587e+00 	 1.651768283016897e+01
2.929292929292929e+00 	 -8.585858585858587e+00 	 1.615117648336113e+01
3.131313131313131e+00 	 -8.585858585858587e+00 	 1.631219776662655e+01
3.333333333333334e+00 	 -8.585858585858587e+00 	 1.677424293998540e+01
3.535353535353535e+00 	 -8.585858585858587e+00 	 1.693891840657531e+01
3.737373737373737e+00 	 -8.585858585858587e+00 	 1.677248826900107e+01
3.939393939393939e+00 	 -8.585858585858587e+00 	 1.642420549074937e+01
4.141414141414142e+00 	 -8.585858585858587e+00 	 1.663108868758615e+01
4.343434343434343e+00 	 -8.585858585858587e+00 	 1.709528984591162e+01
4.545454545454545e+00 	 -8.585858585858587e+00 	 1.725282059919930e+01
4.747474747474747e+00 	 -8.585858585858587e+00 	 1.707820250292630e+01
4.949494949494950e+00 	 -8.585858585858587e+00 	 1.674676761936277e+01
5.151515151515150e+00 	 -8.585858585858587e+00 	 1.699444364932094e+01
5.353535353535353e+00 	 -8.585858585858587e+00 	 1.745548424581971e+01
5.555555555555555e+00 	 -8.585858585858587e+00 	 1.760218225030726e+01
5.757575757575758e+00 	 -8.585858585858587e+00 	 1.741581747846350e+01
5.959595959595958e+00 	 -8.585858585858587e+00 	 1.710018596140099e+01
6.161616161616163e+00 	 -8.585858585858587e+00 	 1.738367345956913e+01
6.363636363636363e+00 	 -8.585858585858587e+00 	 1.783681380218810e+01
6.565656565656564e+00 	 -8.585858585858587e+00 	 1.796945796715309e+01
6.767676767676768e+00 	 -8.585858585858587e+00 	 1.776838528235183e+01
6.969696969696969e+00 	 -8.585858585858587e+00 	 1.746810586213273e+01
7.171717171717173e+00 	 -8.585858585858587e+00 	 1.778278153058899e+01
7.373737373737374e+00 	 -8.585858585858587e+00 	 1.822406562200454e+01
7.575757575757574e+00 	 -8.585858585858587e+00 	 1.834007052753321e+01
7.777777777777779e+00 	 -8.585858585858587e+00 	 1.812207506430428e+01
7.979797979797979e+00 	 -8.585858585858587e+00 	 1.783736622461722e+01
8.181818181818180e+00 	 -8.585858585858587e+00 	 1.817906521957736e+01
8.383838383838384e+00 	 -8.585858585858587e+00 	 1.860536359514141e+01
8.585858585858585e+00 	 -8.585858585858587e+00 	 1.870279925228894e+01
8.787878787878789e+00 	 -8.585858585858587e+00 	 1.846642416063530e+01
8.989898989898990e+00 	 -8.585858585858587e+00 	 1.819812422949847e+01
9.191919191919190e+00 	 -8.585858585858587e+00 	 1.856313106153652e+01
9.393939393939394e+00 	 -8.585858585858587e+00 	 1.897208193937775e+01
9.595959595959595e+00 	 -8.585858585858587e+00 	 1.904960638696503e+01
9.797979797979799e+00 	 -8.585858585858587e+00 	 1.879408766044715e+01
1.000000000000000e+01 	 -8.585858585858587e+00 	 1.854353772140568e+01

-1.000000000000000e+01 	 -8.383838383838384e+00 	 1.842343900751708e+01
-9.797979797979798e+00 	 -8.383838383838384e+00 	 1.869046964219802e+01
-9.595959595959595e+00 	 -8.383838383838384e+00 	 1.896274928788247e+01
-9.393939393939394e+00 	 -8.383838383838384e+00 	 1.888266636906399e+01
-9.191919191919192e+00 	 -8.383838383838384e+00 	 1.845192890739507e+01
-8.989898989898990e+00 	 -8.383838383838384e+00 	 1.806766805260372e+01
-8.787878787878787e+00 	 -8.383838383838384e+00 	 1.835341395612512e+01
-8.585858585858587e+00 	 -8.383838383838384e+00 	 1.860536359514141e+01
-8.383838383838384e+00 	 -8.383838383838384e+00 	 1.850412562262222e+01
-8.181818181818182e+00 	 -8.383838383838384e+00 	 1.805493218899514e+01
-7.979797979797979e+00 	 -8.383838383838384e+00 	 1.769521428713711e+01
-7.777777777777778e+00 	 -8.383838383838384e+00 	 1.799819050528565e+01
-7.575757575757576e+00 	 -8.383838383838384e+00 	 1.823055108736418e+01
-7.373737373737374e+00 	 -8.383838383838384e+00 	 1.810950950057511e+01
-7.171717171717171e+00 	 -8.383838383838384e+00 	 1.764428980420984e+01
-6.969696969696970e+00 	 -8.383838383838384e+00 	 1.731297641051266e+01
-6.767676767676768e+00 	 -8.383838383838384e+00 	 1.763222668102859e+01
-6.565656565656566e+00 	 -8.383838383838384e+00 	 1.784647061671808e+01
-6.363636363636363e+00 	 -8.383838383838384e+00 	 1.770759926225111e+01
-6.161616161616162e+00 	 -8.383838383838384e+00 	 1.722959750948959e+01
-5.959595959595959e+00 	 -8.383838383838384e+00 	 1.693103008806229e+01
-5.757575757575758e+00 	 -8.383838383838384e+00 	 1.726626079954679e+01
-5.555555555555555e+00 	 -8.383838383838384e+00 	 1.746467186042907e+01
-5.353535353535354e+00 	 -8.383838383838384e+00 	 1.731065008756593e+01
-5.151515151515151e+00 	 -8.383838383838384e+00 	 1.682399980818725e+01
-4.949494949494950e+00 	 -8.383838383838384e+00 	 1.656302262518958e+01
-4.747474747474747e+00 	 -8.383838383838384e+00 	 1.691466948162167e+01
-4.545454545454546e+00 	 -8.383838383838384e+00 	 1.710034480510616e+01
-4.343434343434343e+00 	 -8.383838383838384e+00 	 1.693455117906161e+01
-4.141414141414142e+00 	 -8.383838383838384e+00 	 1.644424462051133e+01
-3.939393939393939e+00 	 -8.383838383838384e+00 	 1.622611311673651e+01
-3.737373737373738e+00 	 -8.383838383838384e+00 	 1.659527438552625e+01
-3.535353535353535e+00 	 -8.383838383838384e+00 	 1.677198042731766e+01
-3.333333333333333e+00 	 -8.383838383838384e+00 	 1.659832666994884e+01
-3.131313131313131e+00 	 -8.383838383838384e+00 	 1.611000703356222e+01
-2.929292929292929e+00 	 -8.383838383838384e+00 	 1.594011111528524e+01
-2.727272727272728e+00 	 -8.383838383838384e+00 	 1.632827750186451e+01
-2.525252525252525e+00 	 -8.383838383838384e+00 	 1.650009407781460e+01
-2.323232323232324e+00 	 -8.383838383838384e+00 	 1.632263856346996e+01
-2.121212121212121e+00 	 -8.383838383838384e+00 	 1.584216164267394e+01
-1.919191919191919e+00 	 -8.383838383838384e+00 	 1.572552119233724e+01
-1.717171717171718e+00 	 -8.383838383838384e+00 	 1.613407108289027e+01
-1.515151515151516e+00 	 -8.383838383838384e+00 	 1.630480776327724e+01
-1.313131313131313e+00 	 -8.383838383838384e+00 	 1.612715019726989e+01
-1.111111111111111e+00 	 -8.383838383838384e+00 	 1.565993676255663e+01
-9.090909090909101e-01 	 -8.383838383838384e+00 	 1.560051369546091e+01
-7.070707070707076e-01 	 -8.383838383838384e+00 	 1.603004149758569e+01
-5.050505050505052e-01 	 -8.383838383838384e+00 	 1.620252016462118e+01
-3.030303030303028e-01 	 -8.383838383838384e+00 	 1.602709761833334e+01
-1.010101010101003e-01 	 -8.383838383838384e+00 	 1.557742313907414e+01
1.010101010101003e-01 	 -8.383838383838384e+00 	 1.557742313907414e+01
3.030303030303028e-01 	 -8.383838383838384e+00 	 1.602709761833334e+01
5.050505050505052e-01 	 -8.383838383838384e+00 	 1.620252016462118e+01
7.070707070707076e-01 	 -8.383838383838384e+00 	 1.603004149758569e+01
9.090909090909083e-01 	 -8.383838383838384e+00 	 1.560051369546091e+01
1.111111111111111e+00 	 -8.383838383838384e+00 	 1.565993676255663e+01
1.313131313131313e+00 	 -8.383838383838384e+00 	 1.612715019726989e+01
1.515151515151516e+00 	 -8.383838383838384e+00 	 1.630480776327724e+01
1.717171717171716e+00 	 -8.383838383838384e+00 	 1.613407108289027e+01
1.919191919191919e+00 	 -8.383838383838384e+00 	 1.572552119233724e+01
2.121212121212121e+00 	 -8.383838383838384e+00 	 1.584216164267394e+01
2.323232323232324e+00 	 -8.383838383838384e+00 	 1.632263856346996e+01
2.525252525252524e+00 	 -8.383838383838384e+00 	 1.650009407781460e+01
2.727272727272727e+00 	 -8.383838383838384e+00 	 1.632827750186451e+01
2.929292929292929e+00 	 -8.383838383838384e+00 	 1.594011111528524e+01
3.131313131313131e+00 	 -8.383838383838384e+00 	 1.611000703356222e+01
3.333333333333334e+00 	 -8.383838383838384e+00 	 1.659832666994884e+01
3.535353535353535e+00 	 -8.383838383838384e+00 	 1.677198042731766e+01
3.737373737373737e+00 	 -8.383838383838384e+00 	 1.659527438552625e+01
3.939393939393939e+00 	 -8.383838383838384e+00 	 1.622611311673651e+01
4.141414141414142e+00 	 -8.383838383838384e+00 	 1.644424462051133e+01
4.343434343434343e+00 	 -8.383838383838384e+00 	 1.693455117906161e+01
4.545454545454545e+00 	 -8.383838383838384e+00 	 1.710034480510616e+01
4.747474747474747e+00 	 -8.383838383838384e+00 	 1.691466948162167e+01
4.949494949494950e+00 	 -8.383838383838384e+00 	 1.656302262518958e+01
5.151515151515150e+00 	 -8.383838383838384e+00 	 1.682399980818724e+01
5.353535353535353e+00 	 -8.383838383838384e+00 	 1.731065008756593e+01
5.555555555555555e+00 	 -8.383838383838384e+00 	 1.746467186042907e+01
5.757575757575758e+00 	 -8.383838383838384e+00 	 1.726626079954679e+01
5.959595959595958e+00 	 -8.383838383838384e+00 	 1.693103008806229e+01
6.161616161616163e+00 	 -8.383838383838384e+00 	 1.722959750948959e+01
6.363636363636363e+00 	 -8.383838383838384e+00 	 1.770759926225111e+01
6.565656565656564e+00 	 -8.383838383838384e+00 	 1.784647061671808e+01
6.767676767676768e+00 	 -8.383838383838384e+00 	 1.763222668102859e+01
6.969696969696969e+00 	 -8.383838383838384e+00 	 1.731297641051267e+01
7.171717171717173e+00 	 -8.383838383838384e+00 	 1.764428980420985e+01
7.373737373737374e+00 	 -8.383838383838384e+00 	 1.810950950057511e+01
7.575757575757574e+00 	 -8.383838383838384e+00 	 1.823055108736418e+01
7.777777777777779e+00 	 -8.383838383838384e+00 	 1.799819050528565e+01
7.979797979797979e+00 	 -8.383838383838384e+00 	 1.769521428713711e+01
8.181818181818180e+00 	 -8.383838383838384e+00 	 1.805493218899514e+01
8.383838383838384e+00 	 -8.383838383838384e+00 	 1.850412562262222e+01
8.585858585858585e+00 	 -8.383838383838384e+00 	 1.860536359514141e+01
8.787878787878789e+00 	 -8.383838383838384e+00 	 1.835341395612512e+01
8.989898989898990e+00 	 -8.383838383838384e+00 	 1.806766805260372e+01
9.191919191919190e+00 	 -8.383838383838384e+00 	 1.845192890739507e+01
9.393939393939394e+00 	 -8.383838383838384e+00 	 1.888266636906399e+01
9.595959595959595e+00 	 -8.383838383838384e+00 	 1.896274928788247e+01
9.797979797979799e+00 	 -8.383838383838384e+00 	 1.869046964219802e+01
1.000000000000000e+01 	 -8.383838383838384e+00 	 1.842343900751708e+01

-1.000000000000000e+01 	 -8.181818181818182e+00 	 1.747184225996055e+01
-9.797979797979798e+00 	 -8.181818181818182e+00 	 1.800169838297853e+01
-9.595959595959595e+00 	 -8.181818181818182e+00 	 1.854158867208589e+01
-9.393939393939394e+00 	 -8.181818181818182e+00 	 1.845256349919806e+01
-9.191919191919192e+00 	 -8.181818181818182e+00 	 1.773764719448311e+01
-8.989898989898990e+00 	 -8.181818181818182e+00 	 1.710634211275120e+01
-8.787878787878787e+00 	 -8.181818181818182e+00 	 1.767264233296590e+01
-8.585858585858587e+00 	 -8.181818181818182e+00 	 1.817906521957736e+01
-8.383838383838384e+00 	 -8.181818181818182e+00 	 1.805493218899514e+01
-8.181818181818182e+00 	 -8.181818181818182e+00 	 1.730954830715726e+01
-7.979797979797979e+00 	 -8.181818181818182e+00 	 1.672440114451786e+01
-7.777777777777778e+00 	 -8.181818181818182e+00 	 1.732357888762847e+01
-7.575757575757576e+00 	 -8.181818181818182e+00 	 1.779686321654822e+01
-7.373737373737374e+00 	 -8.181818181818182e+00 	 1.763895713376095e+01
-7.171717171717171e+00 	 -8.181818181818182e+00 	 1.686627901816573e+01
-6.969696969696970e+00 	 -8.181818181818182e+00 	 1.633293033649840e+01
-6.767676767676768e+00 	 -8.181818181818182e+00 	 1.696192460503051e+01
-6.565656565656566e+00 	 -8.181818181818182e+00 	 1.740325211822658e+01
-6.363636363636363e+00 	 -8.181818181818182e+00 	 1.721355185664859e+01
-6.161616161616162e+00 	 -8.181818181818182e+00 	 1.641772733368562e+01
-5.959595959595959e+00 	 -8.181818181818182e+00 	 1.594218307721965e+01
-5.757575757575758e+00 	 -8.181818181818182e+00 	 1.659861519911597e+01
-5.555555555555555e+00 	 -8.181818181818182e+00 	 1.701010817145753e+01
-5.353535353535354e+00 	 -8.181818181818182e+00 	 1.679133891852275e+01
-5.151515151515151e+00 	 -8.181818181818182e+00 	 1.597758820994516e+01
-4.949494949494950e+00 	 -8.181818181818182e+00 	 1.556623691237019e+01
-4.747474747474747e+00 	 -8.181818181818182e+00 	 1.624851976447804e+01
-4.545454545454546e+00 	 -8.181818181818182e+00 	 1.663325032388922e+01
-4.343434343434343e+00 	 -8.181818181818182e+00 	 1.638889557317494e+01
-4.141414141414142e+00 	 -8.181818181818182e+00 	 1.556349922291290e+01
-3.939393939393939e+00 	 -8.181818181818182e+00 	 1.522301219508214e+01
-3.737373737373738e+00 	 -8.181818181818182e+00 	 1.593031798697313e+01
-3.535353535353535e+00 	 -8.181818181818182e+00 	 1.629216274334440e+01
-3.333333333333333e+00 	 -8.181818181818182e+00 	 1.602630621066396e+01
-3.131313131313131e+00 	 -8.181818181818182e+00 	 1.519640059744249e+01
-2.929292929292929e+00 	 -8.181818181818182e+00 	 1.493343362552159e+01
-2.727272727272728e+00 	 -8.181818181818182e+00 	 1.566543768916458e+01
-2.525252525252525e+00 	 -8.181818181818182e+00 	 1.600869910113880e+01
-2.323232323232324e+00 	 -8.181818181818182e+00 	 1.572562262073700e+01
-2.121212121212121e+00 	 -8.181818181818182e+00 	 1.489873599135694e+01
-1.919191919191919e+00 	 -8.181818181818182e+00 	 1.471937714558642e+01
-1.717171717171718e+00 	 -8.181818181818182e+00 	 1.547573371731185e+01
-1.515151515151516e+00 	 -8.181818181818182e+00 	 1.580450133527783e+01
-1.313131313131313e+00 	 -8.181818181818182e+00 	 1.550803084609278e+01
-1.111111111111111e+00 	 -8.181818181818182e+00 	 1.469137379568587e+01
-9.090909090909101e-01 	 -8.181818181818182e+00 	 1.460037774609304e+01
-7.070707070707076e-01 	 -8.181818181818182e+00 	 1.537999443547048e+01
-5.050505050505052e-01 	 -8.181818181818182e+00 	 1.569734319493294e+01
-3.030303030303028e-01 	 -8.181818181818182e+00 	 1.539007076575695e+01
-1.010101010101003e-01 	 -8.181818181818182e+00 	 1.458974022965803e+01
1.010101010101003e-01 	 -8.181818181818182e+00 	 1.458974022965803e+01
3.030303030303028e-01 	 -8.181818181818182e+00 	 1.539007076575695e+01
5.050505050505052e-01 	 -8.181818181818182e+00 	 1.569734319493294e+01
7.070707070707076e-01 	 -8.181818181818182e+00 	 1.537999443547048e+01
9.090909090909083e-01 	 -8.181818181818182e+00 	 1.460037774609304e+01
1.111111111111111e+00 	 -8.181818181818182e+00 	 1.469137379568587e+01
1.313131313131313e+00 	 -8.181818181818182e+00 	 1.550803084609278e+01
1.515151515151516e+00 	 -8.181818181818182e+00 	 1.580450133527783e+01
1.717171717171716e+00 	 -8.181818181818182e+00 	 1.547573371731185e+01
1.919191919191919e+00 	 -8.181818181818182e+00 	 1.471937714558642e+01
2.121212121212121e+00 	 -8.181818181818182e+00 	 1.489873599135694e+01
2.323232323232324e+00 	 -8.181818181818182e+00 	 1.572562262073700e+01
2.525252525252524e+00 	 -8.181818181818182e+00 	 1.600869910113880e+01
2.727272727272727e+00 	 -8.181818181818182e+00 	 1.566543768916458e+01
2.929292929292929e+00 	 -8.181818181818182e+00 	 1.493343362552159e+01
3.131313131313131e+00 	 -8.181818181818182e+00 	 1.519640059744249e+01
3.333333333333334e+00 	 -8.181818181818182e+00 	 1.602630621066397e+01
3.535353535353535e+00 	 -8.181818181818182e+00 	 1.629216274334440e+01
3.737373737373737e+00 	 -8.181818181818182e+00 	 1.593031798697313e+01
3.939393939393939e+00 	 -8.181818181818182e+00 	 1.522301219508214e+01
4.141414141414142e+00 	 -8.181818181818182e+00 	 1.556349922291290e+01
4.343434343434343e+00 	 -8.181818181818182e+00 	 1.638889557317494e+01
4.545454545454545e+00 	 -8.181818181818182e+00 	 1.663325032388922e+01
4.747474747474747e+00 	 -8.181818181818182e+00 	 1.624851976447804e+01
4.949494949494950e+00 	 -8.181818181818182e+00 	 1.556623691237019e+01
5.151515151515150e+00 	 -8.181818181818182e+00 	 1.597758820994516e+01
5.353535353535353e+00 	 -8.181818181818182e+00 	 1.679133891852274e+01
5.555555555555555e+00 	 -8.181818181818182e+00 	 1.701010817145753e+01
5.757575757575758e+00 	 -8.181818181818182e+00 	 1.659861519911597e+01
5.959595959595958e+00 	 -8.181818181818182e+00 	 1.594218307721965e+01
6.161616161616163e+00 	 -8.181818181818182e+00 	 1.641772733368562e+01
6.363636363636363e+00 	 -8.181818181818182e+00 	 1.721355185664859e+01
6.565656565656564e+00 	 -8.181818181818182e+00 	 1.740325211822658e+01
6.767676767676768e+00 	 -8.181818181818182e+00 	 1.696192460503051e+01
6.969696969696969e+00 	 -8.181818181818182e+00 	 1.633293033649841e+01
7.171717171717173e+00 	 -8.181818181818182e+00 	 1.686627901816575e+01
7.373737373737374e+00 	 -8.181818181818182e+00 	 1.763895713376095e+01
7.575757575757574e+00 	 -8.181818181818182e+00 	 1.779686321654822e+01
7.777777777777779e+00 	 -8.181818181818182e+00 	 1.732357888762847e+01
7.979797979797979e+00 	 -8.181818181818182e+00 	 1.672440114451786e+01
8.181818181818180e+00 	 -8.181818181818182e+00 	 1.730954830715725e+01
8.383838383838384e+00 	 -8.181818181818182e+00 	 1.805493218899514e+01
8.585858585858585e+00 	 -8.181818181818182e+00 	 1.817906521957737e+01
8.787878787878789e+00 	 -8.181818181818182e+00 	 1.767264233296589e+01
8.989898989898990e+00 	 -8.181818181818182e+00 	 1.710634211275120e+01
9.191919191919190e+00 	 -8.181818181818182e+00 	 1.773764719448311e+01
9.393939393939394e+00 	 -8.181818181818182e+00 	 1.845256349919806e+01
9.595959595959595e+00 	 -8.181818181818182e+00 	 1.854158867208589e+01
9.797979797979799e+00 	 -8.181818181818182e+00 	 1.800169838297852e+01
1.000000000000000e+01 	 -8.181818181818182e+00 	 1.747184225996055e+01

-1.000000000000000e+01 	 -7.979797979797979e+00 	 1.673551708878986e+01
-9.797979797979798e+00 	 -7.979797979797979e+00 	 1.746430157441044e+01
-9.595959595959595e+00 	 -7.979797979797979e+00 	 1.820673419880692e+01
-9.393939393939394e+00 	 -7.979797979797979e+00 	 1.811037040413110e+01
-9.191919191919192e+00 	 -7.979797979797979e+00 	 1.717923308914931e+01
-8.989898989898990e+00 	 -7.979797979797979e+00 	 1.635986854847010e+01
-8.787878787878787e+00 	 -7.979797979797979e+00 	 1.713846126089628e+01
-8.585858585858587e+00 	 -7.979797979797979e+00 	 1.783736622461722e+01
-8.383838383838384e+00 	 -7.979797979797979e+00 	 1.769521428713711e+01
-8.181818181818182e+00 	 -7.979797979797979e+00 	 1.672440114451786e+01
-7.979797979797979e+00 	 -7.979797979797979e+00 	 1.596750311728011e+01
-7.777777777777778e+00 	 -7.979797979797979e+00 	 1.679075272829839e+01
-7.575757575757576e+00 	 -7.979797979797979e+00 	 1.744614220172042e+01
-7.373737373737374e+00 	 -7.979797979797979e+00 	 1.725952168683827e+01
-7.171717171717171e+00 	 -7.979797979797979e+00 	 1.625276926473959e+01
-6.969696969696970e+00 	 -7.979797979797979e+00 	 1.556532892348578e+01
-6.767676767676768e+00 	 -7.979797979797979e+00 	 1.642857977202663e+01
-6.565656565656566e+00 	 -7.979797979797979e+00 	 1.704141959040534e+01
-6.363636363636363e+00 	 -7.979797979797979e+00 	 1.681232023706807e+01
-6.161616161616162e+00 	 -7.979797979797979e+00 	 1.577447176129879e+01
-5.959595959595959e+00 	 -7.979797979797979e+00 	 1.516377072489801e+01
-5.757575757575758e+00 	 -7.979797979797979e+00 	 1.606307762113671e+01
-5.555555555555555e+00 	 -7.979797979797979e+00 	 1.663538668450759e+01
-5.353535353535354e+00 	 -7.979797979797979e+00 	 1.636659135870964e+01
-5.151515151515151e+00 	 -7.979797979797979e+00 	 1.530371857941270e+01
-4.949494949494950e+00 	 -7.979797979797979e+00 	 1.477734840743561e+01
-4.747474747474747e+00 	 -7.979797979797979e+00 	 1.570962487236136e+01
-4.545454545454546e+00 	 -7.979797979797979e+00 	 1.624449676920079e+01
-4.343434343434343e+00 	 -7.979797979797979e+00 	 1.593961400747613e+01
-4.141414141414142e+00 	 -7.979797979797979e+00 	 1.485902567426543e+01
-3.939393939393939e+00 	 -7.979797979797979e+00 	 1.442478798847431e+01
-3.737373737373738e+00 	 -7.979797979797979e+00 	 1.538780588508741e+01
-3.535353535353535e+00 	 -7.979797979797979e+00 	 1.588926746551386e+01
-3.333333333333333e+00 	 -7.979797979797979e+00 	 1.555258349540302e+01
-3.131313131313131e+00 	 -7.979797979797979e+00 	 1.446262628953533e+01
-2.929292929292929e+00 	 -7.979797979797979e+00 	 1.412821966447583e+01
-2.727272727272728e+00 	 -7.979797979797979e+00 	 1.512036352527360e+01
-2.525252525252525e+00 	 -7.979797979797979e+00 	 1.559297719224692e+01
-2.323232323232324e+00 	 -7.979797979797979e+00 	 1.522903803421888e+01
-2.121212121212121e+00 	 -7.979797979797979e+00 	 1.413860690151120e+01
-1.919191919191919e+00 	 -7.979797979797979e+00 	 1.391102969167156e+01
-1.717171717171718e+00 	 -7.979797979797979e+00 	 1.493074627622417e+01
-1.515151515151516e+00 	 -7.979797979797979e+00 	 1.537891513679138e+01
-1.313131313131313e+00 	 -7.979797979797979e+00 	 1.499181857099943e+01
-1.111111111111111e+00 	 -7.979797979797979e+00 	 1.390958035732379e+01
-9.090909090909101e-01 	 -7.979797979797979e+00 	 1.379428346910935e+01
-7.070707070707076e-01 	 -7.979797979797979e+00 	 1.483929033362101e+01
-5.050505050505052e-01 	 -7.979797979797979e+00 	 1.526636537415894e+01
-3.030303030303028e-01 	 -7.979797979797979e+00 	 1.485889788858760e+01
-1.010101010101003e-01 	 -7.979797979797979e+00 	 1.379240013376056e+01
1.010101010101003e-01 	 -7.979797979797979e+00 	 1.379240013376056e+01
3.030303030303028e-01 	 -7.979797979797979e+00 	 1.485889788858760e+01
5.050505050505052e-01 	 -7.979797979797979e+00 	 1.526636537415894e+01
7.070707070707076e-01 	 -7.979797979797979e+00 	 1.483929033362101e+01
9.090909090909083e-01 	 -7.979797979797979e+00 	 1.379428346910936e+01
1.111111111111111e+00 	 -7.979797979797979e+00 	 1.390958035732379e+01
1.313131313131313e+00 	 -7.979797979797979e+00 	 1.499181857099943e+01
1.515151515151516e+00 	 -7.979797979797979e+00 	 1.537891513679138e+01
1.717171717171716e+00 	 -7.979797979797979e+00 	 1.493074627622418e+01
1.919191919191919e+00 	 -7.979797979797979e+00 	 1.391102969167156e+01
2.121212121212121e+00 	 -7.979797979797979e+00 	 1.413860690151120e+01
2.323232323232324e+00 	 -7.979797979797979e+00 	 1.522903803421888e+01
2.525252525252524e+00 	 -7.979797979797979e+00 	 1.559297719224692e+01
2.727272727272727e+00 	 -7.979797979797979e+00 	 1.512036352527360e+01
2.929292929292929e+00 	 -7.979797979797979e+00 	 1.412821966447583e+01
3.131313131313131e+00 	 -7.979797979797979e+00 	 1.446262628953533e+01
3.333333333333334e+00 	 -7.979797979797979e+00 	 1.555258349540303e+01
3.535353535353535e+00 	 -7.979797979797979e+00 	 1.588926746551387e+01
3.737373737373737e+00 	 -7.979797979797979e+00 	 1.538780588508742e+01
3.939393939393939e+00 	 -7.979797979797979e+00 	 1.442478798847431e+01
4.141414141414142e+00 	 -7.979797979797979e+00 	 1.485902567426543e+01
4.343434343434343e+00 	 -7.979797979797979e+00 	 1.593961400747613e+01
4.545454545454545e+00 	 -7.979797979797979e+00 	 1.624449676920079e+01
4.747474747474747e+00 	 -7.979797979797979e+00 	 1.570962487236136e+01
4.949494949494950e+00 	 -7.979797979797979e+00 	 1.477734840743561e+01
5.151515151515150e+00 	 -7.979797979797979e+00 	 1.530371857941270e+01
5.353535353535353e+00 	 -7.979797979797979e+00 	 1.636659135870963e+01
5.555555555555555e+00 	 -7.979797979797979e+00 	 1.663538668450759e+01
5.757575757575758e+00 	 -7.979797979797979e+00 	 1.606307762113671e+01
5.959595959595958e+00 	 -7.979797979797979e+00 	 1.516377072489801e+01
6.161616161616163e+00 	 -7.979797979797979e+00 	 1.577447176129879e+01
6.363636363636363e+00 	 -7.979797979797979e+00 	 1.681232023706807e+01
6.565656565656564e+00 	 -7.979797979797979e+00 	 1.704141959040534e+01
6.767676767676768e+00 	 -7.979797979797979e+00 	 1.642857977202663e+01
6.969696969696969e+00 	 -7.979797979797979e+00 	 1.556532892348578e+01
7.171717171717173e+00 	 -7.979797979797979e+00 	 1.625276926473961e+01
7.373737373737374e+00 	 -7.979797979797979e+00 	 1.725952168683827e+01
7.575757575757574e+00 	 -7.979797979797979e+00 	 1.744614220172042e+01
7.777777777777779e+00 	 -7.979797979797979e+00 	 1.679075272829839e+01
7.979797979797979e+00 	 -7.979797979797979e+00 	 1.596750311728011e+01
8.181818181818180e+00 	 -7.979797979797979e+00 	 1.672440114451784e+01
8.383838383838384e+00 	 -7.979797979797979e+00 	 1.769521428713711e+01
8.585858585858585e+00 	 -7.979797979797979e+00 	 1.783736622461722e+01
8.787878787878789e+00 	 -7.979797979797979e+00 	 1.713846126089627e+01
8.989898989898990e+00 	 -7.979797979797979e+00 	 1.635986854847010e+01
9.191919191919190e+00 	 -7.979797979797979e+00 	 1.717923308914930e+01
9.393939393939394e+00 	 -7.979797979797979e+00 	 1.811037040413110e+01
9.595959595959595e+00 	 -7.979797979797979e+00 	 1.820673419880692e+01
9.797979797979799e+00 	 -7.979797979797979e+00 	 1.746430157441043e+01
1.000000000000000e+01 	 -7.979797979797979e+00 	 1.673551708878986e+01

-1.000000000000000e+01 	 -7.777777777777778e+00 	 1.758619147500455e+01
-9.797979797979798e+00 	 -7.777777777777778e+00 	 1.804344999489800e+01
-9.595959595959595e+00 	 -7.777777777777778e+00 	 1.850936119542165e+01
-9.393939393939394e+00 	 -7.777777777777778e+00 	 1.841772939294449e+01
-9.191919191919192e+00 	 -7.777777777777778e+00 	 1.777123659242217e+01
-8.989898989898990e+00 	 -7.777777777777778e+00 	 1.719860200338341e+01
-8.787878787878787e+00 	 -7.777777777777778e+00 	 1.768698078942224e+01
-8.585858585858587e+00 	 -7.777777777777778e+00 	 1.812207506430428e+01
-8.383838383838384e+00 	 -7.777777777777778e+00 	 1.799819050528565e+01
-8.181818181818182e+00 	 -7.777777777777778e+00 	 1.732357888762847e+01
-7.979797979797979e+00 	 -7.777777777777778e+00 	 1.679075272829839e+01
-7.777777777777778e+00 	 -7.777777777777778e+00 	 1.730720312129925e+01
-7.575757575757576e+00 	 -7.777777777777778e+00 	 1.771190639922508e+01
-7.373737373737374e+00 	 -7.777777777777778e+00 	 1.755711096942317e+01
-7.171717171717171e+00 	 -7.777777777777778e+00 	 1.685737805872193e+01
-6.969696969696970e+00 	 -7.777777777777778e+00 	 1.636957256300387e+01
-6.767676767676768e+00 	 -7.777777777777778e+00 	 1.691162647160731e+01
-6.565656565656566e+00 	 -7.777777777777778e+00 	 1.728726284522817e+01
-6.363636363636363e+00 	 -7.777777777777778e+00 	 1.710362165643585e+01
-6.161616161616162e+00 	 -7.777777777777778e+00 	 1.638279133622292e+01
-5.959595959595959e+00 	 -7.777777777777778e+00 	 1.594571583746650e+01
-5.757575757575758e+00 	 -7.777777777777778e+00 	 1.651169365947730e+01
-5.555555555555555e+00 	 -7.777777777777778e+00 	 1.686061498128952e+01
-5.353535353535354e+00 	 -7.777777777777778e+00 	 1.665105905124371e+01
-5.151515151515151e+00 	 -7.777777777777778e+00 	 1.591431993613331e+01
-4.949494949494950e+00 	 -7.777777777777778e+00 	 1.553424653861389e+01
-4.747474747474747e+00 	 -7.777777777777778e+00 	 1.612340235156581e+01
-4.545454545454546e+00 	 -7.777777777777778e+00 	 1.644904191406611e+01
-4.343434343434343e+00 	 -7.777777777777778e+00 	 1.621742013844781e+01
-4.141414141414142e+00 	 -7.777777777777778e+00 	 1.547115091850712e+01
-3.939393939393939e+00 	 -7.777777777777778e+00 	 1.515485543298224e+01
-3.737373737373738e+00 	 -7.777777777777778e+00 	 1.576736968792568e+01
-3.535353535353535e+00 	 -7.777777777777778e+00 	 1.607412491332054e+01
-3.333333333333333e+00 	 -7.777777777777778e+00 	 1.582506407400985e+01
-3.131313131313131e+00 	 -7.777777777777778e+00 	 1.507663924144355e+01
-2.929292929292929e+00 	 -7.777777777777778e+00 	 1.483110884622204e+01
-2.727272727272728e+00 	 -7.777777777777778e+00 	 1.546781664363650e+01
-2.525252525252525e+00 	 -7.777777777777778e+00 	 1.576065051779076e+01
-2.323232323232324e+00 	 -7.777777777777778e+00 	 1.549911602746911e+01
-2.121212121212121e+00 	 -7.777777777777778e+00 	 1.475639059381898e+01
-1.919191919191919e+00 	 -7.777777777777778e+00 	 1.458820814342630e+01
-1.717171717171718e+00 	 -7.777777777777778e+00 	 1.524998546025812e+01
-1.515151515151516e+00 	 -7.777777777777778e+00 	 1.553368821925402e+01
-1.313131313131313e+00 	 -7.777777777777778e+00 	 1.526420962095203e+01
-1.111111111111111e+00 	 -7.777777777777778e+00 	 1.453467376266704e+01
-9.090909090909101e-01 	 -7.777777777777778e+00 	 1.444910267958152e+01
-7.070707070707076e-01 	 -7.777777777777778e+00 	 1.513596926698337e+01
-5.050505050505052e-01 	 -7.777777777777778e+00 	 1.541417936824351e+01
-3.030303030303028e-01 	 -7.777777777777778e+00 	 1.513988178918417e+01
-1.010101010101003e-01 	 -7.777777777777778e+00 	 1.442967033114403e+01
1.010101010101003e-01 	 -7.777777777777778e+00 	 1.442967033114403e+01
3.030303030303028e-01 	 -7.777777777777778e+00 	 1.513988178918417e+01
5.050505050505052e-01 	 -7.777777777777778e+00 	 1.541417936824351e+01
7.070707070707076e-01 	 -7.777777777777778e+00 	 1.513596926698337e+01
9.090909090909083e-01 	 -7.777777777777778e+00 	 1.444910267958153e+01
1.111111111111111e+00 	 -7.777777777777778e+00 	 1.453467376266704e+01
1.313131313131313e+00 	 -7.777777777777778e+00 	 1.526420962095203e+01
1.515151515151516e+00 	 -7.777777777777778e+00 	 1.553368821925402e+01
1.717171717171716e+00 	 -7.777777777777778e+00 	 1.524998546025813e+01
1.919191919191919e+00 	 -7.777777777777778e+00 	 1.458820814342630e+01
2.121212121212121e+00 	 -7.777777777777778e+00 	 1.475639059381898e+01
2.323232323232324e+00 	 -7.777777777777778e+00 	 1.549911602746911e+01
2.525252525252524e+00 	 -7.777777777777778e+00 	 1.576065051779076e+01
2.727272727272727e+00 	 -7.777777777777778e+00 	 1.546781664363650e+01
2.929292929292929e+00 	 -7.777777777777778e+00 	 1.483110884622204e+01
3.131313131313131e+00 	 -7.777777777777778e+00 	 1.507663924144355e+01
3.333333333333334e+00 	 -7.777777777777778e+00 	 1.582506407400985e+01
3.535353535353535e+00 	 -7.777777777777778e+00 	 1.607412491332054e+01
3.737373737373737e+00 	 -7.777777777777778e+00 	 1.576736968792568e+01
3.939393939393939e+00 	 -7.777777777777778e+00 	 1.515485543298224e+01
4.141414141414142e+00 	 -7.777777777777778e+00 	 1.547115091850712e+01
4.343434343434343e+00 	 -7.777777777777778e+00 	 1.621742013844780e+01
4.545454545454545e+00 	 -7.777777777777778e+00 	 1.644904191406611e+01
4.747474747474747e+00 	 -7.777777777777778e+00 	 1.612340235156581e+01
4.949494949494950e+00 	 -7.777777777777778e+00 	 1.553424653861389e+01
5.151515151515150e+00 	 -7.777777777777778e+00 	 1.591431993613331e+01
5.353535353535353e+00 	 -7.777777777777778e+00 	 1.665105905124371e+01
5.555555555555555e+00 	 -7.777777777777778e+00 	 1.686061498128952e+01
5.757575757575758e+00 	 -7.777777777777778e+00 	 1.651169365947730e+01
5.959595959595958e+00 	 -7.777777777777778e+00 	 1.594571583746650e+01
6.161616161616163e+00 	 -7.777777777777778e+00 	 1.638279133622292e+01
6.363636363636363e+00 	 -7.777777777777778e+00 	 1.710362165643585e+01
6.565656565656564e+00 	 -7.777777777777778e+00 	 1.728726284522817e+01
6.767676767676768e+00 	 -7.777777777777778e+00 	 1.691162647160731e+01
6.969696969696969e+00 	 -7.777777777777778e+00 	 1.636957256300387e+01
7.171717171717173e+00 	 -7.777777777777778e+00 	 1.685737805872195e+01
7.373737373737374e+00 	 -7.777777777777778e+00 	 1.755711096942317e+01
7.575757575757574e+00 	 -7.777777777777778e+00 	 1.771190639922508e+01
7.777777777777779e+00 	 -7.777777777777778e+00 	 1.730720312129925e+01
7.979797979797979e+00 	 -7.777777777777778e+00 	 1.679075272829839e+01
8.181818181818180e+00 	 -7.777777777777778e+00 	 1.732357888762846e+01
8.383838383838384e+00 	 -7.777777777777778e+00 	 1.799819050528565e+01
8.585858585858585e+00 	 -7.777777777777778e+00 	 1.812207506430428e+01
8.787878787878789e+00 	 -7.777777777777778e+00 	 1.768698078942223e+01
8.989898989898990e+00 	 -7.777777777777778e+00 	 1.719860200338341e+01
9.191919191919190e+00 	 -7.777777777777778e+00 	 1.777123659242216e+01
9.393939393939394e+00 	 -7.777777777777778e+00 	 1.841772939294449e+01
9.595959595959595e+00 	 -7.777777777777778e+00 	 1.850936119542165e+01
9.797979797979799e+00 	 -7.777777777777778e+00 	 1.804344999489799e+01
1.000000000000000e+01 	 -7.777777777777778e+00 	 1.758619147500455e+01

-1.000000000000000e+01 	 -7.575757575757576e+00 	 1.826879796226846e+01
-9.797979797979798e+00 	 -7.575757575757576e+00 	 1.850429030925955e+01
-9.595959595959595e+00 	 -7.575757575757576e+00 	 1.874434798653034e+01
-9.393939393939394e+00 	 -7.575757575757576e+00 	 1.865612910862995e+01
-9.191919191919192e+00 	 -7.575757575757576e+00 	 1.824122219114472e+01
-8.989898989898990e+00 	 -7.575757575757576e+00 	 1.786924889214004e+01
-8.787878787878787e+00 	 -7.575757575757576e+00 	 1.812054818965071e+01
-8.585858585858587e+00 	 -7.575757575757576e+00 	 1.834007052753321e+01
-8.383838383838384e+00 	 -7.575757575757576e+00 	 1.823055108736418e+01
-8.181818181818182e+00 	 -7.575757575757576e+00 	 1.779686321654822e+01
-7.979797979797979e+00 	 -7.575757575757576e+00 	 1.744614220172042e+01
-7.777777777777778e+00 	 -7.575757575757576e+00 	 1.771190639922508e+01
-7.575757575757576e+00 	 -7.575757575757576e+00 	 1.791164990542275e+01
-7.373737373737374e+00 	 -7.575757575757576e+00 	 1.778218420556192e+01
-7.171717171717171e+00 	 -7.575757575757576e+00 	 1.733210577153363e+01
-6.969696969696970e+00 	 -7.575757575757576e+00 	 1.700639567625432e+01
-6.767676767676768e+00 	 -7.575757575757576e+00 	 1.728593812434634e+01
-6.565656565656566e+00 	 -7.575757575757576e+00 	 1.746751875233481e+01
-6.363636363636363e+00 	 -7.575757575757576e+00 	 1.732023508602481e+01
-6.161616161616162e+00 	 -7.575757575757576e+00 	 1.685712595004239e+01
-5.959595959595959e+00 	 -7.575757575757576e+00 	 1.656086072122671e+01
-5.757575757575758e+00 	 -7.575757575757576e+00 	 1.685435784678298e+01
-5.555555555555555e+00 	 -7.575757575757576e+00 	 1.702041098644302e+01
-5.353535353535354e+00 	 -7.575757575757576e+00 	 1.685837658175422e+01
-5.151515151515151e+00 	 -7.575757575757576e+00 	 1.638672448648386e+01
-4.949494949494950e+00 	 -7.575757575757576e+00 	 1.612512361653341e+01
-4.747474747474747e+00 	 -7.575757575757576e+00 	 1.643376484817222e+01
-4.545454545454546e+00 	 -7.575757575757576e+00 	 1.658803259491651e+01
-4.343434343434343e+00 	 -7.575757575757576e+00 	 1.641532902958724e+01
-4.141414141414142e+00 	 -7.575757575757576e+00 	 1.594079633819778e+01
-3.939393939393939e+00 	 -7.575757575757576e+00 	 1.571984661836912e+01
-3.737373737373738e+00 	 -7.575757575757576e+00 	 1.604582871097316e+01
-3.535353535353535e+00 	 -7.575757575757576e+00 	 1.619306905193591e+01
-3.333333333333333e+00 	 -7.575757575757576e+00 	 1.601466494098758e+01
-3.131313131313131e+00 	 -7.575757575757576e+00 	 1.554390352478692e+01
-2.929292929292929e+00 	 -7.575757575757576e+00 	 1.537008770421253e+01
-2.727272727272728e+00 	 -7.575757575757576e+00 	 1.571632436326523e+01
-2.525252525252525e+00 	 -7.575757575757576e+00 	 1.586191271134369e+01
-2.323232323232324e+00 	 -7.575757575757576e+00 	 1.568320573863864e+01
-2.121212121212121e+00 	 -7.575757575757576e+00 	 1.522331709869593e+01
-1.919191919191919e+00 	 -7.575757575757576e+00 	 1.510297667968185e+01
-1.717171717171718e+00 	 -7.575757575757576e+00 	 1.547242377995523e+01
-1.515151515151516e+00 	 -7.575757575757576e+00 	 1.562156667279153e+01
-1.313131313131313e+00 	 -7.575757575757576e+00 	 1.544753903366792e+01
-1.111111111111111e+00 	 -7.575757575757576e+00 	 1.500515345791365e+01
-9.090909090909101e-01 	 -7.575757575757576e+00 	 1.494349567392953e+01
-7.070707070707076e-01 	 -7.575757575757576e+00 	 1.533814226811051e+01
-5.050505050505052e-01 	 -7.575757575757576e+00 	 1.549479944505264e+01
-3.030303030303028e-01 	 -7.575757575757576e+00 	 1.532893223179320e+01
-1.010101010101003e-01 	 -7.575757575757576e+00 	 1.490910436446065e+01
1.010101010101003e-01 	 -7.575757575757576e+00 	 1.490910436446065e+01
3.030303030303028e-01 	 -7.575757575757576e+00 	 1.532893223179320e+01
5.050505050505052e-01 	 -7.575757575757576e+00 	 1.549479944505264e+01
7.070707070707076e-01 	 -7.575757575757576e+00 	 1.533814226811051e+01
9.090909090909083e-01 	 -7.575757575757576e+00 	 1.494349567392953e+01
1.111111111111111e+00 	 -7.575757575757576e+00 	 1.500515345791365e+01
1.313131313131313e+00 	 -7.575757575757576e+00 	 1.544753903366792e+01
1.515151515151516e+00 	 -7.575757575757576e+00 	 1.562156667279153e+01
1.717171717171716e+00 	 -7.575757575757576e+00 	 1.547242377995524e+01
1.919191919191919e+00 	 -7.575757575757576e+00 	 1.510297667968185e+01
2.121212121212121e+00 	 -7.575757575757576e+00 	 1.522331709869593e+01
2.323232323232324e+00 	 -7.575757575757576e+00 	 1.568320573863864e+01
2.525252525252524e+00 	 -7.575757575757576e+00 	 1.586191271134369e+01
2.727272727272727e+00 	 -7.575757575757576e+00 	 1.571632436326523e+01
2.929292929292929e+00 	 -7.575757575757576e+00 	 1.537008770421253e+01
3.131313131313131e+00 	 -7.575757575757576e+00 	 1.554390352478692e+01
3.333333333333334e+00 	 -7.575757575757576e+00 	 1.601466494098758e+01
3.535353535353535e+00 	 -7.575757575757576e+00 	 1.619306905193591e+01
3.737373737373737e+00 	 -7.575757575757576e+00 	 1.604582871097316e+01
3.939393939393939e+00 	 -7.575757575757576e+00 	 1.571984661836912e+01
4.141414141414142e+00 	 -7.575757575757576e+00 	 1.594079633819778e+01
4.343434343434343e+00 	 -7.575757575757576e+00 	 1.641532902958724e+01
4.545454545454545e+00 	 -7.575757575757576e+00 	 1.658803259491651e+01
4.747474747474747e+00 	 -7.575757575757576e+00 	 1.643376484817222e+01
4.949494949494950e+00 	 -7.575757575757576e+00 	 1.612512361653341e+01
5.151515151515150e+00 	 -7.575757575757576e+00 	 1.638672448648386e+01
5.353535353535353e+00 	 -7.575757575757576e+00 	 1.685837658175422e+01
5.555555555555555e+00 	 -7.575757575757576e+00 	 1.702041098644302e+01
5.757575757575758e+00 	 -7.575757575757576e+00 	 1.685435784678298e+01
5.959595959595958e+00 	 -7.575757575757576e+00 	 1.656086072122671e+01
6.161616161616163e+00 	 -7.575757575757576e+00 	 1.685712595004239e+01
6.363636363636363e+00 	 -7.575757575757576e+00 	 1.732023508602481e+01
6.565656565656564e+00 	 -7.575757575757576e+00 	 1.746751875233482e+01
6.767676767676768e+00 	 -7.575757575757576e+00 	 1.728593812434634e+01
6.969696969696969e+00 	 -7.575757575757576e+00 	 1.700639567625432e+01
7.171717171717173e+00 	 -7.575757575757576e+00 	 1.733210577153364e+01
7.373737373737374e+00 	 -7.575757575757576e+00 	 1.778218420556192e+01
7.575757575757574e+00 	 -7.575757575757576e+00 	 1.791164990542275e+01
7.777777777777779e+00 	 -7.575757575757576e+00 	 1.771190639922508e+01
7.979797979797979e+00 	 -7.575757575757576e+00 	 1.744614220172042e+01
8.181818181818180e+00 	 -7.575757575757576e+00 	 1.779686321654821e+01
8.383838383838384e+00 	 -7.575757575757576e+00 	 1.823055108736418e+01
8.585858585858585e+00 	 -7.575757575757576e+00 	 1.834007052753322e+01
8.787878787878789e+00 	 -7.575757575757576e+00 	 1.812054818965070e+01
8.989898989898990e+00 	 -7.575757575757576e+00 	 1.786924889214004e+01
9.191919191919190e+00 	 -7.575757575757576e+00 	 1.824122219114472e+01
9.393939393939394e+00 	 -7.575757575757576e+00 	 1.865612910862995e+01
9.595959595959595e+00 	 -7.575757575757576e+00 	 1.874434798653034e+01
9.797979797979799e+00 	 -7.575757575757576e+00 	 1.850429030925954e+01
1.000000000000000e+01 	 -7.575757575757576e+00 	 1.826879796226846e+01

-1.000000000000000e+01 	 -7.373737373737374e+00 	 1.810645262841442e+01
-9.797979797979798e+00 	 -7.373737373737374e+00 	 1.837058442954899e+01
-9.595959595959595e+00 	 -7.373737373737374e+00 	 1.863977319114128e+01
-9.393939393939394e+00 	 -7.373737373737374e+00 	 1.854848505287769e+01
-9.191919191919192e+00 	 -7.373737373737374e+00 	 1.809846018195482e+01
-8.989898989898990e+00 	 -7.373737373737374e+00 	 1.769561558426768e+01
-8.787878787878787e+00 	 -7.373737373737374e+00 	 1.797727951341562e+01
-8.585858585858587e+00 	 -7.373737373737374e+00 	 1.822406562200454e+01
-8.383838383838384e+00 	 -7.373737373737374e+00 	 1.810950950057511e+01
-8.181818181818182e+00 	 -7.373737373737374e+00 	 1.763895713376095e+01
-7.979797979797979e+00 	 -7.373737373737374e+00 	 1.725952168683827e+01
-7.777777777777778e+00 	 -7.373737373737374e+00 	 1.755711096942317e+01
-7.575757575757576e+00 	 -7.373737373737374e+00 	 1.778218420556192e+01
-7.373737373737374e+00 	 -7.373737373737374e+00 	 1.764569825746029e+01
-7.171717171717171e+00 	 -7.373737373737374e+00 	 1.715708628836865e+01
-6.969696969696970e+00 	 -7.373737373737374e+00 	 1.680502248492069e+01
-6.767676767676768e+00 	 -7.373737373737374e+00 	 1.711760989376440e+01
-6.565656565656566e+00 	 -7.373737373737374e+00 	 1.732256412091655e+01
-6.363636363636363e+00 	 -7.373737373737374e+00 	 1.716629752022548e+01
-6.161616161616162e+00 	 -7.373737373737374e+00 	 1.666312068487907e+01
-5.959595959595959e+00 	 -7.373737373737374e+00 	 1.634309635563125e+01
-5.757575757575758e+00 	 -7.373737373737374e+00 	 1.667066818025961e+01
-5.555555555555555e+00 	 -7.373737373737374e+00 	 1.685818492744197e+01
-5.353535353535354e+00 	 -7.373737373737374e+00 	 1.668528902351458e+01
-5.151515151515151e+00 	 -7.373737373737374e+00 	 1.617225515766183e+01
-4.949494949494950e+00 	 -7.373737373737374e+00 	 1.588977921598037e+01
-4.747474747474747e+00 	 -7.373737373737374e+00 	 1.623341708371198e+01
-4.545454545454546e+00 	 -7.373737373737374e+00 	 1.640738109970400e+01
-4.343434343434343e+00 	 -7.373737373737374e+00 	 1.622211450681024e+01
-4.141414141414142e+00 	 -7.373737373737374e+00 	 1.570522065443472e+01
-3.939393939393939e+00 	 -7.373737373737374e+00 	 1.546665024103682e+01
-3.737373737373738e+00 	 -7.373737373737374e+00 	 1.582855429201846e+01
-3.535353535353535e+00 	 -7.373737373737374e+00 	 1.599398518473584e+01
-3.333333333333333e+00 	 -7.373737373737374e+00 	 1.580160695389206e+01
-3.131313131313131e+00 	 -7.373737373737374e+00 	 1.528797023719492e+01
-2.929292929292929e+00 	 -7.373737373737374e+00 	 1.510024753291993e+01
-2.727272727272728e+00 	 -7.373737373737374e+00 	 1.548345234252676e+01
-2.525252525252525e+00 	 -7.373737373737374e+00 	 1.564610109939783e+01
-2.323232323232324e+00 	 -7.373737373737374e+00 	 1.545240041538531e+01
-2.121212121212121e+00 	 -7.373737373737374e+00 	 1.494969546789103e+01
-1.919191919191919e+00 	 -7.373737373737374e+00 	 1.481967507412151e+01
-1.717171717171718e+00 	 -7.373737373737374e+00 	 1.522733174624947e+01
-1.515151515151516e+00 	 -7.373737373737374e+00 	 1.539283552748962e+01
-1.313131313131313e+00 	 -7.373737373737374e+00 	 1.520321697497914e+01
-1.111111111111111e+00 	 -7.373737373737374e+00 	 1.471867129086399e+01
-9.090909090909101e-01 	 -7.373737373737374e+00 	 1.465202975866860e+01
-7.070707070707076e-01 	 -7.373737373737374e+00 	 1.508629117058604e+01
-5.050505050505052e-01 	 -7.373737373737374e+00 	 1.525897616678557e+01
-3.030303030303028e-01 	 -7.373737373737374e+00 	 1.507724779647959e+01
-1.010101010101003e-01 	 -7.373737373737374e+00 	 1.461640342260129e+01
1.010101010101003e-01 	 -7.373737373737374e+00 	 1.461640342260129e+01
3.030303030303028e-01 	 -7.373737373737374e+00 	 1.507724779647959e+01
5.050505050505052e-01 	 -7.373737373737374e+00 	 1.525897616678557e+01
7.070707070707076e-01 	 -7.373737373737374e+00 	 1.508629117058604e+01
9.090909090909083e-01 	 -7.373737373737374e+00 	 1.465202975866860e+01
1.111111111111111e+00 	 -7.373737373737374e+00 	 1.471867129086399e+01
1.313131313131313e+00 	 -7.373737373737374e+00 	 1.520321697497914e+01
1.515151515151516e+00 	 -7.373737373737374e+00 	 1.539283552748962e+01
1.717171717171716e+00 	 -7.373737373737374e+00 	 1.522733174624948e+01
1.919191919191919e+00 	 -7.373737373737374e+00 	 1.481967507412151e+01
2.121212121212121e+00 	 -7.373737373737374e+00 	 1.494969546789103e+01
2.323232323232324e+00 	 -7.373737373737374e+00 	 1.545240041538531e+01
2.525252525252524e+00 	 -7.373737373737374e+00 	 1.564610109939783e+01
2.727272727272727e+00 	 -7.373737373737374e+00 	 1.548345234252676e+01
2.929292929292929e+00 	 -7.373737373737374e+00 	 1.510024753291993e+01
3.131313131313131e+00 	 -7.373737373737374e+00 	 1.528797023719492e+01
3.333333333333334e+00 	 -7.373737373737374e+00 	 1.580160695389206e+01
3.535353535353535e+00 	 -7.373737373737374e+00 	 1.599398518473584e+01
3.737373737373737e+00 	 -7.373737373737374e+00 	 1.582855429201846e+01
3.939393939393939e+00 	 -7.373737373737374e+00 	 1.546665024103682e+01
4.141414141414142e+00 	 -7.373737373737374e+00 	 1.570522065443472e+01
4.343434343434343e+00 	 -7.373737373737374e+00 	 1.622211450681024e+01
4.545454545454545e+00 	 -7.373737373737374e+00 	 1.640738109970400e+01
4.747474747474747e+00 	 -7.373737373737374e+00 	 1.623341708371198e+01
4.949494949494950e+00 	 -7.373737373737374e+00 	 1.588977921598037e+01
5.151515151515150e+00 	 -7.373737373737374e+00 	 1.617225515766183e+01
5.353535353535353e+00 	 -7.373737373737374e+00 	 1.668528902351458e+01
5.555555555555555e+00 	 -7.373737373737374e+00 	 1.685818492744197e+01
5.757575757575758e+00 	 -7.373737373737374e+00 	 1.667066818025961e+01
5.959595959595958e+00 	 -7.373737373737374e+00 	 1.634309635563125e+01
6.161616161616163e+00 	 -7.373737373737374e+00 	 1.666312068487907e+01
6.363636363636363e+00 	 -7.373737373737374e+00 	 1.716629752022548e+01
6.565656565656564e+00 	 -7.373737373737374e+00 	 1.732256412091655e+01
6.767676767676768e+00 	 -7.373737373737374e+00 	 1.711760989376440e+01
6.969696969696969e+00 	 -7.373737373737374e+00 	 1.680502248492069e+01
7.171717171717173e+00 	 -7.373737373737374e+00 	 1.715708628836865e+01
7.373737373737374e+00 	 -7.373737373737374e+00 	 1.764569825746029e+01
7.575757575757574e+00 	 -7.373737373737374e+00 	 1.778218420556192e+01
7.777777777777779e+00 	 -7.373737373737374e+00 	 1.755711096942317e+01
7.979797979797979e+00 	 -7.373737373737374e+00 	 1.725952168683827e+01
8.181818181818180e+00 	 -7.373737373737374e+00 	 1.763895713376094e+01
8.383838383838384e+00 	 -7.373737373737374e+00 	 1.810950950057511e+01
8.585858585858585e+00 	 -7.373737373737374e+00 	 1.822406562200454e+01
8.787878787878789e+00 	 -7.373737373737374e+00 	 1.797727951341562e+01
8.989898989898990e+00 	 -7.373737373737374e+00 	 1.769561558426768e+01
9.191919191919190e+00 	 -7.373737373737374e+00 	 1.809846018195482e+01
9.393939393939394e+00 	 -7.373737373737374e+00 	 1.854848505287769e+01
9.595959595959595e+00 	 -7.373737373737374e+00 	 1.863977319114128e+01
9.797979797979799e+00 	 -7.373737373737374e+00 	 1.837058442954898e+01
1.000000000000000e+01 	 -7.373737373737374e+00 	 1.810645262841442e+01

-1.000000000000000e+01 	 -7.171717171717171e+00 	 1.712110197243902e+01
-9.797979797979798e+00 	 -7.171717171717171e+00 	 1.765779522539523e+01
-9.595959595959595e+00 	 -7.171717171717171e+00 	 1.820449738653312e+01
-9.393939393939394e+00 	 -7.171717171717171e+00 	 1.810382687008183e+01
-9.191919191919192e+00 	 -7.171717171717171e+00 	 1.735888837090749e+01
-8.989898989898990e+00 	 -7.171717171717171e+00 	 1.669963705251843e+01
-8.787878787878787e+00 	 -7.171717171717171e+00 	 1.727218427425722e+01
-8.585858585858587e+00 	 -7.171717171717171e+00 	 1.778278153058898e+01
-8.383838383838384e+00 	 -7.171717171717171e+00 	 1.764428980420984e+01
-8.181818181818182e+00 	 -7.171717171717171e+00 	 1.686627901816573e+01
-7.979797979797979e+00 	 -7.171717171717171e+00 	 1.625276926473959e+01
-7.777777777777778e+00 	 -7.171717171717171e+00 	 1.685737805872193e+01
-7.575757575757576e+00 	 -7.171717171717171e+00 	 1.733210577153363e+01
-7.373737373737374e+00 	 -7.171717171717171e+00 	 1.715708628836865e+01
-7.171717171717171e+00 	 -7.171717171717171e+00 	 1.634921472506935e+01
-6.969696969696970e+00 	 -7.171717171717171e+00 	 1.578722656271519e+01
-6.767676767676768e+00 	 -7.171717171717171e+00 	 1.642075855476711e+01
-6.565656565656566e+00 	 -7.171717171717171e+00 	 1.686088170267137e+01
-6.363636363636363e+00 	 -7.171717171717171e+00 	 1.665146228183363e+01
-6.161616161616162e+00 	 -7.171717171717171e+00 	 1.581813667740212e+01
-5.959595959595959e+00 	 -7.171717171717171e+00 	 1.531404087769872e+01
-5.757575757575758e+00 	 -7.171717171717171e+00 	 1.597429788396559e+01
-5.555555555555555e+00 	 -7.171717171717171e+00 	 1.638231170117218e+01
-5.353535353535354e+00 	 -7.171717171717171e+00 	 1.614167588209343e+01
-5.151515151515151e+00 	 -7.171717171717171e+00 	 1.528872009969701e+01
-4.949494949494950e+00 	 -7.171717171717171e+00 	 1.484962112859784e+01
-4.747474747474747e+00 	 -7.171717171717171e+00 	 1.553558565186761e+01
-4.545454545454546e+00 	 -7.171717171717171e+00 	 1.591535470158022e+01
-4.343434343434343e+00 	 -7.171717171717171e+00 	 1.564788306541982e+01
-4.141414141414142e+00 	 -7.171717171717171e+00 	 1.478265191966118e+01
-3.939393939393939e+00 	 -7.171717171717171e+00 	 1.441640612108862e+01
-3.737373737373738e+00 	 -7.171717171717171e+00 	 1.512832066348095e+01
-3.535353535353535e+00 	 -7.171717171717171e+00 	 1.548502986003142e+01
-3.333333333333333e+00 	 -7.171717171717171e+00 	 1.519622224603045e+01
-3.131313131313131e+00 	 -7.171717171717171e+00 	 1.432745603512802e+01
-2.929292929292929e+00 	 -7.171717171717171e+00 	 1.404240518030574e+01
-2.727272727272728e+00 	 -7.171717171717171e+00 	 1.478151989541051e+01
-2.525252525252525e+00 	 -7.171717171717171e+00 	 1.512126215844838e+01
-2.323232323232324e+00 	 -7.171717171717171e+00 	 1.481726232803038e+01
-2.121212121212121e+00 	 -7.171717171717171e+00 	 1.395450443513556e+01
-1.919191919191919e+00 	 -7.171717171717171e+00 	 1.375875500095629e+01
-1.717171717171718e+00 	 -7.171717171717171e+00 	 1.452658473051885e+01
-1.515151515151516e+00 	 -7.171717171717171e+00 	 1.485544661754142e+01
-1.313131313131313e+00 	 -7.171717171717171e+00 	 1.454205727640318e+01
-1.111111111111111e+00 	 -7.171717171717171e+00 	 1.369455726672905e+01
-9.090909090909101e-01 	 -7.171717171717171e+00 	 1.359477270763452e+01
-7.070707070707076e-01 	 -7.171717171717171e+00 	 1.439188117633710e+01
-5.050505050505052e-01 	 -7.171717171717171e+00 	 1.471460497902304e+01
-3.030303030303028e-01 	 -7.171717171717171e+00 	 1.439593828637381e+01
-1.010101010101003e-01 	 -7.171717171717171e+00 	 1.357125759957315e+01
1.010101010101003e-01 	 -7.171717171717171e+00 	 1.357125759957315e+01
3.030303030303028e-01 	 -7.171717171717171e+00 	 1.439593828637381e+01
5.050505050505052e-01 	 -7.171717171717171e+00 	 1.471460497902304e+01
7.070707070707076e-01 	 -7.171717171717171e+00 	 1.439188117633710e+01
9.090909090909083e-01 	 -7.171717171717171e+00 	 1.359477270763452e+01
1.111111111111111e+00 	 -7.171717171717171e+00 	 1.369455726672905e+01
1.313131313131313e+00 	 -7.171717171717171e+00 	 1.454205727640318e+01
1.515151515151516e+00 	 -7.171717171717171e+00 	 1.485544661754142e+01
1.717171717171716e+00 	 -7.171717171717171e+00 	 1.452658473051886e+01
1.919191919191919e+00 	 -7.171717171717171e+00 	 1.375875500095629e+01
2.121212121212121e+00 	 -7.171717171717171e+00 	 1.395450443513556e+01
2.323232323232324e+00 	 -7.171717171717171e+00 	 1.481726232803038e+01
2.525252525252524e+00 	 -7.171717171717171e+00 	 1.512126215844838e+01
2.727272727272727e+00 	 -7.171717171717171e+00 	 1.478151989541051e+01
2.929292929292929e+00 	 -7.171717171717171e+00 	 1.404240518030574e+01
3.131313131313131e+00 	 -7.171717171717171e+00 	 1.432745603512802e+01
3.333333333333334e+00 	 -7.171717171717171e+00 	 1.519622224603046e+01
3.535353535353535e+00 	 -7.171717171717171e+00 	 1.548502986003142e+01
3.737373737373737e+00 	 -7.171717171717171e+00 	 1.512832066348095e+01
3.939393939393939e+00 	 -7.171717171717171e+00 	 1.441640612108862e+01
4.141414141414142e+00 	 -7.171717171717171e+00 	 1.478265191966118e+01
4.343434343434343e+00 	 -7.171717171717171e+00 	 1.564788306541982e+01
4.545454545454545e+00 	 -7.171717171717171e+00 	 1.591535470158021e+01
4.747474747474747e+00 	 -7.171717171717171e+00 	 1.553558565186761e+01
4.949494949494950e+00 	 -7.171717171717171e+00 	 1.484962112859784e+01
5.151515151515150e+00 	 -7.171717171717171e+00 	 1.528872009969700e+01
5.353535353535353e+00 	 -7.171717171717171e+00 	 1.614167588209342e+01
5.555555555555555e+00 	 -7.171717171717171e+00 	 1.638231170117218e+01
5.757575757575758e+00 	 -7.171717171717171e+00 	 1.597429788396559e+01
5.959595959595958e+00 	 -7.171717171717171e+00 	 1.531404087769872e+01
6.161616161616163e+00 	 -7.171717171717171e+00 	 1.581813667740212e+01
6.363636363636363e+00 	 -7.171717171717171e+00 	 1.665146228183363e+01
6.565656565656564e+00 	 -7.171717171717171e+00 	 1.686088170267137e+01
6.767676767676768e+00 	 -7.171717171717171e+00 	 1.642075855476711e+01
6.969696969696969e+00 	 -7.171717171717171e+00 	 1.578722656271519e+01
7.171717171717173e+00 	 -7.171717171717171e+00 	 1.634921472506936e+01
7.373737373737374e+00 	 -7.171717171717171e+00 	 1.715708628836865e+01
7.575757575757574e+00 	 -7.171717171717171e+00 	 1.733210577153363e+01
7.777777777777779e+00 	 -7.171717171717171e+00 	 1.685737805872193e+01
7.979797979797979e+00 	 -7.171717171717171e+00 	 1.625276926473959e+01
8.181818181818180e+00 	 -7.171717171717171e+00 	 1.686627901816572e+01
8.383838383838384e+00 	 -7.171717171717171e+00 	 1.764428980420984e+01
8.585858585858585e+00 	 -7.171717171717171e+00 	 1.778278153058899e+01
8.787878787878789e+00 	 -7.171717171717171e+00 	 1.727218427425721e+01
8.989898989898990e+00 	 -7.171717171717171e+00 	 1.669963705251843e+01
9.191919191919190e+00 	 -7.171717171717171e+00 	 1.735888837090748e+01
9.393939393939394e+00 	 -7.171717171717171e+00 	 1.810382687008183e+01
9.595959595959595e+00 	 -7.171717171717171e+00 	 1.820449738653312e+01
9.797979797979799e+00 	 -7.171717171717171e+00 	 1.765779522539522e+01
1.000000000000000e+01 	 -7.171717171717171e+00 	 1.712110197243902e+01

-1.000000000000000e+01 	 -6.969696969696970e+00 	 1.645675977759817e+01
-9.797979797979798e+00 	 -6.969696969696970e+00 	 1.717087761624950e+01
-9.595959595959595e+00 	 -6.969696969696970e+00 	 1.789821333317662e+01
-9.393939393939394e+00 	 -6.969696969696970e+00 	 1.779057780548869e+01
-9.191919191919192e+00 	 -6.969696969696970e+00 	 1.685196705663756e+01
-8.989898989898990e+00 	 -6.969696969696970e+00 	 1.602418796546865e+01
-8.787878787878787e+00 	 -6.969696969696970e+00 	 1.678598779112681e+01
-8.585858585858587e+00 	 -6.969696969696970e+00 	 1.746810586213273e+01
-8.383838383838384e+00 	 -6.969696969696970e+00 	 1.731297641051266e+01
-8.181818181818182e+00 	 -6.969696969696970e+00 	 1.633293033649840e+01
-7.979797979797979e+00 	 -6.969696969696970e+00 	 1.556532892348578e+01
-7.777777777777778e+00 	 -6.969696969696970e+00 	 1.636957256300387e+01
-7.575757575757576e+00 	 -6.969696969696970e+00 	 1.700639567625432e+01
-7.373737373737374e+00 	 -6.969696969696970e+00 	 1.680502248492069e+01
-7.171717171717171e+00 	 -6.969696969696970e+00 	 1.578722656271519e+01
-6.969696969696970e+00 	 -6.969696969696970e+00 	 1.508676111758665e+01
-6.767676767676768e+00 	 -6.969696969696970e+00 	 1.592885711097252e+01
-6.565656565656566e+00 	 -6.969696969696970e+00 	 1.652143072946683e+01
-6.363636363636363e+00 	 -6.969696969696970e+00 	 1.627592658112141e+01
-6.161616161616162e+00 	 -6.969696969696970e+00 	 1.522538663772278e+01
-5.959595959595959e+00 	 -6.969696969696970e+00 	 1.459954857168314e+01
-5.757575757575758e+00 	 -6.969696969696970e+00 	 1.547588283719083e+01
-5.555555555555555e+00 	 -6.969696969696970e+00 	 1.602659829988611e+01
-5.353535353535354e+00 	 -6.969696969696970e+00 	 1.574019193779968e+01
-5.151515151515151e+00 	 -6.969696969696970e+00 	 1.466349256587079e+01
-4.949494949494950e+00 	 -6.969696969696970e+00 	 1.412046819860780e+01
-4.747474747474747e+00 	 -6.969696969696970e+00 	 1.502869787493039e+01
-4.545454545454546e+00 	 -6.969696969696970e+00 	 1.554146259350582e+01
-4.343434343434343e+00 	 -6.969696969696970e+00 	 1.521868010356927e+01
-4.141414141414142e+00 	 -6.969696969696970e+00 	 1.412413995800980e+01
-3.939393939393939e+00 	 -6.969696969696970e+00 	 1.367285293352005e+01
-3.737373737373738e+00 	 -6.969696969696970e+00 	 1.461203930899900e+01
-3.535353535353535e+00 	 -6.969696969696970e+00 	 1.509225690630502e+01
-3.333333333333333e+00 	 -6.969696969696970e+00 	 1.473887845488681e+01
-3.131313131313131e+00 	 -6.969696969696970e+00 	 1.363643436086987e+01
-2.929292929292929e+00 	 -6.969696969696970e+00 	 1.328628915403726e+01
-2.727272727272728e+00 	 -6.969696969696970e+00 	 1.425667548279907e+01
-2.525252525252525e+00 	 -6.969696969696970e+00 	 1.471083368330901e+01
-2.323232323232324e+00 	 -6.969696969696970e+00 	 1.433341677845600e+01
-2.121212121212121e+00 	 -6.969696969696970e+00 	 1.323402532849987e+01
-1.919191919191919e+00 	 -6.969696969696970e+00 	 1.299414633615214e+01
-1.717171717171718e+00 	 -6.969696969696970e+00 	 1.399638332147081e+01
-1.515151515151516e+00 	 -6.969696969696970e+00 	 1.443107211360803e+01
-1.313131313131313e+00 	 -6.969696969696970e+00 	 1.403589084755126e+01
-1.111111111111111e+00 	 -6.969696969696970e+00 	 1.295033339046553e+01
-9.090909090909101e-01 	 -6.969696969696970e+00 	 1.282823469922719e+01
-7.070707070707076e-01 	 -6.969696969696970e+00 	 1.386204490304317e+01
-5.050505050505052e-01 	 -6.969696969696970e+00 	 1.428246549952552e+01
-3.030303030303028e-01 	 -6.969696969696970e+00 	 1.387400346577302e+01
-1.010101010101003e-01 	 -6.969696969696970e+00 	 1.281131679524199e+01
1.010101010101003e-01 	 -6.969696969696970e+00 	 1.281131679524199e+01
3.030303030303028e-01 	 -6.969696969696970e+00 	 1.387400346577302e+01
5.050505050505052e-01 	 -6.969696969696970e+00 	 1.428246549952552e+01
7.070707070707076e-01 	 -6.969696969696970e+00 	 1.386204490304317e+01
9.090909090909083e-01 	 -6.969696969696970e+00 	 1.282823469922720e+01
1.111111111111111e+00 	 -6.969696969696970e+00 	 1.295033339046553e+01
1.313131313131313e+00 	 -6.969696969696970e+00 	 1.403589084755126e+01
1.515151515151516e+00 	 -6.969696969696970e+00 	 1.443107211360803e+01
1.717171717171716e+00 	 -6.969696969696970e+00 	 1.399638332147081e+01
1.919191919191919e+00 	 -6.969696969696970e+00 	 1.299414633615214e+01
2.121212121212121e+00 	 -6.969696969696970e+00 	 1.323402532849987e+01
2.323232323232324e+00 	 -6.969696969696970e+00 	 1.433341677845600e+01
2.525252525252524e+00 	 -6.969696969696970e+00 	 1.471083368330901e+01
2.727272727272727e+00 	 -6.969696969696970e+00 	 1.425667548279907e+01
2.929292929292929e+00 	 -6.969696969696970e+00 	 1.328628915403726e+01
3.131313131313131e+00 	 -6.969696969696970e+00 	 1.363643436086987e+01
3.333333333333334e+00 	 -6.969696969696970e+00 	 1.473887845488681e+01
3.535353535353535e+00 	 -6.969696969696970e+00 	 1.509225690630502e+01
3.737373737373737e+00 	 -6.969696969696970e+00 	 1.461203930899901e+01
3.939393939393939e+00 	 -6.969696969696970e+00 	 1.367285293352005e+01
4.141414141414142e+00 	 -6.969696969696970e+00 	 1.412413995800980e+01
4.343434343434343e+00 	 -6.969696969696970e+00 	 1.521868010356927e+01
4.545454545454545e+00 	 -6.969696969696970e+00 	 1.554146259350582e+01
4.747474747474747e+00 	 -6.969696969696970e+00 	 1.502869787493039e+01
4.949494949494950e+00 	 -6.969696969696970e+00 	 1.412046819860780e+01
5.151515151515150e+00 	 -6.969696969696970e+00 	 1.466349256587078e+01
5.353535353535353e+00 	 -6.969696969696970e+00 	 1.574019193779968e+01
5.555555555555555e+00 	 -6.969696969696970e+00 	 1.602659829988611e+01
5.757575757575758e+00 	 -6.969696969696970e+00 	 1.547588283719083e+01
5.959595959595958e+00 	 -6.969696969696970e+00 	 1.459954857168314e+01
6.161616161616163e+00 	 -6.969696969696970e+00 	 1.522538663772278e+01
6.363636363636363e+00 	 -6.969696969696970e+00 	 1.627592658112141e+01
6.565656565656564e+00 	 -6.969696969696970e+00 	 1.652143072946683e+01
6.767676767676768e+00 	 -6.969696969696970e+00 	 1.592885711097252e+01
6.969696969696969e+00 	 -6.969696969696970e+00 	 1.508676111758665e+01
7.171717171717173e+00 	 -6.969696969696970e+00 	 1.578722656271520e+01
7.373737373737374e+00 	 -6.969696969696970e+00 	 1.680502248492069e+01
7.575757575757574e+00 	 -6.969696969696970e+00 	 1.700639567625432e+01
7.777777777777779e+00 	 -6.969696969696970e+00 	 1.636957256300387e+01
7.979797979797979e+00 	 -6.969696969696970e+00 	 1.556532892348578e+01
8.181818181818180e+00 	 -6.969696969696970e+00 	 1.633293033649839e+01
8.383838383838384e+00 	 -6.969696969696970e+00 	 1.731297641051266e+01
8.585858585858585e+00 	 -6.969696969696970e+00 	 1.746810586213273e+01
8.787878787878789e+00 	 -6.969696969696970e+00 	 1.678598779112680e+01
8.989898989898990e+00 	 -6.969696969696970e+00 	 1.602418796546865e+01
9.191919191919190e+00 	 -6.969696969696970e+00 	 1.685196705663756e+01
9.393939393939394e+00 	 -6.969696969696970e+00 	 1.779057780548869e+01
9.595959595959595e+00 	 -6.969696969696970e+00 	 1.789821333317662e+01
9.797979797979799e+00 	 -6.969696969696970e+00 	 1.717087761624949e+01
1.000000000000000e+01 	 -6.969696969696970e+00 	 1.645675977759817e+01

-1.000000000000000e+01 	 -6.767676767676768e+00 	 1.734974211862033e+01
-9.797979797979798e+00 	 -6.767676767676768e+00 	 1.777973197650883e+01
-9.595959595959595e+00 	 -6.767676767676768e+00 	 1.821770191420536e+01
-9.393939393939394e+00 	 -6.767676767676768e+00 	 1.811495374155415e+01
-9.191919191919192e+00 	 -6.767676767676768e+00 	 1.747407949727214e+01
-8.989898989898990e+00 	 -6.767676767676768e+00 	 1.690435386688551e+01
-8.787878787878787e+00 	 -6.767676767676768e+00 	 1.736240646539779e+01
-8.585858585858587e+00 	 -6.767676767676768e+00 	 1.776838528235183e+01
-8.383838383838384e+00 	 -6.767676767676768e+00 	 1.763222668102859e+01
-8.181818181818182e+00 	 -6.767676767676768e+00 	 1.696192460503051e+01
-7.979797979797979e+00 	 -6.767676767676768e+00 	 1.642857977202663e+01
-7.777777777777778e+00 	 -6.767676767676768e+00 	 1.691162647160731e+01
-7.575757575757576e+00 	 -6.767676767676768e+00 	 1.728593812434634e+01
-7.373737373737374e+00 	 -6.767676767676768e+00 	 1.711760989376440e+01
-7.171717171717171e+00 	 -6.767676767676768e+00 	 1.642075855476711e+01
-6.969696969696970e+00 	 -6.767676767676768e+00 	 1.592885711097252e+01
-6.767676767676768e+00 	 -6.767676767676768e+00 	 1.643456024453124e+01
-6.565656565656566e+00 	 -6.767676767676768e+00 	 1.677858981411817e+01
-6.363636363636363e+00 	 -6.767676767676768e+00 	 1.658024850593301e+01
-6.161616161616162e+00 	 -6.767676767676768e+00 	 1.586096193454322e+01
-5.959595959595959e+00 	 -6.767676767676768e+00 	 1.541631675269283e+01
-5.757575757575758e+00 	 -6.767676767676768e+00 	 1.594340073464825e+01
-5.555555555555555e+00 	 -6.767676767676768e+00 	 1.625985826742836e+01
-5.353535353535354e+00 	 -6.767676767676768e+00 	 1.603486097817838e+01
-5.151515151515151e+00 	 -6.767676767676768e+00 	 1.529877694306535e+01
-4.949494949494950e+00 	 -6.767676767676768e+00 	 1.490817574659480e+01
-4.747474747474747e+00 	 -6.767676767676768e+00 	 1.545673418652926e+01
-4.545454545454546e+00 	 -6.767676767676768e+00 	 1.574987694266923e+01
-4.343434343434343e+00 	 -6.767676767676768e+00 	 1.550300359684951e+01
-4.141414141414142e+00 	 -6.767676767676768e+00 	 1.475747913521620e+01
-3.939393939393939e+00 	 -6.767676767676768e+00 	 1.442879408327474e+01
-3.737373737373738e+00 	 -6.767676767676768e+00 	 1.500044158525684e+01
-3.535353535353535e+00 	 -6.767676767676768e+00 	 1.527610686875679e+01
-3.333333333333333e+00 	 -6.767676767676768e+00 	 1.501355364809834e+01
-3.131313131313131e+00 	 -6.767676767676768e+00 	 1.426758280374308e+01
-2.929292929292929e+00 	 -6.767676767676768e+00 	 1.400956387815082e+01
-2.727272727272728e+00 	 -6.767676767676768e+00 	 1.460721338605186e+01
-2.525252525252525e+00 	 -6.767676767676768e+00 	 1.487242991193976e+01
-2.323232323232324e+00 	 -6.767676767676768e+00 	 1.460133094435071e+01
-2.121212121212121e+00 	 -6.767676767676768e+00 	 1.386493543365061e+01
-1.919191919191919e+00 	 -6.767676767676768e+00 	 1.368643974078644e+01
-1.717171717171718e+00 	 -6.767676767676768e+00 	 1.431346365792064e+01
-1.515151515151516e+00 	 -6.767676767676768e+00 	 1.457541708188088e+01
-1.313131313131313e+00 	 -6.767676767676768e+00 	 1.430269668715221e+01
-1.111111111111111e+00 	 -6.767676767676768e+00 	 1.358562992284243e+01
-9.090909090909101e-01 	 -6.767676767676768e+00 	 1.349417960601762e+01
-7.070707070707076e-01 	 -6.767676767676768e+00 	 1.415291044202538e+01
-5.050505050505052e-01 	 -6.767676767676768e+00 	 1.441729673982776e+01
-3.030303030303028e-01 	 -6.767676767676768e+00 	 1.414797514680360e+01
-1.010101010101003e-01 	 -6.767676767676768e+00 	 1.345796212782076e+01
1.010101010101003e-01 	 -6.767676767676768e+00 	 1.345796212782076e+01
3.030303030303028e-01 	 -6.767676767676768e+00 	 1.414797514680360e+01
5.050505050505052e-01 	 -6.767676767676768e+00 	 1.441729673982776e+01
7.070707070707076e-01 	 -6.767676767676768e+00 	 1.415291044202538e+01
9.090909090909083e-01 	 -6.767676767676768e+00 	 1.349417960601762e+01
1.111111111111111e+00 	 -6.767676767676768e+00 	 1.358562992284243e+01
1.313131313131313e+00 	 -6.767676767676768e+00 	 1.430269668715221e+01
1.515151515151516e+00 	 -6.767676767676768e+00 	 1.457541708188088e+01
1.717171717171716e+00 	 -6.767676767676768e+00 	 1.431346365792064e+01
1.919191919191919e+00 	 -6.767676767676768e+00 	 1.368643974078644e+01
2.121212121212121e+00 	 -6.767676767676768e+00 	 1.386493543365061e+01
2.323232323232324e+00 	 -6.767676767676768e+00 	 1.460133094435071e+01
2.525252525252524e+00 	 -6.767676767676768e+00 	 1.487242991193976e+01
2.727272727272727e+00 	 -6.767676767676768e+00 	 1.460721338605186e+01
2.929292929292929e+00 	 -6.767676767676768e+00 	 1.400956387815082e+01
3.131313131313131e+00 	 -6.767676767676768e+00 	 1.426758280374308e+01
3.333333333333334e+00 	 -6.767676767676768e+00 	 1.501355364809835e+01
3.535353535353535e+00 	 -6.767676767676768e+00 	 1.527610686875679e+01
3.737373737373737e+00 	 -6.767676767676768e+00 	 1.500044158525684e+01
3.939393939393939e+00 	 -6.767676767676768e+00 	 1.442879408327474e+01
4.141414141414142e+00 	 -6.767676767676768e+00 	 1.475747913521620e+01
4.343434343434343e+00 	 -6.767676767676768e+00 	 1.550300359684951e+01
4.545454545454545e+00 	 -6.767676767676768e+00 	 1.574987694266923e+01
4.747474747474747e+00 	 -6.767676767676768e+00 	 1.545673418652926e+01
4.949494949494950e+00 	 -6.767676767676768e+00 	 1.490817574659480e+01
5.151515151515150e+00 	 -6.767676767676768e+00 	 1.529877694306534e+01
5.353535353535353e+00 	 -6.767676767676768e+00 	 1.603486097817838e+01
5.555555555555555e+00 	 -6.767676767676768e+00 	 1.625985826742836e+01
5.757575757575758e+00 	 -6.767676767676768e+00 	 1.594340073464825e+01
5.959595959595958e+00 	 -6.767676767676768e+00 	 1.541631675269283e+01
6.161616161616163e+00 	 -6.767676767676768e+00 	 1.586096193454323e+01
6.363636363636363e+00 	 -6.767676767676768e+00 	 1.658024850593301e+01
6.565656565656564e+00 	 -6.767676767676768e+00 	 1.677858981411817e+01
6.767676767676768e+00 	 -6.767676767676768e+00 	 1.643456024453124e+01
6.969696969696969e+00 	 -6.767676767676768e+00 	 1.592885711097252e+01
7.171717171717173e+00 	 -6.767676767676768e+00 	 1.642075855476712e+01
7.373737373737374e+00 	 -6.767676767676768e+00 	 1.711760989376440e+01
7.575757575757574e+00 	 -6.767676767676768e+00 	 1.728593812434634e+01
7.777777777777779e+00 	 -6.767676767676768e+00 	 1.691162647160731e+01
7.979797979797979e+00 	 -6.767676767676768e+00 	 1.642857977202663e+01
8.181818181818180e+00 	 -6.767676767676768e+00 	 1.696192460503050e+01
8.383838383838384e+00 	 -6.767676767676768e+00 	 1.763222668102859e+01
8.585858585858585e+00 	 -6.767676767676768e+00 	 1.776838528235183e+01
8.787878787878789e+00 	 -6.767676767676768e+00 	 1.736240646539779e+01
8.989898989898990e+00 	 -6.767676767676768e+00 	 1.690435386688551e+01
9.191919191919190e+00 	 -6.767676767676768e+00 	 1.747407949727213e+01
9.393939393939394e+00 	 -6.767676767676768e+00 	 1.811495374155415e+01
9.595959595959595e+00 	 -6.767676767676768e+00 	 1.821770191420536e+01
9.797979797979799e+00 	 -6.767676767676768e+00 	 1.777973197650883e+01
1.000000000000000e+01 	 -6.767676767676768e+00 	 1.734974211862033e+01

-1.000000000000000e+01 	 -6.565656565656566e+00 	 1.799165714429427e+01
-9.797979797979798e+00 	 -6.565656565656566e+00 	 1.821199170803252e+01
-9.595959595959595e+00 	 -6.565656565656566e+00 	 1.843642865061589e+01
-9.393939393939394e+00 	 -6.565656565656566e+00 	 1.833662491735445e+01
-9.191919191919192e+00 	 -6.565656565656566e+00 	 1.791413873610600e+01
-8.989898989898990e+00 	 -6.565656565656566e+00 	 1.753357734231528e+01
-8.787878787878787e+00 	 -6.565656565656566e+00 	 1.776741194294819e+01
-8.585858585858587e+00 	 -6.565656565656566e+00 	 1.796945796715309e+01
-8.383838383838384e+00 	 -6.565656565656566e+00 	 1.784647061671808e+01
-8.181818181818182e+00 	 -6.565656565656566e+00 	 1.740325211822658e+01
-7.979797979797979e+00 	 -6.565656565656566e+00 	 1.704141959040534e+01
-7.777777777777778e+00 	 -6.565656565656566e+00 	 1.728726284522817e+01
-7.575757575757576e+00 	 -6.565656565656566e+00 	 1.746751875233481e+01
-7.373737373737374e+00 	 -6.565656565656566e+00 	 1.732256412091655e+01
-7.171717171717171e+00 	 -6.565656565656566e+00 	 1.686088170267137e+01
-6.969696969696970e+00 	 -6.565656565656566e+00 	 1.652143072946683e+01
-6.767676767676768e+00 	 -6.565656565656566e+00 	 1.677858981411817e+01
-6.565656565656566e+00 	 -6.565656565656566e+00 	 1.693867917746334e+01
-6.363636363636363e+00 	 -6.565656565656566e+00 	 1.677393707037489e+01
-6.161616161616162e+00 	 -6.565656565656566e+00 	 1.629724253909254e+01
-5.959595959595959e+00 	 -6.565656565656566e+00 	 1.598474828235058e+01
-5.757575757575758e+00 	 -6.565656565656566e+00 	 1.625366941978997e+01
-5.555555555555555e+00 	 -6.565656565656566e+00 	 1.639654249941253e+01
-5.353535353535354e+00 	 -6.565656565656566e+00 	 1.621547531007976e+01
-5.151515151515151e+00 	 -6.565656565656566e+00 	 1.572872647469520e+01
-4.949494949494950e+00 	 -6.565656565656566e+00 	 1.544897085145708e+01
-4.747474747474747e+00 	 -6.565656565656566e+00 	 1.573157088446173e+01
-4.545454545454546e+00 	 -6.565656565656566e+00 	 1.586178101617130e+01
-4.343434343434343e+00 	 -6.565656565656566e+00 	 1.566940302808746e+01
-4.141414141414142e+00 	 -6.565656565656566e+00 	 1.517930672779191e+01
-3.939393939393939e+00 	 -6.565656565656566e+00 	 1.493945610998765e+01
-3.737373737373738e+00 	 -6.565656565656566e+00 	 1.523930743899910e+01
-3.535353535353535e+00 	 -6.565656565656566e+00 	 1.536310213224458e+01
-3.333333333333333e+00 	 -6.565656565656566e+00 	 1.516601928441879e+01
-3.131313131313131e+00 	 -6.565656565656566e+00 	 1.468099255132525e+01
-2.929292929292929e+00 	 -6.565656565656566e+00 	 1.448944527330554e+01
-2.727272727272728e+00 	 -6.565656565656566e+00 	 1.481156830997733e+01
-2.525252525252525e+00 	 -6.565656565656566e+00 	 1.493653057235497e+01
-2.323232323232324e+00 	 -6.565656565656566e+00 	 1.474247000912900e+01
-2.121212121212121e+00 	 -6.565656565656566e+00 	 1.427202707586751e+01
-1.919191919191919e+00 	 -6.565656565656566e+00 	 1.413763427386567e+01
-1.717171717171718e+00 	 -6.565656565656566e+00 	 1.448760328378954e+01
-1.515151515151516e+00 	 -6.565656565656566e+00 	 1.462156287307498e+01
-1.313131313131313e+00 	 -6.565656565656566e+00 	 1.443813712844803e+01
-1.111111111111111e+00 	 -6.565656565656566e+00 	 1.399148591762718e+01
-9.090909090909101e-01 	 -6.565656565656566e+00 	 1.392198424944135e+01
-7.070707070707076e-01 	 -6.565656565656566e+00 	 1.430425483862575e+01
-5.050505050505052e-01 	 -6.565656565656566e+00 	 1.445346498397837e+01
-3.030303030303028e-01 	 -6.565656565656566e+00 	 1.428626896300628e+01
-1.010101010101003e-01 	 -6.565656565656566e+00 	 1.387033196823626e+01
1.010101010101003e-01 	 -6.565656565656566e+00 	 1.387033196823626e+01
3.030303030303028e-01 	 -6.565656565656566e+00 	 1.428626896300628e+01
5.050505050505052e-01 	 -6.565656565656566e+00 	 1.445346498397837e+01
7.070707070707076e-01 	 -6.565656565656566e+00 	 1.430425483862575e+01
9.090909090909083e-01 	 -6.565656565656566e+00 	 1.392198424944135e+01
1.111111111111111e+00 	 -6.565656565656566e+00 	 1.399148591762718e+01
1.313131313131313e+00 	 -6.565656565656566e+00 	 1.443813712844803e+01
1.515151515151516e+00 	 -6.565656565656566e+00 	 1.462156287307498e+01
1.717171717171716e+00 	 -6.565656565656566e+00 	 1.448760328378955e+01
1.919191919191919e+00 	 -6.565656565656566e+00 	 1.413763427386567e+01
2.121212121212121e+00 	 -6.565656565656566e+00 	 1.427202707586751e+01
2.323232323232324e+00 	 -6.565656565656566e+00 	 1.474247000912900e+01
2.525252525252524e+00 	 -6.565656565656566e+00 	 1.493653057235497e+01
2.727272727272727e+00 	 -6.565656565656566e+00 	 1.481156830997733e+01
2.929292929292929e+00 	 -6.565656565656566e+00 	 1.448944527330554e+01
3.131313131313131e+00 	 -6.565656565656566e+00 	 1.468099255132525e+01
3.333333333333334e+00 	 -6.565656565656566e+00 	 1.516601928441879e+01
3.535353535353535e+00 	 -6.565656565656566e+00 	 1.536310213224458e+01
3.737373737373737e+00 	 -6.565656565656566e+00 	 1.523930743899910e+01
3.939393939393939e+00 	 -6.565656565656566e+00 	 1.493945610998765e+01
4.141414141414142e+00 	 -6.565656565656566e+00 	 1.517930672779191e+01
4.343434343434343e+00 	 -6.565656565656566e+00 	 1.566940302808746e+01
4.545454545454545e+00 	 -6.565656565656566e+00 	 1.586178101617130e+01
4.747474747474747e+00 	 -6.565656565656566e+00 	 1.573157088446173e+01
4.949494949494950e+00 	 -6.565656565656566e+00 	 1.544897085145708e+01
5.151515151515150e+00 	 -6.565656565656566e+00 	 1.572872647469520e+01
5.353535353535353e+00 	 -6.565656565656566e+00 	 1.621547531007976e+01
5.555555555555555e+00 	 -6.565656565656566e+00 	 1.639654249941253e+01
5.757575757575758e+00 	 -6.565656565656566e+00 	 1.625366941978997e+01
5.959595959595958e+00 	 -6.565656565656566e+00 	 1.598474828235058e+01
6.161616161616163e+00 	 -6.565656565656566e+00 	 1.629724253909254e+01
6.363636363636363e+00 	 -6.565656565656566e+00 	 1.677393707037489e+01
6.565656565656564e+00 	 -6.565656565656566e+00 	 1.693867917746334e+01
6.767676767676768e+00 	 -6.565656565656566e+00 	 1.677858981411817e+01
6.969696969696969e+00 	 -6.565656565656566e+00 	 1.652143072946683e+01
7.171717171717173e+00 	 -6.565656565656566e+00 	 1.686088170267137e+01
7.373737373737374e+00 	 -6.565656565656566e+00 	 1.732256412091655e+01
7.575757575757574e+00 	 -6.565656565656566e+00 	 1.746751875233481e+01
7.777777777777779e+00 	 -6.565656565656566e+00 	 1.728726284522817e+01
7.979797979797979e+00 	 -6.565656565656566e+00 	 1.704141959040534e+01
8.181818181818180e+00 	 -6.565656565656566e+00 	 1.740325211822657e+01
8.383838383838384e+00 	 -6.565656565656566e+00 	 1.784647061671808e+01
8.585858585858585e+00 	 -6.565656565656566e+00 	 1.796945796715310e+01
8.787878787878789e+00 	 -6.565656565656566e+00 	 1.776741194294819e+01
8.989898989898990e+00 	 -6.565656565656566e+00 	 1.753357734231528e+01
9.191919191919190e+00 	 -6.565656565656566e+00 	 1.791413873610600e+01
9.393939393939394e+00 	 -6.565656565656566e+00 	 1.833662491735445e+01
9.595959595959595e+00 	 -6.565656565656566e+00 	 1.843642865061589e+01
9.797979797979799e+00 	 -6.565656565656566e+00 	 1.821199170803252e+01
1.000000000000000e+01 	 -6.565656565656566e+00 	 1.799165714429427e+01

-1.000000000000000e+01 	 -6.363636363636363e+00 	 1.778855872627580e+01
-9.797979797979798e+00 	 -6.363636363636363e+00 	 1.804978008299036e+01
-9.595959595959595e+00 	 -6.363636363636363e+00 	 1.831580751049113e+01
-9.393939393939394e+00 	 -6.363636363636363e+00 	 1.821247630581291e+01
-9.191919191919192e+00 	 -6.363636363636363e+00 	 1.774155658072715e+01
-8.989898989898990e+00 	 -6.363636363636363e+00 	 1.731852635744893e+01
-8.787878787878787e+00 	 -6.363636363636363e+00 	 1.759573212357746e+01
-8.585858585858587e+00 	 -6.363636363636363e+00 	 1.783681380218810e+01
-8.383838383838384e+00 	 -6.363636363636363e+00 	 1.770759926225111e+01
-8.181818181818182e+00 	 -6.363636363636363e+00 	 1.721355185664859e+01
-7.979797979797979e+00 	 -6.363636363636363e+00 	 1.681232023706807e+01
-7.777777777777778e+00 	 -6.363636363636363e+00 	 1.710362165643585e+01
-7.575757575757576e+00 	 -6.363636363636363e+00 	 1.732023508602481e+01
-7.373737373737374e+00 	 -6.363636363636363e+00 	 1.716629752022548e+01
-7.171717171717171e+00 	 -6.363636363636363e+00 	 1.665146228183363e+01
-6.969696969696970e+00 	 -6.363636363636363e+00 	 1.627592658112141e+01
-6.767676767676768e+00 	 -6.363636363636363e+00 	 1.658024850593301e+01
-6.565656565656566e+00 	 -6.363636363636363e+00 	 1.677393707037489e+01
-6.363636363636363e+00 	 -6.363636363636363e+00 	 1.659743220375478e+01
-6.161616161616162e+00 	 -6.363636363636363e+00 	 1.606539255321557e+01
-5.959595959595959e+00 	 -6.363636363636363e+00 	 1.572039434826092e+01
-5.757575757575758e+00 	 -6.363636363636363e+00 	 1.603785133091011e+01
-5.555555555555555e+00 	 -6.363636363636363e+00 	 1.621156129558508e+01
-5.353535353535354e+00 	 -6.363636363636363e+00 	 1.601599766983317e+01
-5.151515151515151e+00 	 -6.363636363636363e+00 	 1.547194556678883e+01
-4.949494949494950e+00 	 -6.363636363636363e+00 	 1.516359616905276e+01
-4.747474747474747e+00 	 -6.363636363636363e+00 	 1.549587656489046e+01
-4.545454545454546e+00 	 -6.363636363636363e+00 	 1.565428362063220e+01
-4.343434343434343e+00 	 -6.363636363636363e+00 	 1.544484696279632e+01
-4.141414141414142e+00 	 -6.363636363636363e+00 	 1.489588378316384e+01
-3.939393939393939e+00 	 -6.363636363636363e+00 	 1.463179761655307e+01
-3.737373737373738e+00 	 -6.363636363636363e+00 	 1.498241257113129e+01
-3.535353535353535e+00 	 -6.363636363636363e+00 	 1.513207155353762e+01
-3.333333333333333e+00 	 -6.363636363636363e+00 	 1.491572382582303e+01
-3.131313131313131e+00 	 -6.363636363636363e+00 	 1.437087764374312e+01
-2.929292929292929e+00 	 -6.363636363636363e+00 	 1.416006757410592e+01
-2.727272727272728e+00 	 -6.363636363636363e+00 	 1.453419068516759e+01
-2.525252525252525e+00 	 -6.363636363636363e+00 	 1.468320931371030e+01
-2.323232323232324e+00 	 -6.363636363636363e+00 	 1.446824030118949e+01
-2.121212121212121e+00 	 -6.363636363636363e+00 	 1.393785888334118e+01
-1.919191919191919e+00 	 -6.363636363636363e+00 	 1.378994201899263e+01
-1.717171717171718e+00 	 -6.363636363636363e+00 	 1.419348431164751e+01
-1.515151515151516e+00 	 -6.363636363636363e+00 	 1.435037448453652e+01
-1.313131313131313e+00 	 -6.363636363636363e+00 	 1.414508127774063e+01
-1.111111111111111e+00 	 -6.363636363636363e+00 	 1.363931393408176e+01
-9.090909090909101e-01 	 -6.363636363636363e+00 	 1.356279810056740e+01
-7.070707070707076e-01 	 -6.363636363636363e+00 	 1.400056385120902e+01
-5.050505050505052e-01 	 -6.363636363636363e+00 	 1.417221333648063e+01
-3.030303030303028e-01 	 -6.363636363636363e+00 	 1.398276775224517e+01
-1.010101010101003e-01 	 -6.363636363636363e+00 	 1.350933220202146e+01
1.010101010101003e-01 	 -6.363636363636363e+00 	 1.350933220202146e+01
3.030303030303028e-01 	 -6.363636363636363e+00 	 1.398276775224517e+01
5.050505050505052e-01 	 -6.363636363636363e+00 	 1.417221333648063e+01
7.070707070707076e-01 	 -6.363636363636363e+00 	 1.400056385120902e+01
9.090909090909083e-01 	 -6.363636363636363e+00 	 1.356279810056740e+01
1.111111111111111e+00 	 -6.363636363636363e+00 	 1.363931393408176e+01
1.313131313131313e+00 	 -6.363636363636363e+00 	 1.414508127774063e+01
1.515151515151516e+00 	 -6.363636363636363e+00 	 1.435037448453652e+01
1.717171717171716e+00 	 -6.363636363636363e+00 	 1.419348431164751e+01
1.919191919191919e+00 	 -6.363636363636363e+00 	 1.378994201899263e+01
2.121212121212121e+00 	 -6.363636363636363e+00 	 1.393785888334118e+01
2.323232323232324e+00 	 -6.363636363636363e+00 	 1.446824030118949e+01
2.525252525252524e+00 	 -6.363636363636363e+00 	 1.468320931371030e+01
2.727272727272727e+00 	 -6.363636363636363e+00 	 1.453419068516759e+01
2.929292929292929e+00 	 -6.363636363636363e+00 	 1.416006757410592e+01
3.131313131313131e+00 	 -6.363636363636363e+00 	 1.437087764374312e+01
3.333333333333334e+00 	 -6.363636363636363e+00 	 1.491572382582303e+01
3.535353535353535e+00 	 -6.363636363636363e+00 	 1.513207155353762e+01
3.737373737373737e+00 	 -6.363636363636363e+00 	 1.498241257113129e+01
3.939393939393939e+00 	 -6.363636363636363e+00 	 1.463179761655307e+01
4.141414141414142e+00 	 -6.363636363636363e+00 	 1.489588378316384e+01
4.343434343434343e+00 	 -6.363636363636363e+00 	 1.544484696279632e+01
4.545454545454545e+00 	 -6.363636363636363e+00 	 1.565428362063220e+01
4.747474747474747e+00 	 -6.363636363636363e+00 	 1.549587656489046e+01
4.949494949494950e+00 	 -6.363636363636363e+00 	 1.516359616905276e+01
5.151515151515150e+00 	 -6.363636363636363e+00 	 1.547194556678882e+01
5.353535353535353e+00 	 -6.363636363636363e+00 	 1.601599766983317e+01
5.555555555555555e+00 	 -6.363636363636363e+00 	 1.621156129558508e+01
5.757575757575758e+00 	 -6.363636363636363e+00 	 1.603785133091011e+01
5.959595959595958e+00 	 -6.363636363636363e+00 	 1.572039434826093e+01
6.161616161616163e+00 	 -6.363636363636363e+00 	 1.606539255321557e+01
6.363636363636363e+00 	 -6.363636363636363e+00 	 1.659743220375478e+01
6.565656565656564e+00 	 -6.363636363636363e+00 	 1.677393707037489e+01
6.767676767676768e+00 	 -6.363636363636363e+00 	 1.658024850593301e+01
6.969696969696969e+00 	 -6.363636363636363e+00 	 1.627592658112141e+01
7.171717171717173e+00 	 -6.363636363636363e+00 	 1.665146228183363e+01
7.373737373737374e+00 	 -6.363636363636363e+00 	 1.716629752022548e+01
7.575757575757574e+00 	 -6.363636363636363e+00 	 1.732023508602481e+01
7.777777777777779e+00 	 -6.363636363636363e+00 	 1.710362165643585e+01
7.979797979797979e+00 	 -6.363636363636363e+00 	 1.681232023706807e+01
8.181818181818180e+00 	 -6.363636363636363e+00 	 1.721355185664858e+01
8.383838383838384e+00 	 -6.363636363636363e+00 	 1.770759926225111e+01
8.585858585858585e+00 	 -6.363636363636363e+00 	 1.783681380218810e+01
8.787878787878789e+00 	 -6.363636363636363e+00 	 1.759573212357746e+01
8.989898989898990e+00 	 -6.363636363636363e+00 	 1.731852635744893e+01
9.191919191919190e+00 	 -6.363636363636363e+00 	 1.774155658072714e+01
9.393939393939394e+00 	 -6.363636363636363e+00 	 1.821247630581291e+01
9.595959595959595e+00 	 -6.363636363636363e+00 	 1.831580751049113e+01
9.797979797979799e+00 	 -6.363636363636363e+00 	 1.804978008299036e+01
1.000000000000000e+01 	 -6.363636363636363e+00 	 1.778855872627580e+01

-1.000000000000000e+01 	 -6.161616161616162e+00 	 1.677373301635230e+01
-9.797979797979798e+00 	 -6.161616161616162e+00 	 1.731654459624461e+01
-9.595959595959595e+00 	 -6.161616161616162e+00 	 1.786926735623946e+01
-9.393939393939394e+00 	 -6.161616161616162e+00 	 1.775619374161936e+01
-9.191919191919192e+00 	 -6.161616161616162e+00 	 1.698050249168267e+01
-8.989898989898990e+00 	 -6.161616161616162e+00 	 1.629247169583031e+01
-8.787878787878787e+00 	 -6.161616161616162e+00 	 1.687012924046378e+01
-8.585858585858587e+00 	 -6.161616161616162e+00 	 1.738367345956913e+01
-8.383838383838384e+00 	 -6.161616161616162e+00 	 1.722959750948959e+01
-8.181818181818182e+00 	 -6.161616161616162e+00 	 1.641772733368562e+01
-7.979797979797979e+00 	 -6.161616161616162e+00 	 1.577447176129879e+01
-7.777777777777778e+00 	 -6.161616161616162e+00 	 1.638279133622292e+01
-7.575757575757576e+00 	 -6.161616161616162e+00 	 1.685712595004239e+01
-7.373737373737374e+00 	 -6.161616161616162e+00 	 1.666312068487907e+01
-7.171717171717171e+00 	 -6.161616161616162e+00 	 1.581813667740212e+01
-6.969696969696970e+00 	 -6.161616161616162e+00 	 1.522538663772278e+01
-6.767676767676768e+00 	 -6.161616161616162e+00 	 1.586096193454322e+01
-6.565656565656566e+00 	 -6.161616161616162e+00 	 1.629724253909254e+01
-6.363636363636363e+00 	 -6.161616161616162e+00 	 1.606539255321557e+01
-6.161616161616162e+00 	 -6.161616161616162e+00 	 1.519177068304092e+01
-5.959595959595959e+00 	 -6.161616161616162e+00 	 1.465607734308946e+01
-5.757575757575758e+00 	 -6.161616161616162e+00 	 1.531671641330498e+01
-5.555555555555555e+00 	 -6.161616161616162e+00 	 1.571764851043619e+01
-5.353535353535354e+00 	 -6.161616161616162e+00 	 1.545144938590117e+01
-5.151515151515151e+00 	 -6.161616161616162e+00 	 1.455549157142661e+01
-4.949494949494950e+00 	 -6.161616161616162e+00 	 1.408457590590957e+01
-4.747474747474747e+00 	 -6.161616161616162e+00 	 1.476976494905313e+01
-4.545454545454546e+00 	 -6.161616161616162e+00 	 1.513997713350243e+01
-4.343434343434343e+00 	 -6.161616161616162e+00 	 1.484472308258213e+01
-4.141414141414142e+00 	 -6.161616161616162e+00 	 1.393492652526851e+01
-3.939393939393939e+00 	 -6.161616161616162e+00 	 1.353795730298861e+01
-3.737373737373738e+00 	 -6.161616161616162e+00 	 1.424920452330515e+01
-3.535353535353535e+00 	 -6.161616161616162e+00 	 1.459545855754449e+01
-3.333333333333333e+00 	 -6.161616161616162e+00 	 1.427841488257508e+01
-3.131313131313131e+00 	 -6.161616161616162e+00 	 1.336555965421601e+01
-2.929292929292929e+00 	 -6.161616161616162e+00 	 1.305309283208652e+01
-2.727272727272728e+00 	 -6.161616161616162e+00 	 1.379384872908478e+01
-2.525252525252525e+00 	 -6.161616161616162e+00 	 1.412475088807721e+01
-2.323232323232324e+00 	 -6.161616161616162e+00 	 1.379474424404314e+01
-2.121212121212121e+00 	 -6.161616161616162e+00 	 1.289130464562097e+01
-1.919191919191919e+00 	 -6.161616161616162e+00 	 1.267447089516595e+01
-1.717171717171718e+00 	 -6.161616161616162e+00 	 1.344919872132474e+01
-1.515151515151516e+00 	 -6.161616161616162e+00 	 1.377398820506404e+01
-1.313131313131313e+00 	 -6.161616161616162e+00 	 1.344000656272473e+01
-1.111111111111111e+00 	 -6.161616161616162e+00 	 1.255851266629224e+01
-9.090909090909101e-01 	 -6.161616161616162e+00 	 1.244713751109658e+01
-7.070707070707076e-01 	 -6.161616161616162e+00 	 1.325929777740277e+01
-5.050505050505052e-01 	 -6.161616161616162e+00 	 1.358558362483862e+01
-3.030303030303028e-01 	 -6.161616161616162e+00 	 1.325439013326152e+01
-1.010101010101003e-01 	 -6.161616161616162e+00 	 1.240490148481359e+01
1.010101010101003e-01 	 -6.161616161616162e+00 	 1.240490148481359e+01
3.030303030303028e-01 	 -6.161616161616162e+00 	 1.325439013326152e+01
5.050505050505052e-01 	 -6.161616161616162e+00 	 1.358558362483862e+01
7.070707070707076e-01 	 -6.161616161616162e+00 	 1.325929777740277e+01
9.090909090909083e-01 	 -6.161616161616162e+00 	 1.244713751109659e+01
1.111111111111111e+00 	 -6.161616161616162e+00 	 1.255851266629224e+01
1.313131313131313e+00 	 -6.161616161616162e+00 	 1.344000656272473e+01
1.515151515151516e+00 	 -6.161616161616162e+00 	 1.377398820506404e+01
1.717171717171716e+00 	 -6.161616161616162e+00 	 1.344919872132474e+01
1.919191919191919e+00 	 -6.161616161616162e+00 	 1.267447089516595e+01
2.121212121212121e+00 	 -6.161616161616162e+00 	 1.289130464562097e+01
2.323232323232324e+00 	 -6.161616161616162e+00 	 1.379474424404314e+01
2.525252525252524e+00 	 -6.161616161616162e+00 	 1.412475088807721e+01
2.727272727272727e+00 	 -6.161616161616162e+00 	 1.379384872908478e+01
2.929292929292929e+00 	 -6.161616161616162e+00 	 1.305309283208652e+01
3.131313131313131e+00 	 -6.161616161616162e+00 	 1.336555965421601e+01
3.333333333333334e+00 	 -6.161616161616162e+00 	 1.427841488257508e+01
3.535353535353535e+00 	 -6.161616161616162e+00 	 1.459545855754449e+01
3.737373737373737e+00 	 -6.161616161616162e+00 	 1.424920452330515e+01
3.939393939393939e+00 	 -6.161616161616162e+00 	 1.353795730298861e+01
4.141414141414142e+00 	 -6.161616161616162e+00 	 1.393492652526851e+01
4.343434343434343e+00 	 -6.161616161616162e+00 	 1.484472308258213e+01
4.545454545454545e+00 	 -6.161616161616162e+00 	 1.513997713350243e+01
4.747474747474747e+00 	 -6.161616161616162e+00 	 1.476976494905313e+01
4.949494949494950e+00 	 -6.161616161616162e+00 	 1.408457590590957e+01
5.151515151515150e+00 	 -6.161616161616162e+00 	 1.455549157142660e+01
5.353535353535353e+00 	 -6.161616161616162e+00 	 1.545144938590116e+01
5.555555555555555e+00 	 -6.161616161616162e+00 	 1.571764851043619e+01
5.757575757575758e+00 	 -6.161616161616162e+00 	 1.531671641330498e+01
5.959595959595958e+00 	 -6.161616161616162e+00 	 1.465607734308946e+01
6.161616161616163e+00 	 -6.161616161616162e+00 	 1.519177068304092e+01
6.363636363636363e+00 	 -6.161616161616162e+00 	 1.606539255321557e+01
6.565656565656564e+00 	 -6.161616161616162e+00 	 1.629724253909254e+01
6.767676767676768e+00 	 -6.161616161616162e+00 	 1.586096193454322e+01
6.969696969696969e+00 	 -6.161616161616162e+00 	 1.522538663772278e+01
7.171717171717173e+00 	 -6.161616161616162e+00 	 1.581813667740213e+01
7.373737373737374e+00 	 -6.161616161616162e+00 	 1.666312068487907e+01
7.575757575757574e+00 	 -6.161616161616162e+00 	 1.685712595004239e+01
7.777777777777779e+00 	 -6.161616161616162e+00 	 1.638279133622292e+01
7.979797979797979e+00 	 -6.161616161616162e+00 	 1.577447176129879e+01
8.181818181818180e+00 	 -6.161616161616162e+00 	 1.641772733368560e+01
8.383838383838384e+00 	 -6.161616161616162e+00 	 1.722959750948959e+01
8.585858585858585e+00 	 -6.161616161616162e+00 	 1.738367345956913e+01
8.787878787878789e+00 	 -6.161616161616162e+00 	 1.687012924046377e+01
8.989898989898990e+00 	 -6.161616161616162e+00 	 1.629247169583031e+01
9.191919191919190e+00 	 -6.161616161616162e+00 	 1.698050249168266e+01
9.393939393939394e+00 	 -6.161616161616162e+00 	 1.775619374161936e+01
9.595959595959595e+00 	 -6.161616161616162e+00 	 1.786926735623946e+01
9.797979797979799e+00 	 -6.161616161616162e+00 	 1.731654459624460e+01
1.000000000000000e+01 	 -6.161616161616162e+00 	 1.677373301635230e+01

-1.000000000000000e+01 	 -5.959595959595959e+00 	 1.618801629836130e+01
-9.797979797979798e+00 	 -5.959595959595959e+00 	 1.688537080812286e+01
-9.595959595959595e+00 	 -5.959595959595959e+00 	 1.759541487387121e+01
-9.393939393939394e+00 	 -5.959595959595959e+00 	 1.747585457788364e+01
-9.191919191919192e+00 	 -5.959595959595959e+00 	 1.653064527686884e+01
-8.989898989898990e+00 	 -5.959595959595959e+00 	 1.569502096506981e+01
-8.787878787878787e+00 	 -5.959595959595959e+00 	 1.643741621669566e+01
-8.585858585858587e+00 	 -5.959595959595959e+00 	 1.710018596140099e+01
-8.383838383838384e+00 	 -5.959595959595959e+00 	 1.693103008806229e+01
-8.181818181818182e+00 	 -5.959595959595959e+00 	 1.594218307721965e+01
-7.979797979797979e+00 	 -5.959595959595959e+00 	 1.516377072489801e+01
-7.777777777777778e+00 	 -5.959595959595959e+00 	 1.594571583746650e+01
-7.575757575757576e+00 	 -5.959595959595959e+00 	 1.656086072122671e+01
-7.373737373737374e+00 	 -5.959595959595959e+00 	 1.634309635563125e+01
-7.171717171717171e+00 	 -5.959595959595959e+00 	 1.531404087769872e+01
-6.969696969696970e+00 	 -5.959595959595959e+00 	 1.459954857168314e+01
-6.767676767676768e+00 	 -5.959595959595959e+00 	 1.541631675269283e+01
-6.565656565656566e+00 	 -5.959595959595959e+00 	 1.598474828235058e+01
-6.363636363636363e+00 	 -5.959595959595959e+00 	 1.572039434826092e+01
-6.161616161616162e+00 	 -5.959595959595959e+00 	 1.465607734308946e+01
-5.959595959595959e+00 	 -5.959595959595959e+00 	 1.401298373496740e+01
-5.757575757575758e+00 	 -5.959595959595959e+00 	 1.486109799763357e+01
-5.555555555555555e+00 	 -5.959595959595959e+00 	 1.538538506830033e+01
-5.353535353535354e+00 	 -5.959595959595959e+00 	 1.507793483771266e+01
-5.151515151515151e+00 	 -5.959595959595959e+00 	 1.398528604378514e+01
-4.949494949494950e+00 	 -5.959595959595959e+00 	 1.342222722243535e+01
-4.747474747474747e+00 	 -5.959595959595959e+00 	 1.429999587649407e+01
-4.545454545454546e+00 	 -5.959595959595959e+00 	 1.478479421231484e+01
-4.343434343434343e+00 	 -5.959595959595959e+00 	 1.443967121065823e+01
-4.141414141414142e+00 	 -5.959595959595959e+00 	 1.332804638197365e+01
-3.939393939393939e+00 	 -5.959595959595959e+00 	 1.285515715854444e+01
-3.737373737373738e+00 	 -5.959595959595959e+00 	 1.376311102378763e+01
-3.535353535353535e+00 	 -5.959595959595959e+00 	 1.421544937803537e+01
-3.333333333333333e+00 	 -5.959595959595959e+00 	 1.384026437020324e+01
-3.131313131313131e+00 	 -5.959595959595959e+00 	 1.272161599759190e+01
-2.929292929292929e+00 	 -5.959595959595959e+00 	 1.235053714599012e+01
-2.727272727272728e+00 	 -5.959595959595959e+00 	 1.329143571255254e+01
-2.525252525252525e+00 	 -5.959595959595959e+00 	 1.372048546789743e+01
-2.323232323232324e+00 	 -5.959595959595959e+00 	 1.332467976434515e+01
-2.121212121212121e+00 	 -5.959595959595959e+00 	 1.221300223087207e+01
-1.919191919191919e+00 	 -5.959595959595959e+00 	 1.195607109325667e+01
-1.717171717171718e+00 	 -5.959595959595959e+00 	 1.293397057520757e+01
-1.515151515151516e+00 	 -5.959595959595959e+00 	 1.334978376767608e+01
-1.313131313131313e+00 	 -5.959595959595959e+00 	 1.294315129332007e+01
-1.111111111111111e+00 	 -5.959595959595959e+00 	 1.185272135676715e+01
-9.090909090909101e-01 	 -5.959595959595959e+00 	 1.172092300161772e+01
-7.070707070707076e-01 	 -5.959595959595959e+00 	 1.273896543356942e+01
-5.050505050505052e-01 	 -5.959595959595959e+00 	 1.314995723327403e+01
-3.030303030303028e-01 	 -5.959595959595959e+00 	 1.273997042742910e+01
-1.010101010101003e-01 	 -5.959595959595959e+00 	 1.168249000825091e+01
1.010101010101003e-01 	 -5.959595959595959e+00 	 1.168249000825091e+01
3.030303030303028e-01 	 -5.959595959595959e+00 	 1.273997042742910e+01
5.050505050505052e-01 	 -5.959595959595959e+00 	 1.314995723327403e+01
7.070707070707076e-01 	 -5.959595959595959e+00 	 1.273896543356942e+01
9.090909090909083e-01 	 -5.959595959595959e+00 	 1.172092300161773e+01
1.111111111111111e+00 	 -5.959595959595959e+00 	 1.185272135676715e+01
1.313131313131313e+00 	 -5.959595959595959e+00 	 1.294315129332007e+01
1.515151515151516e+00 	 -5.959595959595959e+00 	 1.334978376767608e+01
1.717171717171716e+00 	 -5.959595959595959e+00 	 1.293397057520758e+01
1.919191919191919e+00 	 -5.959595959595959e+00 	 1.195607109325667e+01
2.121212121212121e+00 	 -5.959595959595959e+00 	 1.221300223087207e+01
2.323232323232324e+00 	 -5.959595959595959e+00 	 1.332467976434515e+01
2.525252525252524e+00 	 -5.959595959595959e+00 	 1.372048546789743e+01
2.727272727272727e+00 	 -5.959595959595959e+00 	 1.329143571255254e+01
2.929292929292929e+00 	 -5.959595959595959e+00 	 1.235053714599012e+01
3.131313131313131e+00 	 -5.959595959595959e+00 	 1.272161599759190e+01
3.333333333333334e+00 	 -5.959595959595959e+00 	 1.384026437020324e+01
3.535353535353535e+00 	 -5.959595959595959e+00 	 1.421544937803537e+01
3.737373737373737e+00 	 -5.959595959595959e+00 	 1.376311102378763e+01
3.939393939393939e+00 	 -5.959595959595959e+00 	 1.285515715854444e+01
4.141414141414142e+00 	 -5.959595959595959e+00 	 1.332804638197365e+01
4.343434343434343e+00 	 -5.959595959595959e+00 	 1.443967121065823e+01
4.545454545454545e+00 	 -5.959595959595959e+00 	 1.478479421231484e+01
4.747474747474747e+00 	 -5.959595959595959e+00 	 1.429999587649407e+01
4.949494949494950e+00 	 -5.959595959595959e+00 	 1.342222722243535e+01
5.151515151515150e+00 	 -5.959595959595959e+00 	 1.398528604378514e+01
5.353535353535353e+00 	 -5.959595959595959e+00 	 1.507793483771265e+01
5.555555555555555e+00 	 -5.959595959595959e+00 	 1.538538506830033e+01
5.757575757575758e+00 	 -5.959595959595959e+00 	 1.486109799763357e+01
5.959595959595958e+00 	 -5.959595959595959e+00 	 1.401298373496741e+01
6.161616161616163e+00 	 -5.959595959595959e+00 	 1.465607734308946e+01
6.363636363636363e+00 	 -5.959595959595959e+00 	 1.572039434826092e+01
6.565656565656564e+00 	 -5.959595959595959e+00 	 1.598474828235059e+01
6.767676767676768e+00 	 -5.959595959595959e+00 	 1.541631675269283e+01
6.969696969696969e+00 	 -5.959595959595959e+00 	 1.459954857168314e+01
7.171717171717173e+00 	 -5.959595959595959e+00 	 1.531404087769873e+01
7.373737373737374e+00 	 -5.959595959595959e+00 	 1.634309635563125e+01
7.575757575757574e+00 	 -5.959595959595959e+00 	 1.656086072122671e+01
7.777777777777779e+00 	 -5.959595959595959e+00 	 1.594571583746650e+01
7.979797979797979e+00 	 -5.959595959595959e+00 	 1.516377072489801e+01
8.181818181818180e+00 	 -5.959595959595959e+00 	 1.594218307721963e+01
8.383838383838384e+00 	 -5.959595959595959e+00 	 1.693103008806229e+01
8.585858585858585e+00 	 -5.959595959595959e+00 	 1.710018596140100e+01
8.787878787878789e+00 	 -5.959595959595959e+00 	 1.643741621669565e+01
8.989898989898990e+00 	 -5.959595959595959e+00 	 1.569502096506981e+01
9.191919191919190e+00 	 -5.959595959595959e+00 	 1.653064527686884e+01
9.393939393939394e+00 	 -5.959595959595959e+00 	 1.747585457788364e+01
9.595959595959595e+00 	 -5.959595959595959e+00 	 1.759541487387121e+01
9.797979797979799e+00 	 -5.959595959595959e+00 	 1.688537080812285e+01
1.000000000000000e+01 	 -5.959595959595959e+00 	 1.618801629836130e+01

-1.000000000000000e+01 	 -5.757575757575758e+00 	 1.711858767727495e+01
-9.797979797979798e+00 	 -5.757575757575758e+00 	 1.752123162298757e+01
-9.595959595959595e+00 	 -5.757575757575758e+00 	 1.793112189815679e+01
-9.393939393939394e+00 	 -5.757575757575758e+00 	 1.781662925830303e+01
-9.191919191919192e+00 	 -5.757575757575758e+00 	 1.718025139514610e+01
-8.989898989898990e+00 	 -5.757575757575758e+00 	 1.661228090583973e+01
-8.787878787878787e+00 	 -5.757575757575758e+00 	 1.703955138765884e+01
-8.585858585858587e+00 	 -5.757575757575758e+00 	 1.741581747846350e+01
-8.383838383838384e+00 	 -5.757575757575758e+00 	 1.726626079954679e+01
-8.181818181818182e+00 	 -5.757575757575758e+00 	 1.659861519911597e+01
-7.979797979797979e+00 	 -5.757575757575758e+00 	 1.606307762113671e+01
-7.777777777777778e+00 	 -5.757575757575758e+00 	 1.651169365947730e+01
-7.575757575757576e+00 	 -5.757575757575758e+00 	 1.685435784678298e+01
-7.373737373737374e+00 	 -5.757575757575758e+00 	 1.667066818025961e+01
-7.171717171717171e+00 	 -5.757575757575758e+00 	 1.597429788396559e+01
-6.969696969696970e+00 	 -5.757575757575758e+00 	 1.547588283719083e+01
-6.767676767676768e+00 	 -5.757575757575758e+00 	 1.594340073464825e+01
-6.565656565656566e+00 	 -5.757575757575758e+00 	 1.625366941978997e+01
-6.363636363636363e+00 	 -5.757575757575758e+00 	 1.603785133091011e+01
-6.161616161616162e+00 	 -5.757575757575758e+00 	 1.531671641330498e+01
-5.959595959595959e+00 	 -5.757575757575758e+00 	 1.486109799763357e+01
-5.757575757575758e+00 	 -5.757575757575758e+00 	 1.534640212382826e+01
-5.555555555555555e+00 	 -5.757575757575758e+00 	 1.562711011343628e+01
-5.353535353535354e+00 	 -5.757575757575758e+00 	 1.538272592922648e+01
-5.151515151515151e+00 	 -5.757575757575758e+00 	 1.464271156912518e+01
-4.949494949494950e+00 	 -5.757575757575758e+00 	 1.423701565296055e+01
-4.747474747474747e+00 	 -5.757575757575758e+00 	 1.474088674250782e+01
-4.545454545454546e+00 	 -5.757575757575758e+00 	 1.499700393276092e+01
-4.343434343434343e+00 	 -5.757575757575758e+00 	 1.472969997753236e+01
-4.141414141414142e+00 	 -5.757575757575758e+00 	 1.397913437153307e+01
-3.939393939393939e+00 	 -5.757575757575758e+00 	 1.363238790396450e+01
-3.737373737373738e+00 	 -5.757575757575758e+00 	 1.415800380445392e+01
-3.535353535353535e+00 	 -5.757575757575758e+00 	 1.439702566313965e+01
-3.333333333333333e+00 	 -5.757575757575758e+00 	 1.411488242944906e+01
-3.131313131313131e+00 	 -5.757575757575758e+00 	 1.336480257573783e+01
-2.929292929292929e+00 	 -5.757575757575758e+00 	 1.308805700208314e+01
-2.727272727272728e+00 	 -5.757575757575758e+00 	 1.364106582016452e+01
-2.525252525252525e+00 	 -5.757575757575758e+00 	 1.387287615992388e+01
-2.323232323232324e+00 	 -5.757575757575758e+00 	 1.358611792766267e+01
-2.121212121212121e+00 	 -5.757575757575758e+00 	 1.284976773455584e+01
-1.919191919191919e+00 	 -5.757575757575758e+00 	 1.265533676744101e+01
-1.717171717171718e+00 	 -5.757575757575758e+00 	 1.324290469350116e+01
-1.515151515151516e+00 	 -5.757575757575758e+00 	 1.347849065877418e+01
-1.313131313131313e+00 	 -5.757575757575758e+00 	 1.319792950295817e+01
-1.111111111111111e+00 	 -5.757575757575758e+00 	 1.248888397694214e+01
-9.090909090909101e-01 	 -5.757575757575758e+00 	 1.238813939690005e+01
-7.070707070707076e-01 	 -5.757575757575758e+00 	 1.301649951752235e+01
-5.050505050505052e-01 	 -5.757575757575758e+00 	 1.326516897077471e+01
-3.030303030303028e-01 	 -5.757575757575758e+00 	 1.299919875341597e+01
-1.010101010101003e-01 	 -5.757575757575758e+00 	 1.232813826505686e+01
1.010101010101003e-01 	 -5.757575757575758e+00 	 1.232813826505686e+01
3.030303030303028e-01 	 -5.757575757575758e+00 	 1.299919875341597e+01
5.050505050505052e-01 	 -5.757575757575758e+00 	 1.326516897077471e+01
7.070707070707076e-01 	 -5.757575757575758e+00 	 1.301649951752235e+01
9.090909090909083e-01 	 -5.757575757575758e+00 	 1.238813939690006e+01
1.111111111111111e+00 	 -5.757575757575758e+00 	 1.248888397694214e+01
1.313131313131313e+00 	 -5.757575757575758e+00 	 1.319792950295817e+01
1.515151515151516e+00 	 -5.757575757575758e+00 	 1.347849065877418e+01
1.717171717171716e+00 	 -5.757575757575758e+00 	 1.324290469350116e+01
1.919191919191919e+00 	 -5.757575757575758e+00 	 1.265533676744101e+01
2.121212121212121e+00 	 -5.757575757575758e+00 	 1.284976773455584e+01
2.323232323232324e+00 	 -5.757575757575758e+00 	 1.358611792766267e+01
2.525252525252524e+00 	 -5.757575757575758e+00 	 1.387287615992388e+01
2.727272727272727e+00 	 -5.757575757575758e+00 	 1.364106582016452e+01
2.929292929292929e+00 	 -5.757575757575758e+00 	 1.308805700208314e+01
3.131313131313131e+00 	 -5.757575757575758e+00 	 1.336480257573783e+01
3.333333333333334e+00 	 -5.757575757575758e+00 	 1.411488242944906e+01
3.535353535353535e+00 	 -5.757575757575758e+00 	 1.439702566313965e+01
3.737373737373737e+00 	 -5.757575757575758e+00 	 1.415800380445392e+01
3.939393939393939e+00 	 -5.757575757575758e+00 	 1.363238790396450e+01
4.141414141414142e+00 	 -5.757575757575758e+00 	 1.397913437153307e+01
4.343434343434343e+00 	 -5.757575757575758e+00 	 1.472969997753236e+01
4.545454545454545e+00 	 -5.757575757575758e+00 	 1.499700393276092e+01
4.747474747474747e+00 	 -5.757575757575758e+00 	 1.474088674250782e+01
4.949494949494950e+00 	 -5.757575757575758e+00 	 1.423701565296055e+01
5.151515151515150e+00 	 -5.757575757575758e+00 	 1.464271156912517e+01
5.353535353535353e+00 	 -5.757575757575758e+00 	 1.538272592922648e+01
5.555555555555555e+00 	 -5.757575757575758e+00 	 1.562711011343628e+01
5.757575757575758e+00 	 -5.757575757575758e+00 	 1.534640212382826e+01
5.959595959595958e+00 	 -5.757575757575758e+00 	 1.486109799763357e+01
6.161616161616163e+00 	 -5.757575757575758e+00 	 1.531671641330498e+01
6.363636363636363e+00 	 -5.757575757575758e+00 	 1.603785133091011e+01
6.565656565656564e+00 	 -5.757575757575758e+00 	 1.625366941978998e+01
6.767676767676768e+00 	 -5.757575757575758e+00 	 1.594340073464825e+01
6.969696969696969e+00 	 -5.757575757575758e+00 	 1.547588283719083e+01
7.171717171717173e+00 	 -5.757575757575758e+00 	 1.597429788396560e+01
7.373737373737374e+00 	 -5.757575757575758e+00 	 1.667066818025961e+01
7.575757575757574e+00 	 -5.757575757575758e+00 	 1.685435784678298e+01
7.777777777777779e+00 	 -5.757575757575758e+00 	 1.651169365947730e+01
7.979797979797979e+00 	 -5.757575757575758e+00 	 1.606307762113671e+01
8.181818181818180e+00 	 -5.757575757575758e+00 	 1.659861519911596e+01
8.383838383838384e+00 	 -5.757575757575758e+00 	 1.726626079954679e+01
8.585858585858585e+00 	 -5.757575757575758e+00 	 1.741581747846350e+01
8.787878787878789e+00 	 -5.757575757575758e+00 	 1.703955138765883e+01
8.989898989898990e+00 	 -5.757575757575758e+00 	 1.661228090583973e+01
9.191919191919190e+00 	 -5.757575757575758e+00 	 1.718025139514609e+01
9.393939393939394e+00 	 -5.757575757575758e+00 	 1.781662925830303e+01
9.595959595959595e+00 	 -5.757575757575758e+00 	 1.793112189815679e+01
9.797979797979799e+00 	 -5.757575757575758e+00 	 1.752123162298756e+01
1.000000000000000e+01 	 -5.757575757575758e+00 	 1.711858767727495e+01

-1.000000000000000e+01 	 -5.555555555555555e+00 	 1.772098651968740e+01
-9.797979797979798e+00 	 -5.555555555555555e+00 	 1.792638805615120e+01
-9.595959595959595e+00 	 -5.555555555555555e+00 	 1.813537374875133e+01
-9.393939393939394e+00 	 -5.555555555555555e+00 	 1.802343416454150e+01
-9.191919191919192e+00 	 -5.555555555555555e+00 	 1.759209372649677e+01
-8.989898989898990e+00 	 -5.555555555555555e+00 	 1.720166993619530e+01
-8.787878787878787e+00 	 -5.555555555555555e+00 	 1.741790764239167e+01
-8.585858585858587e+00 	 -5.555555555555555e+00 	 1.760218225030726e+01
-8.383838383838384e+00 	 -5.555555555555555e+00 	 1.746467186042907e+01
-8.181818181818182e+00 	 -5.555555555555555e+00 	 1.701010817145753e+01
-7.979797979797979e+00 	 -5.555555555555555e+00 	 1.663538668450759e+01
-7.777777777777778e+00 	 -5.555555555555555e+00 	 1.686061498128952e+01
-7.575757575757576e+00 	 -5.555555555555555e+00 	 1.702041098644302e+01
-7.373737373737374e+00 	 -5.555555555555555e+00 	 1.685818492744197e+01
-7.171717171717171e+00 	 -5.555555555555555e+00 	 1.638231170117218e+01
-6.969696969696970e+00 	 -5.555555555555555e+00 	 1.602659829988611e+01
-6.767676767676768e+00 	 -5.555555555555555e+00 	 1.625985826742836e+01
-6.565656565656566e+00 	 -5.555555555555555e+00 	 1.639654249941253e+01
-6.363636363636363e+00 	 -5.555555555555555e+00 	 1.621156129558508e+01
-6.161616161616162e+00 	 -5.555555555555555e+00 	 1.571764851043619e+01
-5.959595959595959e+00 	 -5.555555555555555e+00 	 1.538538506830033e+01
-5.757575757575758e+00 	 -5.555555555555555e+00 	 1.562711011343628e+01
-5.555555555555555e+00 	 -5.555555555555555e+00 	 1.574367414760984e+01
-5.353535353535354e+00 	 -5.555555555555555e+00 	 1.553953148489310e+01
-5.151515151515151e+00 	 -5.555555555555555e+00 	 1.503276026518778e+01
-4.949494949494950e+00 	 -5.555555555555555e+00 	 1.473006652490084e+01
-4.747474747474747e+00 	 -5.555555555555555e+00 	 1.498269638746473e+01
-4.545454545454546e+00 	 -5.555555555555555e+00 	 1.508434175244650e+01
-4.343434343434343e+00 	 -5.555555555555555e+00 	 1.486686801445257e+01
-4.141414141414142e+00 	 -5.555555555555555e+00 	 1.435493228737547e+01
-3.939393939393939e+00 	 -5.555555555555555e+00 	 1.409016473890038e+01
-3.737373737373738e+00 	 -5.555555555555555e+00 	 1.435872970505603e+01
-3.535353535353535e+00 	 -5.555555555555555e+00 	 1.445337237900536e+01
-3.333333333333333e+00 	 -5.555555555555555e+00 	 1.423109445153399e+01
-3.131313131313131e+00 	 -5.555555555555555e+00 	 1.372458003966169e+01
-2.929292929292929e+00 	 -5.555555555555555e+00 	 1.350858427103635e+01
-2.727272727272728e+00 	 -5.555555555555555e+00 	 1.380087481129552e+01
-2.525252525252525e+00 	 -5.555555555555555e+00 	 1.389912072722420e+01
-2.323232323232324e+00 	 -5.555555555555555e+00 	 1.368306324767521e+01
-2.121212121212121e+00 	 -5.555555555555555e+00 	 1.319502310990112e+01
-1.919191919191919e+00 	 -5.555555555555555e+00 	 1.304043645203370e+01
-1.717171717171718e+00 	 -5.555555555555555e+00 	 1.336605941036607e+01
-1.515151515151516e+00 	 -5.555555555555555e+00 	 1.347991090261919e+01
-1.313131313131313e+00 	 -5.555555555555555e+00 	 1.328197641763933e+01
-1.111111111111111e+00 	 -5.555555555555555e+00 	 1.282594334234217e+01
-9.090909090909101e-01 	 -5.555555555555555e+00 	 1.274482776610250e+01
-7.070707070707076e-01 	 -5.555555555555555e+00 	 1.311250769582052e+01
-5.050505050505052e-01 	 -5.555555555555555e+00 	 1.325228729031242e+01
-3.030303030303028e-01 	 -5.555555555555555e+00 	 1.308188220593084e+01
-1.010101010101003e-01 	 -5.555555555555555e+00 	 1.266822201681761e+01
1.010101010101003e-01 	 -5.555555555555555e+00 	 1.266822201681761e+01
3.030303030303028e-01 	 -5.555555555555555e+00 	 1.308188220593084e+01
5.050505050505052e-01 	 -5.555555555555555e+00 	 1.325228729031242e+01
7.070707070707076e-01 	 -5.555555555555555e+00 	 1.311250769582052e+01
9.090909090909083e-01 	 -5.555555555555555e+00 	 1.274482776610250e+01
1.111111111111111e+00 	 -5.555555555555555e+00 	 1.282594334234217e+01
1.313131313131313e+00 	 -5.555555555555555e+00 	 1.328197641763933e+01
1.515151515151516e+00 	 -5.555555555555555e+00 	 1.347991090261919e+01
1.717171717171716e+00 	 -5.555555555555555e+00 	 1.336605941036607e+01
1.919191919191919e+00 	 -5.555555555555555e+00 	 1.304043645203370e+01
2.121212121212121e+00 	 -5.555555555555555e+00 	 1.319502310990112e+01
2.323232323232324e+00 	 -5.555555555555555e+00 	 1.368306324767521e+01
2.525252525252524e+00 	 -5.555555555555555e+00 	 1.389912072722420e+01
2.727272727272727e+00 	 -5.555555555555555e+00 	 1.380087481129552e+01
2.929292929292929e+00 	 -5.555555555555555e+00 	 1.350858427103635e+01
3.131313131313131e+00 	 -5.555555555555555e+00 	 1.372458003966169e+01
3.333333333333334e+00 	 -5.555555555555555e+00 	 1.423109445153399e+01
3.535353535353535e+00 	 -5.555555555555555e+00 	 1.445337237900536e+01
3.737373737373737e+00 	 -5.555555555555555e+00 	 1.435872970505603e+01
3.939393939393939e+00 	 -5.555555555555555e+00 	 1.409016473890038e+01
4.141414141414142e+00 	 -5.555555555555555e+00 	 1.435493228737547e+01
4.343434343434343e+00 	 -5.555555555555555e+00 	 1.486686801445257e+01
4.545454545454545e+00 	 -5.555555555555555e+00 	 1.508434175244650e+01
4.747474747474747e+00 	 -5.555555555555555e+00 	 1.498269638746473e+01
4.949494949494950e+00 	 -5.555555555555555e+00 	 1.473006652490084e+01
5.151515151515150e+00 	 -5.555555555555555e+00 	 1.503276026518777e+01
5.353535353535353e+00 	 -5.555555555555555e+00 	 1.553953148489310e+01
5.555555555555555e+00 	 -5.555555555555555e+00 	 1.574367414760984e+01
5.757575757575758e+00 	 -5.555555555555555e+00 	 1.562711011343628e+01
5.959595959595958e+00 	 -5.555555555555555e+00 	 1.538538506830033e+01
6.161616161616163e+00 	 -5.555555555555555e+00 	 1.571764851043619e+01
6.363636363636363e+00 	 -5.555555555555555e+00 	 1.621156129558508e+01
6.565656565656564e+00 	 -5.555555555555555e+00 	 1.639654249941253e+01
6.767676767676768e+00 	 -5.555555555555555e+00 	 1.625985826742836e+01
6.969696969696969e+00 	 -5.555555555555555e+00 	 1.602659829988611e+01
7.171717171717173e+00 	 -5.555555555555555e+00 	 1.638231170117218e+01
7.373737373737374e+00 	 -5.555555555555555e+00 	 1.685818492744197e+01
7.575757575757574e+00 	 -5.555555555555555e+00 	 1.702041098644302e+01
7.777777777777779e+00 	 -5.555555555555555e+00 	 1.686061498128952e+01
7.979797979797979e+00 	 -5.555555555555555e+00 	 1.663538668450759e+01
8.181818181818180e+00 	 -5.555555555555555e+00 	 1.701010817145753e+01
8.383838383838384e+00 	 -5.555555555555555e+00 	 1.746467186042907e+01
8.585858585858585e+00 	 -5.555555555555555e+00 	 1.760218225030727e+01
8.787878787878789e+00 	 -5.555555555555555e+00 	 1.741790764239166e+01
8.989898989898990e+00 	 -5.555555555555555e+00 	 1.720166993619530e+01
9.191919191919190e+00 	 -5.555555555555555e+00 	 1.759209372649676e+01
9.393939393939394e+00 	 -5.555555555555555e+00 	 1.802343416454150e+01
9.595959595959595e+00 	 -5.555555555555555e+00 	 1.813537374875133e+01
9.797979797979799e+00 	 -5.555555555555555e+00 	 1.792638805615120e+01
1.000000000000000e+01 	 -5.555555555555555e+00 	 1.772098651968740e+01

-1.000000000000000e+01 	 -5.353535353535354e+00 	 1.747897912507205e+01
-9.797979797979798e+00 	 -5.353535353535354e+00 	 1.773764771499312e+01
-9.595959595959595e+00 	 -5.353535353535354e+00 	 1.800081942590354e+01
-9.393939393939394e+00 	 -5.353535353535354e+00 	 1.788498381085419e+01
-9.191919191919192e+00 	 -5.353535353535354e+00 	 1.739193743113553e+01
-8.989898989898990e+00 	 -5.353535353535354e+00 	 1.694749874389380e+01
-8.787878787878787e+00 	 -5.353535353535354e+00 	 1.722025990692162e+01
-8.585858585858587e+00 	 -5.353535353535354e+00 	 1.745548424581971e+01
-8.383838383838384e+00 	 -5.353535353535354e+00 	 1.731065008756593e+01
-8.181818181818182e+00 	 -5.353535353535354e+00 	 1.679133891852275e+01
-7.979797979797979e+00 	 -5.353535353535354e+00 	 1.636659135870964e+01
-7.777777777777778e+00 	 -5.353535353535354e+00 	 1.665105905124371e+01
-7.575757575757576e+00 	 -5.353535353535354e+00 	 1.685837658175422e+01
-7.373737373737374e+00 	 -5.353535353535354e+00 	 1.668528902351458e+01
-7.171717171717171e+00 	 -5.353535353535354e+00 	 1.614167588209343e+01
-6.969696969696970e+00 	 -5.353535353535354e+00 	 1.574019193779968e+01
-6.767676767676768e+00 	 -5.353535353535354e+00 	 1.603486097817838e+01
-6.565656565656566e+00 	 -5.353535353535354e+00 	 1.621547531007976e+01
-6.363636363636363e+00 	 -5.353535353535354e+00 	 1.601599766983317e+01
-6.161616161616162e+00 	 -5.353535353535354e+00 	 1.545144938590117e+01
-5.959595959595959e+00 	 -5.353535353535354e+00 	 1.507793483771266e+01
-5.757575757575758e+00 	 -5.353535353535354e+00 	 1.538272592922648e+01
-5.555555555555555e+00 	 -5.353535353535354e+00 	 1.553953148489310e+01
-5.353535353535354e+00 	 -5.353535353535354e+00 	 1.531721879756235e+01
-5.151515151515151e+00 	 -5.353535353535354e+00 	 1.473711436124945e+01
-4.949494949494950e+00 	 -5.353535353535354e+00 	 1.439800463941269e+01
-4.747474747474747e+00 	 -5.353535353535354e+00 	 1.471495107714608e+01
-4.545454545454546e+00 	 -5.353535353535354e+00 	 1.485319222333527e+01
-4.343434343434343e+00 	 -5.353535353535354e+00 	 1.461398013565620e+01
-4.141414141414142e+00 	 -5.353535353535354e+00 	 1.402640728055857e+01
-3.939393939393939e+00 	 -5.353535353535354e+00 	 1.373052535113504e+01
-3.737373737373738e+00 	 -5.353535353535354e+00 	 1.406447476833647e+01
-3.535353535353535e+00 	 -5.353535353535354e+00 	 1.419236939043522e+01
-3.333333333333333e+00 	 -5.353535353535354e+00 	 1.394516306462855e+01
-3.131313131313131e+00 	 -5.353535353535354e+00 	 1.336143193988080e+01
-2.929292929292929e+00 	 -5.353535353535354e+00 	 1.312037414165372e+01
-2.727272727272728e+00 	 -5.353535353535354e+00 	 1.347929999260867e+01
-2.525252525252525e+00 	 -5.353535353535354e+00 	 1.360814589611418e+01
-2.323232323232324e+00 	 -5.353535353535354e+00 	 1.336474510782418e+01
-2.121212121212121e+00 	 -5.353535353535354e+00 	 1.279907037235675e+01
-1.919191919191919e+00 	 -5.353535353535354e+00 	 1.262658893369160e+01
-1.717171717171718e+00 	 -5.353535353535354e+00 	 1.302070171228042e+01
-1.515151515151516e+00 	 -5.353535353535354e+00 	 1.316359069994952e+01
-1.313131313131313e+00 	 -5.353535353535354e+00 	 1.293702955778726e+01
-1.111111111111111e+00 	 -5.353535353535354e+00 	 1.240444109696231e+01
-9.090909090909101e-01 	 -5.353535353535354e+00 	 1.231390446140603e+01
-7.070707070707076e-01 	 -5.353535353535354e+00 	 1.275271133272245e+01
-5.050505050505052e-01 	 -5.353535353535354e+00 	 1.292112644784727e+01
-3.030303030303028e-01 	 -5.353535353535354e+00 	 1.272189558760473e+01
-1.010101010101003e-01 	 -5.353535353535354e+00 	 1.223410952919596e+01
1.010101010101003e-01 	 -5.353535353535354e+00 	 1.223410952919596e+01
3.030303030303028e-01 	 -5.353535353535354e+00 	 1.272189558760473e+01
5.050505050505052e-01 	 -5.353535353535354e+00 	 1.292112644784727e+01
7.070707070707076e-01 	 -5.353535353535354e+00 	 1.275271133272245e+01
9.090909090909083e-01 	 -5.353535353535354e+00 	 1.231390446140603e+01
1.111111111111111e+00 	 -5.353535353535354e+00 	 1.240444109696231e+01
1.313131313131313e+00 	 -5.353535353535354e+00 	 1.293702955778726e+01
1.515151515151516e+00 	 -5.353535353535354e+00 	 1.316359069994952e+01
1.717171717171716e+00 	 -5.353535353535354e+00 	 1.302070171228042e+01
1.919191919191919e+00 	 -5.353535353535354e+00 	 1.262658893369160e+01
2.121212121212121e+00 	 -5.353535353535354e+00 	 1.279907037235675e+01
2.323232323232324e+00 	 -5.353535353535354e+00 	 1.336474510782418e+01
2.525252525252524e+00 	 -5.353535353535354e+00 	 1.360814589611418e+01
2.727272727272727e+00 	 -5.353535353535354e+00 	 1.347929999260867e+01
2.929292929292929e+00 	 -5.353535353535354e+00 	 1.312037414165372e+01
3.131313131313131e+00 	 -5.353535353535354e+00 	 1.336143193988080e+01
3.333333333333334e+00 	 -5.353535353535354e+00 	 1.394516306462855e+01
3.535353535353535e+00 	 -5.353535353535354e+00 	 1.419236939043522e+01
3.737373737373737e+00 	 -5.353535353535354e+00 	 1.406447476833647e+01
3.939393939393939e+00 	 -5.353535353535354e+00 	 1.373052535113504e+01
4.141414141414142e+00 	 -5.353535353535354e+00 	 1.402640728055857e+01
4.343434343434343e+00 	 -5.353535353535354e+00 	 1.461398013565620e+01
4.545454545454545e+00 	 -5.353535353535354e+00 	 1.485319222333527e+01
4.747474747474747e+00 	 -5.353535353535354e+00 	 1.471495107714608e+01
4.949494949494950e+00 	 -5.353535353535354e+00 	 1.439800463941269e+01
5.151515151515150e+00 	 -5.353535353535354e+00 	 1.473711436124945e+01
5.353535353535353e+00 	 -5.353535353535354e+00 	 1.531721879756235e+01
5.555555555555555e+00 	 -5.353535353535354e+00 	 1.553953148489310e+01
5.757575757575758e+00 	 -5.353535353535354e+00 	 1.538272592922648e+01
5.959595959595958e+00 	 -5.353535353535354e+00 	 1.507793483771266e+01
6.161616161616163e+00 	 -5.353535353535354e+00 	 1.545144938590117e+01
6.363636363636363e+00 	 -5.353535353535354e+00 	 1.601599766983317e+01
6.565656565656564e+00 	 -5.353535353535354e+00 	 1.621547531007976e+01
6.767676767676768e+00 	 -5.353535353535354e+00 	 1.603486097817838e+01
6.969696969696969e+00 	 -5.353535353535354e+00 	 1.574019193779968e+01
7.171717171717173e+00 	 -5.353535353535354e+00 	 1.614167588209343e+01
7.373737373737374e+00 	 -5.353535353535354e+00 	 1.668528902351458e+01
7.575757575757574e+00 	 -5.353535353535354e+00 	 1.685837658175422e+01
7.777777777777779e+00 	 -5.353535353535354e+00 	 1.665105905124371e+01
7.979797979797979e+00 	 -5.353535353535354e+00 	 1.636659135870964e+01
8.181818181818180e+00 	 -5.353535353535354e+00 	 1.679133891852274e+01
8.383838383838384e+00 	 -5.353535353535354e+00 	 1.731065008756593e+01
8.585858585858585e+00 	 -5.353535353535354e+00 	 1.745548424581971e+01
8.787878787878789e+00 	 -5.353535353535354e+00 	 1.722025990692162e+01
8.989898989898990e+00 	 -5.353535353535354e+00 	 1.694749874389380e+01
9.191919191919190e+00 	 -5.353535353535354e+00 	 1.739193743113552e+01
9.393939393939394e+00 	 -5.353535353535354e+00 	 1.788498381085419e+01
9.595959595959595e+00 	 -5.353535353535354e+00 	 1.800081942590354e+01
9.797979797979799e+00 	 -5.353535353535354e+00 	 1.773764771499311e+01
1.000000000000000e+01 	 -5.353535353535354e+00 	 1.747897912507205e+01

-1.000000000000000e+01 	 -5.151515151515151e+00 	 1.643972250819045e+01
-9.797979797979798e+00 	 -5.151515151515151e+00 	 1.698822303474384e+01
-9.595959595959595e+00 	 -5.151515151515151e+00 	 1.754647179793371e+01
-9.393939393939394e+00 	 -5.151515151515151e+00 	 1.742065547224101e+01
-9.191919191919192e+00 	 -5.151515151515151e+00 	 1.661401879969914e+01
-8.989898989898990e+00 	 -5.151515151515151e+00 	 1.589690360530683e+01
-8.787878787878787e+00 	 -5.151515151515151e+00 	 1.647885105386239e+01
-8.585858585858587e+00 	 -5.151515151515151e+00 	 1.699444364932094e+01
-8.383838383838384e+00 	 -5.151515151515151e+00 	 1.682399980818725e+01
-8.181818181818182e+00 	 -5.151515151515151e+00 	 1.597758820994516e+01
-7.979797979797979e+00 	 -5.151515151515151e+00 	 1.530371857941270e+01
-7.777777777777778e+00 	 -5.151515151515151e+00 	 1.591431993613331e+01
-7.575757575757576e+00 	 -5.151515151515151e+00 	 1.638672448648386e+01
-7.373737373737374e+00 	 -5.151515151515151e+00 	 1.617225515766183e+01
-7.171717171717171e+00 	 -5.151515151515151e+00 	 1.528872009969701e+01
-6.969696969696970e+00 	 -5.151515151515151e+00 	 1.466349256587079e+01
-6.767676767676768e+00 	 -5.151515151515151e+00 	 1.529877694306535e+01
-6.565656565656566e+00 	 -5.151515151515151e+00 	 1.572872647469520e+01
-6.363636363636363e+00 	 -5.151515151515151e+00 	 1.547194556678883e+01
-6.161616161616162e+00 	 -5.151515151515151e+00 	 1.455549157142661e+01
-5.959595959595959e+00 	 -5.151515151515151e+00 	 1.398528604378514e+01
-5.757575757575758e+00 	 -5.151515151515151e+00 	 1.464271156912518e+01
-5.555555555555555e+00 	 -5.151515151515151e+00 	 1.503276026518778e+01
-5.353535353535354e+00 	 -5.151515151515151e+00 	 1.473711436124945e+01
-5.151515151515151e+00 	 -5.151515151515151e+00 	 1.379416589150444e+01
-4.949494949494950e+00 	 -5.151515151515151e+00 	 1.328697719923433e+01
-4.747474747474747e+00 	 -5.151515151515151e+00 	 1.396621538957097e+01
-4.545454545454546e+00 	 -5.151515151515151e+00 	 1.432146689402550e+01
-4.343434343434343e+00 	 -5.151515151515151e+00 	 1.399291687513739e+01
-4.141414141414142e+00 	 -5.151515151515151e+00 	 1.303292040305985e+01
-3.939393939393939e+00 	 -5.151515151515151e+00 	 1.259910553970937e+01
-3.737373737373738e+00 	 -5.151515151515151e+00 	 1.330289348988056e+01
-3.535353535353535e+00 	 -5.151515151515151e+00 	 1.363174960901080e+01
-3.333333333333333e+00 	 -5.151515151515151e+00 	 1.327950895589843e+01
-3.131313131313131e+00 	 -5.151515151515151e+00 	 1.231560399370647e+01
-2.929292929292929e+00 	 -5.151515151515151e+00 	 1.196840933108555e+01
-2.727272727272728e+00 	 -5.151515151515151e+00 	 1.270305047356005e+01
-2.525252525252525e+00 	 -5.151515151515151e+00 	 1.301747132348169e+01
-2.323232323232324e+00 	 -5.151515151515151e+00 	 1.265409231053385e+01
-2.121212121212121e+00 	 -5.151515151515151e+00 	 1.170293633600107e+01
-1.919191919191919e+00 	 -5.151515151515151e+00 	 1.145798304248043e+01
-1.717171717171718e+00 	 -5.151515151515151e+00 	 1.223256702704546e+01
-1.515151515151516e+00 	 -5.151515151515151e+00 	 1.254681787863477e+01
-1.313131313131313e+00 	 -5.151515151515151e+00 	 1.218652257856921e+01
-1.111111111111111e+00 	 -5.151515151515151e+00 	 1.126611742019255e+01
-9.090909090909101e-01 	 -5.151515151515151e+00 	 1.113868694460762e+01
-7.070707070707076e-01 	 -5.151515151515151e+00 	 1.196191715232427e+01
-5.050505050505052e-01 	 -5.151515151515151e+00 	 1.228880848226414e+01
-3.030303030303028e-01 	 -5.151515151515151e+00 	 1.194326942646731e+01
-1.010101010101003e-01 	 -5.151515151515151e+00 	 1.106828312871843e+01
1.010101010101003e-01 	 -5.151515151515151e+00 	 1.106828312871843e+01
3.030303030303028e-01 	 -5.151515151515151e+00 	 1.194326942646731e+01
5.050505050505052e-01 	 -5.151515151515151e+00 	 1.228880848226414e+01
7.070707070707076e-01 	 -5.151515151515151e+00 	 1.196191715232427e+01
9.090909090909083e-01 	 -5.151515151515151e+00 	 1.113868694460762e+01
1.111111111111111e+00 	 -5.151515151515151e+00 	 1.126611742019255e+01
1.313131313131313e+00 	 -5.151515151515151e+00 	 1.218652257856921e+01
1.515151515151516e+00 	 -5.151515151515151e+00 	 1.254681787863477e+01
1.717171717171716e+00 	 -5.151515151515151e+00 	 1.223256702704547e+01
1.919191919191919e+00 	 -5.151515151515151e+00 	 1.145798304248043e+01
2.121212121212121e+00 	 -5.151515151515151e+00 	 1.170293633600107e+01
2.323232323232324e+00 	 -5.151515151515151e+00 	 1.265409231053385e+01
2.525252525252524e+00 	 -5.151515151515151e+00 	 1.301747132348170e+01
2.727272727272727e+00 	 -5.151515151515151e+00 	 1.270305047356006e+01
2.929292929292929e+00 	 -5.151515151515151e+00 	 1.196840933108555e+01
3.131313131313131e+00 	 -5.151515151515151e+00 	 1.231560399370647e+01
3.333333333333334e+00 	 -5.151515151515151e+00 	 1.327950895589843e+01
3.535353535353535e+00 	 -5.151515151515151e+00 	 1.363174960901080e+01
3.737373737373737e+00 	 -5.151515151515151e+00 	 1.330289348988057e+01
3.939393939393939e+00 	 -5.151515151515151e+00 	 1.259910553970937e+01
4.141414141414142e+00 	 -5.151515151515151e+00 	 1.303292040305985e+01
4.343434343434343e+00 	 -5.151515151515151e+00 	 1.399291687513739e+01
4.545454545454545e+00 	 -5.151515151515151e+00 	 1.432146689402550e+01
4.747474747474747e+00 	 -5.151515151515151e+00 	 1.396621538957097e+01
4.949494949494950e+00 	 -5.151515151515151e+00 	 1.328697719923433e+01
5.151515151515150e+00 	 -5.151515151515151e+00 	 1.379416589150443e+01
5.353535353535353e+00 	 -5.151515151515151e+00 	 1.473711436124945e+01
5.555555555555555e+00 	 -5.151515151515151e+00 	 1.503276026518778e+01
5.757575757575758e+00 	 -5.151515151515151e+00 	 1.464271156912518e+01
5.959595959595958e+00 	 -5.151515151515151e+00 	 1.398528604378515e+01
6.161616161616163e+00 	 -5.151515151515151e+00 	 1.455549157142661e+01
6.363636363636363e+00 	 -5.151515151515151e+00 	 1.547194556678883e+01
6.565656565656564e+00 	 -5.151515151515151e+00 	 1.572872647469520e+01
6.767676767676768e+00 	 -5.151515151515151e+00 	 1.529877694306535e+01
6.969696969696969e+00 	 -5.151515151515151e+00 	 1.466349256587079e+01
7.171717171717173e+00 	 -5.151515151515151e+00 	 1.528872009969702e+01
7.373737373737374e+00 	 -5.151515151515151e+00 	 1.617225515766183e+01
7.575757575757574e+00 	 -5.151515151515151e+00 	 1.638672448648386e+01
7.777777777777779e+00 	 -5.151515151515151e+00 	 1.591431993613331e+01
7.979797979797979e+00 	 -5.151515151515151e+00 	 1.530371857941270e+01
8.181818181818180e+00 	 -5.151515151515151e+00 	 1.597758820994515e+01
8.383838383838384e+00 	 -5.151515151515151e+00 	 1.682399980818725e+01
8.585858585858585e+00 	 -5.151515151515151e+00 	 1.699444364932094e+01
8.787878787878789e+00 	 -5.151515151515151e+00 	 1.647885105386238e+01
8.989898989898990e+00 	 -5.151515151515151e+00 	 1.589690360530683e+01
9.191919191919190e+00 	 -5.151515151515151e+00 	 1.661401879969914e+01
9.393939393939394e+00 	 -5.151515151515151e+00 	 1.742065547224101e+01
9.595959595959595e+00 	 -5.151515151515151e+00 	 1.754647179793371e+01
9.797979797979799e+00 	 -5.151515151515151e+00 	 1.698822303474383e+01
1.000000000000000e+01 	 -5.151515151515151e+00 	 1.643972250819045e+01

-1.000000000000000e+01 	 -4.949494949494950e+00 	 1.593909587204387e+01
-9.797979797979798e+00 	 -4.949494949494950e+00 	 1.661807720749627e+01
-9.595959595959595e+00 	 -4.949494949494950e+00 	 1.730913471106705e+01
-9.393939393939394e+00 	 -4.949494949494950e+00 	 1.717745043600546e+01
-9.191919191919192e+00 	 -4.949494949494950e+00 	 1.622692454113476e+01
-8.989898989898990e+00 	 -4.949494949494950e+00 	 1.538444803714049e+01
-8.787878787878787e+00 	 -4.949494949494950e+00 	 1.610536727984014e+01
-8.585858585858587e+00 	 -4.949494949494950e+00 	 1.674676761936277e+01
-8.383838383838384e+00 	 -4.949494949494950e+00 	 1.656302262518958e+01
-8.181818181818182e+00 	 -4.949494949494950e+00 	 1.556623691237019e+01
-7.979797979797979e+00 	 -4.949494949494950e+00 	 1.477734840743561e+01
-7.777777777777778e+00 	 -4.949494949494950e+00 	 1.553424653861389e+01
-7.575757575757576e+00 	 -4.949494949494950e+00 	 1.612512361653341e+01
-7.373737373737374e+00 	 -4.949494949494950e+00 	 1.588977921598037e+01
-7.171717171717171e+00 	 -4.949494949494950e+00 	 1.484962112859784e+01
-6.969696969696970e+00 	 -4.949494949494950e+00 	 1.412046819860780e+01
-6.767676767676768e+00 	 -4.949494949494950e+00 	 1.490817574659480e+01
-6.565656565656566e+00 	 -4.949494949494950e+00 	 1.544897085145708e+01
-6.363636363636363e+00 	 -4.949494949494950e+00 	 1.516359616905276e+01
-6.161616161616162e+00 	 -4.949494949494950e+00 	 1.408457590590957e+01
-5.959595959595959e+00 	 -4.949494949494950e+00 	 1.342222722243535e+01
-5.757575757575758e+00 	 -4.949494949494950e+00 	 1.423701565296055e+01
-5.555555555555555e+00 	 -4.949494949494950e+00 	 1.473006652490084e+01
-5.353535353535354e+00 	 -4.949494949494950e+00 	 1.439800463941269e+01
-5.151515151515151e+00 	 -4.949494949494950e+00 	 1.328697719923433e+01
-4.949494949494950e+00 	 -4.949494949494950e+00 	 1.270010375443825e+01
-4.747474747474747e+00 	 -4.949494949494950e+00 	 1.354055381245677e+01
-4.545454545454546e+00 	 -4.949494949494950e+00 	 1.399090055984885e+01
-4.343434343434343e+00 	 -4.949494949494950e+00 	 1.361814574048466e+01
-4.141414141414142e+00 	 -4.949494949494950e+00 	 1.248522237312543e+01
-3.939393939393939e+00 	 -4.949494949494950e+00 	 1.198495536248594e+01
-3.737373737373738e+00 	 -4.949494949494950e+00 	 1.285295672276744e+01
-3.535353535353535e+00 	 -4.949494949494950e+00 	 1.326923583338916e+01
-3.333333333333333e+00 	 -4.949494949494950e+00 	 1.286533752158027e+01
-3.131313131313131e+00 	 -4.949494949494950e+00 	 1.172473498256059e+01
-2.929292929292929e+00 	 -4.949494949494950e+00 	 1.132537194861791e+01
-2.727272727272728e+00 	 -4.949494949494950e+00 	 1.222683099083825e+01
-2.525252525252525e+00 	 -4.949494949494950e+00 	 1.262173016663513e+01
-2.323232323232324e+00 	 -4.949494949494950e+00 	 1.220007749511756e+01
-2.121212121212121e+00 	 -4.949494949494950e+00 	 1.107012861335958e+01
-1.919191919191919e+00 	 -4.949494949494950e+00 	 1.078877603036554e+01
-1.717171717171718e+00 	 -4.949494949494950e+00 	 1.173297791764280e+01
-1.515151515151516e+00 	 -4.949494949494950e+00 	 1.212206455934559e+01
-1.313131313131313e+00 	 -4.949494949494950e+00 	 1.169824456044005e+01
-1.111111111111111e+00 	 -4.949494949494950e+00 	 1.059917173065845e+01
-9.090909090909101e-01 	 -4.949494949494950e+00 	 1.045288053606345e+01
-7.070707070707076e-01 	 -4.949494949494950e+00 	 1.144907537743220e+01
-5.050505050505052e-01 	 -4.949494949494950e+00 	 1.184666537837028e+01
-3.030303030303028e-01 	 -4.949494949494950e+00 	 1.143375615071792e+01
-1.010101010101003e-01 	 -4.949494949494950e+00 	 1.038237805860447e+01
1.010101010101003e-01 	 -4.949494949494950e+00 	 1.038237805860447e+01
3.030303030303028e-01 	 -4.949494949494950e+00 	 1.143375615071792e+01
5.050505050505052e-01 	 -4.949494949494950e+00 	 1.184666537837028e+01
7.070707070707076e-01 	 -4.949494949494950e+00 	 1.144907537743220e+01
9.090909090909083e-01 	 -4.949494949494950e+00 	 1.045288053606345e+01
1.111111111111111e+00 	 -4.949494949494950e+00 	 1.059917173065845e+01
1.313131313131313e+00 	 -4.949494949494950e+00 	 1.169824456044005e+01
1.515151515151516e+00 	 -4.949494949494950e+00 	 1.212206455934559e+01
1.717171717171716e+00 	 -4.949494949494950e+00 	 1.173297791764280e+01
1.919191919191919e+00 	 -4.949494949494950e+00 	 1.078877603036554e+01
2.121212121212121e+00 	 -4.949494949494950e+00 	 1.107012861335958e+01
2.323232323232324e+00 	 -4.949494949494950e+00 	 1.220007749511756e+01
2.525252525252524e+00 	 -4.949494949494950e+00 	 1.262173016663513e+01
2.727272727272727e+00 	 -4.949494949494950e+00 	 1.222683099083825e+01
2.929292929292929e+00 	 -4.949494949494950e+00 	 1.132537194861791e+01
3.131313131313131e+00 	 -4.949494949494950e+00 	 1.172473498256059e+01
3.333333333333334e+00 	 -4.949494949494950e+00 	 1.286533752158027e+01
3.535353535353535e+00 	 -4.949494949494950e+00 	 1.326923583338916e+01
3.737373737373737e+00 	 -4.949494949494950e+00 	 1.285295672276745e+01
3.939393939393939e+00 	 -4.949494949494950e+00 	 1.198495536248594e+01
4.141414141414142e+00 	 -4.949494949494950e+00 	 1.248522237312543e+01
4.343434343434343e+00 	 -4.949494949494950e+00 	 1.361814574048466e+01
4.545454545454545e+00 	 -4.949494949494950e+00 	 1.399090055984885e+01
4.747474747474747e+00 	 -4.949494949494950e+00 	 1.354055381245677e+01
4.949494949494950e+00 	 -4.949494949494950e+00 	 1.270010375443825e+01
5.151515151515150e+00 	 -4.949494949494950e+00 	 1.328697719923432e+01
5.353535353535353e+00 	 -4.949494949494950e+00 	 1.439800463941269e+01
5.555555555555555e+00 	 -4.949494949494950e+00 	 1.473006652490084e+01
5.757575757575758e+00 	 -4.949494949494950e+00 	 1.423701565296055e+01
5.959595959595958e+00 	 -4.949494949494950e+00 	 1.342222722243535e+01
6.161616161616163e+00 	 -4.949494949494950e+00 	 1.408457590590957e+01
6.363636363636363e+00 	 -4.949494949494950e+00 	 1.516359616905276e+01
6.565656565656564e+00 	 -4.949494949494950e+00 	 1.544897085145708e+01
6.767676767676768e+00 	 -4.949494949494950e+00 	 1.490817574659480e+01
6.969696969696969e+00 	 -4.949494949494950e+00 	 1.412046819860780e+01
7.171717171717173e+00 	 -4.949494949494950e+00 	 1.484962112859786e+01
7.373737373737374e+00 	 -4.949494949494950e+00 	 1.588977921598037e+01
7.575757575757574e+00 	 -4.949494949494950e+00 	 1.612512361653341e+01
7.777777777777779e+00 	 -4.949494949494950e+00 	 1.553424653861389e+01
7.979797979797979e+00 	 -4.949494949494950e+00 	 1.477734840743561e+01
8.181818181818180e+00 	 -4.949494949494950e+00 	 1.556623691237018e+01
8.383838383838384e+00 	 -4.949494949494950e+00 	 1.656302262518958e+01
8.585858585858585e+00 	 -4.949494949494950e+00 	 1.674676761936277e+01
8.787878787878789e+00 	 -4.949494949494950e+00 	 1.610536727984013e+01
8.989898989898990e+00 	 -4.949494949494950e+00 	 1.538444803714049e+01
9.191919191919190e+00 	 -4.949494949494950e+00 	 1.622692454113475e+01
9.393939393939394e+00 	 -4.949494949494950e+00 	 1.717745043600546e+01
9.595959595959595e+00 	 -4.949494949494950e+00 	 1.730913471106705e+01
9.797979797979799e+00 	 -4.949494949494950e+00 	 1.661807720749626e+01
1.000000000000000e+01 	 -4.949494949494950e+00 	 1.593909587204387e+01

-1.000000000000000e+01 	 -4.747474747474747e+00 	 1.690289159334230e+01
-9.797979797979798e+00 	 -4.747474747474747e+00 	 1.727863554957634e+01
-9.595959595959595e+00 	 -4.747474747474747e+00 	 1.766084691599925e+01
-9.393939393939394e+00 	 -4.747474747474747e+00 	 1.753447632204144e+01
-9.191919191919192e+00 	 -4.747474747474747e+00 	 1.690192220630388e+01
-8.989898989898990e+00 	 -4.747474747474747e+00 	 1.633502300276158e+01
-8.787878787878787e+00 	 -4.747474747474747e+00 	 1.673164896179676e+01
-8.585858585858587e+00 	 -4.747474747474747e+00 	 1.707820250292630e+01
-8.383838383838384e+00 	 -4.747474747474747e+00 	 1.691466948162167e+01
-8.181818181818182e+00 	 -4.747474747474747e+00 	 1.624851976447804e+01
-7.979797979797979e+00 	 -4.747474747474747e+00 	 1.570962487236136e+01
-7.777777777777778e+00 	 -4.747474747474747e+00 	 1.612340235156581e+01
-7.575757575757576e+00 	 -4.747474747474747e+00 	 1.643376484817222e+01
-7.373737373737374e+00 	 -4.747474747474747e+00 	 1.623341708371198e+01
-7.171717171717171e+00 	 -4.747474747474747e+00 	 1.553558565186761e+01
-6.969696969696970e+00 	 -4.747474747474747e+00 	 1.502869787493039e+01
-6.767676767676768e+00 	 -4.747474747474747e+00 	 1.545673418652926e+01
-6.565656565656566e+00 	 -4.747474747474747e+00 	 1.573157088446173e+01
-6.363636363636363e+00 	 -4.747474747474747e+00 	 1.549587656489046e+01
-6.161616161616162e+00 	 -4.747474747474747e+00 	 1.476976494905313e+01
-5.959595959595959e+00 	 -4.747474747474747e+00 	 1.429999587649407e+01
-5.757575757575758e+00 	 -4.747474747474747e+00 	 1.474088674250782e+01
-5.555555555555555e+00 	 -4.747474747474747e+00 	 1.498269638746473e+01
-5.353535353535354e+00 	 -4.747474747474747e+00 	 1.471495107714608e+01
-5.151515151515151e+00 	 -4.747474747474747e+00 	 1.396621538957097e+01
-4.949494949494950e+00 	 -4.747474747474747e+00 	 1.354055381245677e+01
-4.747474747474747e+00 	 -4.747474747474747e+00 	 1.399529466018697e+01
-4.545454545454546e+00 	 -4.747474747474747e+00 	 1.420931004613973e+01
-4.343434343434343e+00 	 -4.747474747474747e+00 	 1.391560871415010e+01
-4.141414141414142e+00 	 -4.747474747474747e+00 	 1.315317915471016e+01
-3.939393939393939e+00 	 -4.747474747474747e+00 	 1.278150170385757e+01
-3.737373737373738e+00 	 -4.747474747474747e+00 	 1.325460638111845e+01
-3.535353535353535e+00 	 -4.747474747474747e+00 	 1.344986320633990e+01
-3.333333333333333e+00 	 -4.747474747474747e+00 	 1.314018311650785e+01
-3.131313131313131e+00 	 -4.747474747474747e+00 	 1.237731097167801e+01
-2.929292929292929e+00 	 -4.747474747474747e+00 	 1.207332563881302e+01
-2.727272727272728e+00 	 -4.747474747474747e+00 	 1.257373917506439e+01
-2.525252525252525e+00 	 -4.747474747474747e+00 	 1.276378044662068e+01
-2.323232323232324e+00 	 -4.747474747474747e+00 	 1.245250334122334e+01
-2.121212121212121e+00 	 -4.747474747474747e+00 	 1.170700769500206e+01
-1.919191919191919e+00 	 -4.747474747474747e+00 	 1.148813335778452e+01
-1.717171717171718e+00 	 -4.747474747474747e+00 	 1.202876064706526e+01
-1.515151515151516e+00 	 -4.747474747474747e+00 	 1.223061778407742e+01
-1.313131313131313e+00 	 -4.747474747474747e+00 	 1.193496046899172e+01
-1.111111111111111e+00 	 -4.747474747474747e+00 	 1.122699652117367e+01
-9.090909090909101e-01 	 -4.747474747474747e+00 	 1.111139886149179e+01
-7.070707070707076e-01 	 -4.747474747474747e+00 	 1.170543312048792e+01
-5.050505050505052e-01 	 -4.747474747474747e+00 	 1.193512540483587e+01
-3.030303030303028e-01 	 -4.747474747474747e+00 	 1.166989606129941e+01
-1.010101010101003e-01 	 -4.747474747474747e+00 	 1.101598069040628e+01
1.010101010101003e-01 	 -4.747474747474747e+00 	 1.101598069040628e+01
3.030303030303028e-01 	 -4.747474747474747e+00 	 1.166989606129941e+01
5.050505050505052e-01 	 -4.747474747474747e+00 	 1.193512540483587e+01
7.070707070707076e-01 	 -4.747474747474747e+00 	 1.170543312048792e+01
9.090909090909083e-01 	 -4.747474747474747e+00 	 1.111139886149179e+01
1.111111111111111e+00 	 -4.747474747474747e+00 	 1.122699652117367e+01
1.313131313131313e+00 	 -4.747474747474747e+00 	 1.193496046899172e+01
1.515151515151516e+00 	 -4.747474747474747e+00 	 1.223061778407742e+01
1.717171717171716e+00 	 -4.747474747474747e+00 	 1.202876064706526e+01
1.919191919191919e+00 	 -4.747474747474747e+00 	 1.148813335778452e+01
2.121212121212121e+00 	 -4.747474747474747e+00 	 1.170700769500206e+01
2.323232323232324e+00 	 -4.747474747474747e+00 	 1.245250334122334e+01
2.525252525252524e+00 	 -4.747474747474747e+00 	 1.276378044662068e+01
2.727272727272727e+00 	 -4.747474747474747e+00 	 1.257373917506439e+01
2.929292929292929e+00 	 -4.747474747474747e+00 	 1.207332563881302e+01
3.131313131313131e+00 	 -4.747474747474747e+00 	 1.237731097167801e+01
3.333333333333334e+00 	 -4.747474747474747e+00 	 1.314018311650785e+01
3.535353535353535e+00 	 -4.747474747474747e+00 	 1.344986320633990e+01
3.737373737373737e+00 	 -4.747474747474747e+00 	 1.325460638111845e+01
3.939393939393939e+00 	 -4.747474747474747e+00 	 1.278150170385757e+01
4.141414141414142e+00 	 -4.747474747474747e+00 	 1.315317915471016e+01
4.343434343434343e+00 	 -4.747474747474747e+00 	 1.391560871415010e+01
4.545454545454545e+00 	 -4.747474747474747e+00 	 1.420931004613973e+01
4.747474747474747e+00 	 -4.747474747474747e+00 	 1.399529466018697e+01
4.949494949494950e+00 	 -4.747474747474747e+00 	 1.354055381245677e+01
5.151515151515150e+00 	 -4.747474747474747e+00 	 1.396621538957096e+01
5.353535353535353e+00 	 -4.747474747474747e+00 	 1.471495107714608e+01
5.555555555555555e+00 	 -4.747474747474747e+00 	 1.498269638746473e+01
5.757575757575758e+00 	 -4.747474747474747e+00 	 1.474088674250782e+01
5.959595959595958e+00 	 -4.747474747474747e+00 	 1.429999587649408e+01
6.161616161616163e+00 	 -4.747474747474747e+00 	 1.476976494905313e+01
6.363636363636363e+00 	 -4.747474747474747e+00 	 1.549587656489046e+01
6.565656565656564e+00 	 -4.747474747474747e+00 	 1.573157088446173e+01
6.767676767676768e+00 	 -4.747474747474747e+00 	 1.545673418652926e+01
6.969696969696969e+00 	 -4.747474747474747e+00 	 1.502869787493039e+01
7.171717171717173e+00 	 -4.747474747474747e+00 	 1.553558565186762e+01
7.373737373737374e+00 	 -4.747474747474747e+00 	 1.623341708371198e+01
7.575757575757574e+00 	 -4.747474747474747e+00 	 1.643376484817222e+01
7.777777777777779e+00 	 -4.747474747474747e+00 	 1.612340235156581e+01
7.979797979797979e+00 	 -4.747474747474747e+00 	 1.570962487236136e+01
8.181818181818180e+00 	 -4.747474747474747e+00 	 1.624851976447803e+01
8.383838383838384e+00 	 -4.747474747474747e+00 	 1.691466948162167e+01
8.585858585858585e+00 	 -4.747474747474747e+00 	 1.707820250292630e+01
8.787878787878789e+00 	 -4.747474747474747e+00 	 1.673164896179676e+01
8.989898989898990e+00 	 -4.747474747474747e+00 	 1.633502300276158e+01
9.191919191919190e+00 	 -4.747474747474747e+00 	 1.690192220630387e+01
9.393939393939394e+00 	 -4.747474747474747e+00 	 1.753447632204144e+01
9.595959595959595e+00 	 -4.747474747474747e+00 	 1.766084691599925e+01
9.797979797979799e+00 	 -4.747474747474747e+00 	 1.727863554957634e+01
1.000000000000000e+01 	 -4.747474747474747e+00 	 1.690289159334230e+01

-1.000000000000000e+01 	 -4.545454545454546e+00 	 1.746750433049774e+01
-9.797979797979798e+00 	 -4.545454545454546e+00 	 1.765869312377701e+01
-9.595959595959595e+00 	 -4.545454545454546e+00 	 1.785291055730436e+01
-9.393939393939394e+00 	 -4.545454545454546e+00 	 1.772882185827105e+01
-9.191919191919192e+00 	 -4.545454545454546e+00 	 1.728791353523716e+01
-8.989898989898990e+00 	 -4.545454545454546e+00 	 1.688692991018511e+01
-8.787878787878787e+00 	 -4.545454545454546e+00 	 1.708601828783527e+01
-8.585858585858587e+00 	 -4.545454545454546e+00 	 1.725282059919930e+01
-8.383838383838384e+00 	 -4.545454545454546e+00 	 1.710034480510616e+01
-8.181818181818182e+00 	 -4.545454545454546e+00 	 1.663325032388922e+01
-7.979797979797979e+00 	 -4.545454545454546e+00 	 1.624449676920079e+01
-7.777777777777778e+00 	 -4.545454545454546e+00 	 1.644904191406611e+01
-7.575757575757576e+00 	 -4.545454545454546e+00 	 1.658803259491651e+01
-7.373737373737374e+00 	 -4.545454545454546e+00 	 1.640738109970400e+01
-7.171717171717171e+00 	 -4.545454545454546e+00 	 1.591535470158022e+01
-6.969696969696970e+00 	 -4.545454545454546e+00 	 1.554146259350582e+01
-6.767676767676768e+00 	 -4.545454545454546e+00 	 1.574987694266923e+01
-6.565656565656566e+00 	 -4.545454545454546e+00 	 1.586178101617130e+01
-6.363636363636363e+00 	 -4.545454545454546e+00 	 1.565428362063220e+01
-6.161616161616162e+00 	 -4.545454545454546e+00 	 1.513997713350243e+01
-5.959595959595959e+00 	 -4.545454545454546e+00 	 1.478479421231484e+01
-5.757575757575758e+00 	 -4.545454545454546e+00 	 1.499700393276092e+01
-5.555555555555555e+00 	 -4.545454545454546e+00 	 1.508434175244650e+01
-5.353535353535354e+00 	 -4.545454545454546e+00 	 1.485319222333527e+01
-5.151515151515151e+00 	 -4.545454545454546e+00 	 1.432146689402550e+01
-4.949494949494950e+00 	 -4.545454545454546e+00 	 1.399090055984885e+01
-4.747474747474747e+00 	 -4.545454545454546e+00 	 1.420931004613973e+01
-4.545454545454546e+00 	 -4.545454545454546e+00 	 1.427738832588071e+01
-4.343434343434343e+00 	 -4.545454545454546e+00 	 1.402871390914743e+01
-4.141414141414142e+00 	 -4.545454545454546e+00 	 1.348777333833679e+01
-3.939393939393939e+00 	 -4.545454545454546e+00 	 1.319095075569360e+01
-3.737373737373738e+00 	 -4.545454545454546e+00 	 1.342170041502873e+01
-3.535353535353535e+00 	 -4.545454545454546e+00 	 1.347986496101844e+01
-3.333333333333333e+00 	 -4.545454545454546e+00 	 1.322400748738297e+01
-3.131313131313131e+00 	 -4.545454545454546e+00 	 1.268666674430952e+01
-2.929292929292929e+00 	 -4.545454545454546e+00 	 1.243713718653814e+01
-2.727272727272728e+00 	 -4.545454545454546e+00 	 1.269126771519582e+01
-2.525252525252525e+00 	 -4.545454545454546e+00 	 1.275389746697962e+01
-2.323232323232324e+00 	 -4.545454545454546e+00 	 1.250622678807966e+01
-2.121212121212121e+00 	 -4.545454545454546e+00 	 1.199045463085577e+01
-1.919191919191919e+00 	 -4.545454545454546e+00 	 1.180636488013472e+01
-1.717171717171718e+00 	 -4.545454545454546e+00 	 1.209959190925549e+01
-1.515151515151516e+00 	 -4.545454545454546e+00 	 1.218530100389575e+01
-1.313131313131313e+00 	 -4.545454545454546e+00 	 1.196479013156727e+01
-1.111111111111111e+00 	 -4.545454545454546e+00 	 1.149153402685015e+01
-9.090909090909101e-01 	 -4.545454545454546e+00 	 1.139260855748949e+01
-7.070707070707076e-01 	 -4.545454545454546e+00 	 1.174142964203421e+01
-5.050505050505052e-01 	 -4.545454545454546e+00 	 1.186819395687590e+01
-3.030303030303028e-01 	 -4.545454545454546e+00 	 1.169160585011205e+01
-1.010101010101003e-01 	 -4.545454545454546e+00 	 1.127805850141138e+01
1.010101010101003e-01 	 -4.545454545454546e+00 	 1.127805850141138e+01
3.030303030303028e-01 	 -4.545454545454546e+00 	 1.169160585011205e+01
5.050505050505052e-01 	 -4.545454545454546e+00 	 1.186819395687590e+01
7.070707070707076e-01 	 -4.545454545454546e+00 	 1.174142964203421e+01
9.090909090909083e-01 	 -4.545454545454546e+00 	 1.139260855748949e+01
1.111111111111111e+00 	 -4.545454545454546e+00 	 1.149153402685015e+01
1.313131313131313e+00 	 -4.545454545454546e+00 	 1.196479013156727e+01
1.515151515151516e+00 	 -4.545454545454546e+00 	 1.218530100389575e+01
1.717171717171716e+00 	 -4.545454545454546e+00 	 1.209959190925549e+01
1.919191919191919e+00 	 -4.545454545454546e+00 	 1.180636488013472e+01
2.121212121212121e+00 	 -4.545454545454546e+00 	 1.199045463085577e+01
2.323232323232324e+00 	 -4.545454545454546e+00 	 1.250622678807966e+01
2.525252525252524e+00 	 -4.545454545454546e+00 	 1.275389746697962e+01
2.727272727272727e+00 	 -4.545454545454546e+00 	 1.269126771519582e+01
2.929292929292929e+00 	 -4.545454545454546e+00 	 1.243713718653814e+01
3.131313131313131e+00 	 -4.545454545454546e+00 	 1.268666674430952e+01
3.333333333333334e+00 	 -4.545454545454546e+00 	 1.322400748738297e+01
3.535353535353535e+00 	 -4.545454545454546e+00 	 1.347986496101844e+01
3.737373737373737e+00 	 -4.545454545454546e+00 	 1.342170041502873e+01
3.939393939393939e+00 	 -4.545454545454546e+00 	 1.319095075569360e+01
4.141414141414142e+00 	 -4.545454545454546e+00 	 1.348777333833679e+01
4.343434343434343e+00 	 -4.545454545454546e+00 	 1.402871390914743e+01
4.545454545454545e+00 	 -4.545454545454546e+00 	 1.427738832588071e+01
4.747474747474747e+00 	 -4.545454545454546e+00 	 1.420931004613973e+01
4.949494949494950e+00 	 -4.545454545454546e+00 	 1.399090055984885e+01
5.151515151515150e+00 	 -4.545454545454546e+00 	 1.432146689402550e+01
5.353535353535353e+00 	 -4.545454545454546e+00 	 1.485319222333527e+01
5.555555555555555e+00 	 -4.545454545454546e+00 	 1.508434175244650e+01
5.757575757575758e+00 	 -4.545454545454546e+00 	 1.499700393276092e+01
5.959595959595958e+00 	 -4.545454545454546e+00 	 1.478479421231484e+01
6.161616161616163e+00 	 -4.545454545454546e+00 	 1.513997713350243e+01
6.363636363636363e+00 	 -4.545454545454546e+00 	 1.565428362063220e+01
6.565656565656564e+00 	 -4.545454545454546e+00 	 1.586178101617130e+01
6.767676767676768e+00 	 -4.545454545454546e+00 	 1.574987694266923e+01
6.969696969696969e+00 	 -4.545454545454546e+00 	 1.554146259350582e+01
7.171717171717173e+00 	 -4.545454545454546e+00 	 1.591535470158022e+01
7.373737373737374e+00 	 -4.545454545454546e+00 	 1.640738109970400e+01
7.575757575757574e+00 	 -4.545454545454546e+00 	 1.658803259491651e+01
7.777777777777779e+00 	 -4.545454545454546e+00 	 1.644904191406611e+01
7.979797979797979e+00 	 -4.545454545454546e+00 	 1.624449676920079e+01
8.181818181818180e+00 	 -4.545454545454546e+00 	 1.663325032388921e+01
8.383838383838384e+00 	 -4.545454545454546e+00 	 1.710034480510616e+01
8.585858585858585e+00 	 -4.545454545454546e+00 	 1.725282059919930e+01
8.787878787878789e+00 	 -4.545454545454546e+00 	 1.708601828783527e+01
8.989898989898990e+00 	 -4.545454545454546e+00 	 1.688692991018511e+01
9.191919191919190e+00 	 -4.545454545454546e+00 	 1.728791353523716e+01
9.393939393939394e+00 	 -4.545454545454546e+00 	 1.772882185827105e+01
9.595959595959595e+00 	 -4.545454545454546e+00 	 1.785291055730436e+01
9.797979797979799e+00 	 -4.545454545454546e+00 	 1.765869312377701e+01
1.000000000000000e+01 	 -4.545454545454546e+00 	 1.746750433049774e+01

-1.000000000000000e+01 	 -4.343434343434343e+00 	 1.718872377664382e+01
-9.797979797979798e+00 	 -4.343434343434343e+00 	 1.744573735364445e+01
-9.595959595959595e+00 	 -4.343434343434343e+00 	 1.770692051130455e+01
-9.393939393939394e+00 	 -4.343434343434343e+00 	 1.757869851464766e+01
-9.191919191919192e+00 	 -4.343434343434343e+00 	 1.706289061862851e+01
-8.989898989898990e+00 	 -4.343434343434343e+00 	 1.659643857695934e+01
-8.787878787878787e+00 	 -4.343434343434343e+00 	 1.686541307437189e+01
-8.585858585858587e+00 	 -4.343434343434343e+00 	 1.709528984591162e+01
-8.383838383838384e+00 	 -4.343434343434343e+00 	 1.693455117906161e+01
-8.181818181818182e+00 	 -4.343434343434343e+00 	 1.638889557317494e+01
-7.979797979797979e+00 	 -4.343434343434343e+00 	 1.593961400747613e+01
-7.777777777777778e+00 	 -4.343434343434343e+00 	 1.621742013844781e+01
-7.575757575757576e+00 	 -4.343434343434343e+00 	 1.641532902958724e+01
-7.373737373737374e+00 	 -4.343434343434343e+00 	 1.622211450681024e+01
-7.171717171717171e+00 	 -4.343434343434343e+00 	 1.564788306541982e+01
-6.969696969696970e+00 	 -4.343434343434343e+00 	 1.521868010356927e+01
-6.767676767676768e+00 	 -4.343434343434343e+00 	 1.550300359684951e+01
-6.565656565656566e+00 	 -4.343434343434343e+00 	 1.566940302808746e+01
-6.363636363636363e+00 	 -4.343434343434343e+00 	 1.544484696279632e+01
-6.161616161616162e+00 	 -4.343434343434343e+00 	 1.484472308258213e+01
-5.959595959595959e+00 	 -4.343434343434343e+00 	 1.443967121065823e+01
-5.757575757575758e+00 	 -4.343434343434343e+00 	 1.472969997753236e+01
-5.555555555555555e+00 	 -4.343434343434343e+00 	 1.486686801445257e+01
-5.353535353535354e+00 	 -4.343434343434343e+00 	 1.461398013565620e+01
-5.151515151515151e+00 	 -4.343434343434343e+00 	 1.399291687513739e+01
-4.949494949494950e+00 	 -4.343434343434343e+00 	 1.361814574048466e+01
-4.747474747474747e+00 	 -4.343434343434343e+00 	 1.391560871415010e+01
-4.545454545454546e+00 	 -4.343434343434343e+00 	 1.402871390914743e+01
-4.343434343434343e+00 	 -4.343434343434343e+00 	 1.375354829088893e+01
-4.141414141414142e+00 	 -4.343434343434343e+00 	 1.312002001355428e+01
-3.939393939393939e+00 	 -4.343434343434343e+00 	 1.278501015065694e+01
-3.737373737373738e+00 	 -4.343434343434343e+00 	 1.309560399570067e+01
-3.535353535353535e+00 	 -4.343434343434343e+00 	 1.319414460848683e+01
-3.333333333333333e+00 	 -4.343434343434343e+00 	 1.290729853658498e+01
-3.131313131313131e+00 	 -4.343434343434343e+00 	 1.227481698652039e+01
-2.929292929292929e+00 	 -4.343434343434343e+00 	 1.199387371833542e+01
-2.727272727272728e+00 	 -4.343434343434343e+00 	 1.232873794540034e+01
-2.525252525252525e+00 	 -4.343434343434343e+00 	 1.242786484369788e+01
-2.323232323232324e+00 	 -4.343434343434343e+00 	 1.214564504036754e+01
-2.121212121212121e+00 	 -4.343434343434343e+00 	 1.153366535430360e+01
-1.919191919191919e+00 	 -4.343434343434343e+00 	 1.132645342279270e+01
-1.717171717171718e+00 	 -4.343434343434343e+00 	 1.170229564541536e+01
-1.515151515151516e+00 	 -4.343434343434343e+00 	 1.182231803789321e+01
-1.313131313131313e+00 	 -4.343434343434343e+00 	 1.156555646968435e+01
-1.111111111111111e+00 	 -4.343434343434343e+00 	 1.099744345163179e+01
-9.090909090909101e-01 	 -4.343434343434343e+00 	 1.088597373201110e+01
-7.070707070707076e-01 	 -4.343434343434343e+00 	 1.132102282837861e+01
-5.050505050505052e-01 	 -4.343434343434343e+00 	 1.148217269709140e+01
-3.030303030303028e-01 	 -4.343434343434343e+00 	 1.126982515934845e+01
-1.010101010101003e-01 	 -4.343434343434343e+00 	 1.076528192342230e+01
1.010101010101003e-01 	 -4.343434343434343e+00 	 1.076528192342230e+01
3.030303030303028e-01 	 -4.343434343434343e+00 	 1.126982515934845e+01
5.050505050505052e-01 	 -4.343434343434343e+00 	 1.148217269709140e+01
7.070707070707076e-01 	 -4.343434343434343e+00 	 1.132102282837861e+01
9.090909090909083e-01 	 -4.343434343434343e+00 	 1.088597373201111e+01
1.111111111111111e+00 	 -4.343434343434343e+00 	 1.099744345163179e+01
1.313131313131313e+00 	 -4.343434343434343e+00 	 1.156555646968435e+01
1.515151515151516e+00 	 -4.343434343434343e+00 	 1.182231803789321e+01
1.717171717171716e+00 	 -4.343434343434343e+00 	 1.170229564541536e+01
1.919191919191919e+00 	 -4.343434343434343e+00 	 1.132645342279270e+01
2.121212121212121e+00 	 -4.343434343434343e+00 	 1.153366535430360e+01
2.323232323232324e+00 	 -4.343434343434343e+00 	 1.214564504036754e+01
2.525252525252524e+00 	 -4.343434343434343e+00 	 1.242786484369788e+01
2.727272727272727e+00 	 -4.343434343434343e+00 	 1.232873794540034e+01
2.929292929292929e+00 	 -4.343434343434343e+00 	 1.199387371833542e+01
3.131313131313131e+00 	 -4.343434343434343e+00 	 1.227481698652039e+01
3.333333333333334e+00 	 -4.343434343434343e+00 	 1.290729853658498e+01
3.535353535353535e+00 	 -4.343434343434343e+00 	 1.319414460848683e+01
3.737373737373737e+00 	 -4.343434343434343e+00 	 1.309560399570067e+01
3.939393939393939e+00 	 -4.343434343434343e+00 	 1.278501015065694e+01
4.141414141414142e+00 	 -4.343434343434343e+00 	 1.312002001355428e+01
4.343434343434343e+00 	 -4.343434343434343e+00 	 1.375354829088893e+01
4.545454545454545e+00 	 -4.343434343434343e+00 	 1.402871390914742e+01
4.747474747474747e+00 	 -4.343434343434343e+00 	 1.391560871415010e+01
4.949494949494950e+00 	 -4.343434343434343e+00 	 1.361814574048466e+01
5.151515151515150e+00 	 -4.343434343434343e+00 	 1.399291687513739e+01
5.353535353535353e+00 	 -4.343434343434343e+00 	 1.461398013565620e+01
5.555555555555555e+00 	 -4.343434343434343e+00 	 1.486686801445257e+01
5.757575757575758e+00 	 -4.343434343434343e+00 	 1.472969997753236e+01
5.959595959595958e+00 	 -4.343434343434343e+00 	 1.443967121065824e+01
6.161616161616163e+00 	 -4.343434343434343e+00 	 1.484472308258213e+01
6.363636363636363e+00 	 -4.343434343434343e+00 	 1.544484696279632e+01
6.565656565656564e+00 	 -4.343434343434343e+00 	 1.566940302808746e+01
6.767676767676768e+00 	 -4.343434343434343e+00 	 1.550300359684951e+01
6.969696969696969e+00 	 -4.343434343434343e+00 	 1.521868010356927e+01
7.171717171717173e+00 	 -4.343434343434343e+00 	 1.564788306541982e+01
7.373737373737374e+00 	 -4.343434343434343e+00 	 1.622211450681024e+01
7.575757575757574e+00 	 -4.343434343434343e+00 	 1.641532902958724e+01
7.777777777777779e+00 	 -4.343434343434343e+00 	 1.621742013844781e+01
7.979797979797979e+00 	 -4.343434343434343e+00 	 1.593961400747613e+01
8.181818181818180e+00 	 -4.343434343434343e+00 	 1.638889557317493e+01
8.383838383838384e+00 	 -4.343434343434343e+00 	 1.693455117906161e+01
8.585858585858585e+00 	 -4.343434343434343e+00 	 1.709528984591162e+01
8.787878787878789e+00 	 -4.343434343434343e+00 	 1.686541307437189e+01
8.989898989898990e+00 	 -4.343434343434343e+00 	 1.659643857695934e+01
9.191919191919190e+00 	 -4.343434343434343e+00 	 1.706289061862851e+01
9.393939393939394e+00 	 -4.343434343434343e+00 	 1.757869851464766e+01
9.595959595959595e+00 	 -4.343434343434343e+00 	 1.770692051130455e+01
9.797979797979799e+00 	 -4.343434343434343e+00 	 1.744573735364445e+01
1.000000000000000e+01 	 -4.343434343434343e+00 	 1.718872377664382e+01

-1.000000000000000e+01 	 -4.141414141414142e+00 	 1.613077587879919e+01
-9.797979797979798e+00 	 -4.141414141414142e+00 	 1.668499379945329e+01
-9.595959595959595e+00 	 -4.141414141414142e+00 	 1.724875459738546e+01
-9.393939393939394e+00 	 -4.141414141414142e+00 	 1.711048024706718e+01
-9.191919191919192e+00 	 -4.141414141414142e+00 	 1.627347293371226e+01
-8.989898989898990e+00 	 -4.141414141414142e+00 	 1.552774490158017e+01
-8.787878787878787e+00 	 -4.141414141414142e+00 	 1.611373658579065e+01
-8.585858585858587e+00 	 -4.141414141414142e+00 	 1.663108868758615e+01
-8.383838383838384e+00 	 -4.141414141414142e+00 	 1.644424462051133e+01
-8.181818181818182e+00 	 -4.141414141414142e+00 	 1.556349922291290e+01
-7.979797979797979e+00 	 -4.141414141414142e+00 	 1.485902567426543e+01
-7.777777777777778e+00 	 -4.141414141414142e+00 	 1.547115091850712e+01
-7.575757575757576e+00 	 -4.141414141414142e+00 	 1.594079633819778e+01
-7.373737373737374e+00 	 -4.141414141414142e+00 	 1.570522065443472e+01
-7.171717171717171e+00 	 -4.141414141414142e+00 	 1.478265191966118e+01
-6.969696969696970e+00 	 -4.141414141414142e+00 	 1.412413995800980e+01
-6.767676767676768e+00 	 -4.141414141414142e+00 	 1.475747913521620e+01
-6.565656565656566e+00 	 -4.141414141414142e+00 	 1.517930672779191e+01
-6.363636363636363e+00 	 -4.141414141414142e+00 	 1.489588378316384e+01
-6.161616161616162e+00 	 -4.141414141414142e+00 	 1.393492652526851e+01
-5.959595959595959e+00 	 -4.141414141414142e+00 	 1.332804638197365e+01
-5.757575757575758e+00 	 -4.141414141414142e+00 	 1.397913437153307e+01
-5.555555555555555e+00 	 -4.141414141414142e+00 	 1.435493228737547e+01
-5.353535353535354e+00 	 -4.141414141414142e+00 	 1.402640728055857e+01
-5.151515151515151e+00 	 -4.141414141414142e+00 	 1.303292040305985e+01
-4.949494949494950e+00 	 -4.141414141414142e+00 	 1.248522237312543e+01
-4.747474747474747e+00 	 -4.141414141414142e+00 	 1.315317915471016e+01
-4.545454545454546e+00 	 -4.141414141414142e+00 	 1.348777333833679e+01
-4.343434343434343e+00 	 -4.141414141414142e+00 	 1.312002001355428e+01
-4.141414141414142e+00 	 -4.141414141414142e+00 	 1.210365924730639e+01
-3.939393939393939e+00 	 -4.141414141414142e+00 	 1.162598394355028e+01
-3.737373737373738e+00 	 -4.141414141414142e+00 	 1.231413556362463e+01
-3.535353535353535e+00 	 -4.141414141414142e+00 	 1.261701603123896e+01
-3.333333333333333e+00 	 -4.141414141414142e+00 	 1.222077021970346e+01
-3.131313131313131e+00 	 -4.141414141414142e+00 	 1.119677404051955e+01
-2.929292929292929e+00 	 -4.141414141414142e+00 	 1.080501107712170e+01
-2.727272727272728e+00 	 -4.141414141414142e+00 	 1.152273397554023e+01
-2.525252525252525e+00 	 -4.141414141414142e+00 	 1.180974911392650e+01
-2.323232323232324e+00 	 -4.141414141414142e+00 	 1.140219433787967e+01
-2.121212121212121e+00 	 -4.141414141414142e+00 	 1.039273072033342e+01
-1.919191919191919e+00 	 -4.141414141414142e+00 	 1.010878969582308e+01
-1.717171717171718e+00 	 -4.141414141414142e+00 	 1.087210696131083e+01
-1.515151515151516e+00 	 -4.141414141414142e+00 	 1.116537815620497e+01
-1.313131313131313e+00 	 -4.141414141414142e+00 	 1.076932427646566e+01
-1.111111111111111e+00 	 -4.141414141414142e+00 	 9.801712953671313e+00
-9.090909090909101e-01 	 -4.141414141414142e+00 	 9.650611847692247e+00
-7.070707070707076e-01 	 -4.141414141414142e+00 	 1.047809047565575e+01
-5.050505050505052e-01 	 -4.141414141414142e+00 	 1.080045349808038e+01
-3.030303030303028e-01 	 -4.141414141414142e+00 	 1.043734779787087e+01
-1.010101010101003e-01 	 -4.141414141414142e+00 	 9.535580023831104e+00
1.010101010101003e-01 	 -4.141414141414142e+00 	 9.535580023831104e+00
3.030303030303028e-01 	 -4.141414141414142e+00 	 1.043734779787087e+01
5.050505050505052e-01 	 -4.141414141414142e+00 	 1.080045349808038e+01
7.070707070707076e-01 	 -4.141414141414142e+00 	 1.047809047565575e+01
9.090909090909083e-01 	 -4.141414141414142e+00 	 9.650611847692252e+00
1.111111111111111e+00 	 -4.141414141414142e+00 	 9.801712953671313e+00
1.313131313131313e+00 	 -4.141414141414142e+00 	 1.076932427646566e+01
1.515151515151516e+00 	 -4.141414141414142e+00 	 1.116537815620497e+01
1.717171717171716e+00 	 -4.141414141414142e+00 	 1.087210696131084e+01
1.919191919191919e+00 	 -4.141414141414142e+00 	 1.010878969582308e+01
2.121212121212121e+00 	 -4.141414141414142e+00 	 1.039273072033342e+01
2.323232323232324e+00 	 -4.141414141414142e+00 	 1.140219433787967e+01
2.525252525252524e+00 	 -4.141414141414142e+00 	 1.180974911392650e+01
2.727272727272727e+00 	 -4.141414141414142e+00 	 1.152273397554023e+01
2.929292929292929e+00 	 -4.141414141414142e+00 	 1.080501107712170e+01
3.131313131313131e+00 	 -4.141414141414142e+00 	 1.119677404051955e+01
3.333333333333334e+00 	 -4.141414141414142e+00 	 1.222077021970346e+01
3.535353535353535e+00 	 -4.141414141414142e+00 	 1.261701603123896e+01
3.737373737373737e+00 	 -4.141414141414142e+00 	 1.231413556362463e+01
3.939393939393939e+00 	 -4.141414141414142e+00 	 1.162598394355028e+01
4.141414141414142e+00 	 -4.141414141414142e+00 	 1.210365924730639e+01
4.343434343434343e+00 	 -4.141414141414142e+00 	 1.312002001355428e+01
4.545454545454545e+00 	 -4.141414141414142e+00 	 1.348777333833679e+01
4.747474747474747e+00 	 -4.141414141414142e+00 	 1.315317915471016e+01
4.949494949494950e+00 	 -4.141414141414142e+00 	 1.248522237312543e+01
5.151515151515150e+00 	 -4.141414141414142e+00 	 1.303292040305984e+01
5.353535353535353e+00 	 -4.141414141414142e+00 	 1.402640728055857e+01
5.555555555555555e+00 	 -4.141414141414142e+00 	 1.435493228737547e+01
5.757575757575758e+00 	 -4.141414141414142e+00 	 1.397913437153307e+01
5.959595959595958e+00 	 -4.141414141414142e+00 	 1.332804638197366e+01
6.161616161616163e+00 	 -4.141414141414142e+00 	 1.393492652526851e+01
6.363636363636363e+00 	 -4.141414141414142e+00 	 1.489588378316384e+01
6.565656565656564e+00 	 -4.141414141414142e+00 	 1.517930672779191e+01
6.767676767676768e+00 	 -4.141414141414142e+00 	 1.475747913521620e+01
6.969696969696969e+00 	 -4.141414141414142e+00 	 1.412413995800980e+01
7.171717171717173e+00 	 -4.141414141414142e+00 	 1.478265191966119e+01
7.373737373737374e+00 	 -4.141414141414142e+00 	 1.570522065443472e+01
7.575757575757574e+00 	 -4.141414141414142e+00 	 1.594079633819778e+01
7.777777777777779e+00 	 -4.141414141414142e+00 	 1.547115091850712e+01
7.979797979797979e+00 	 -4.141414141414142e+00 	 1.485902567426543e+01
8.181818181818180e+00 	 -4.141414141414142e+00 	 1.556349922291288e+01
8.383838383838384e+00 	 -4.141414141414142e+00 	 1.644424462051133e+01
8.585858585858585e+00 	 -4.141414141414142e+00 	 1.663108868758615e+01
8.787878787878789e+00 	 -4.141414141414142e+00 	 1.611373658579064e+01
8.989898989898990e+00 	 -4.141414141414142e+00 	 1.552774490158017e+01
9.191919191919190e+00 	 -4.141414141414142e+00 	 1.627347293371226e+01
9.393939393939394e+00 	 -4.141414141414142e+00 	 1.711048024706718e+01
9.595959595959595e+00 	 -4.141414141414142e+00 	 1.724875459738546e+01
9.797979797979799e+00 	 -4.141414141414142e+00 	 1.668499379945328e+01
1.000000000000000e+01 	 -4.141414141414142e+00 	 1.613077587879919e+01

-1.000000000000000e+01 	 -3.939393939393939e+00 	 1.572136364842108e+01
-9.797979797979798e+00 	 -3.939393939393939e+00 	 1.638103601037922e+01
-9.595959595959595e+00 	 -3.939393939393939e+00 	 1.705211581530566e+01
-9.393939393939394e+00 	 -3.939393939393939e+00 	 1.690876951326304e+01
-9.191919191919192e+00 	 -3.939393939393939e+00 	 1.595482828684503e+01
-8.989898989898990e+00 	 -3.939393939393939e+00 	 1.510715123088400e+01
-8.787878787878787e+00 	 -3.939393939393939e+00 	 1.580534802975361e+01
-8.585858585858587e+00 	 -3.939393939393939e+00 	 1.642420549074937e+01
-8.383838383838384e+00 	 -3.939393939393939e+00 	 1.622611311673651e+01
-8.181818181818182e+00 	 -3.939393939393939e+00 	 1.522301219508214e+01
-7.979797979797979e+00 	 -3.939393939393939e+00 	 1.442478798847431e+01
-7.777777777777778e+00 	 -3.939393939393939e+00 	 1.515485543298224e+01
-7.575757575757576e+00 	 -3.939393939393939e+00 	 1.571984661836912e+01
-7.373737373737374e+00 	 -3.939393939393939e+00 	 1.546665024103682e+01
-7.171717171717171e+00 	 -3.939393939393939e+00 	 1.441640612108862e+01
-6.969696969696970e+00 	 -3.939393939393939e+00 	 1.367285293352005e+01
-6.767676767676768e+00 	 -3.939393939393939e+00 	 1.442879408327474e+01
-6.565656565656566e+00 	 -3.939393939393939e+00 	 1.493945610998765e+01
-6.363636363636363e+00 	 -3.939393939393939e+00 	 1.463179761655307e+01
-6.161616161616162e+00 	 -3.939393939393939e+00 	 1.353795730298861e+01
-5.959595959595959e+00 	 -3.939393939393939e+00 	 1.285515715854444e+01
-5.757575757575758e+00 	 -3.939393939393939e+00 	 1.363238790396450e+01
-5.555555555555555e+00 	 -3.939393939393939e+00 	 1.409016473890038e+01
-5.353535353535354e+00 	 -3.939393939393939e+00 	 1.373052535113504e+01
-5.151515151515151e+00 	 -3.939393939393939e+00 	 1.259910553970937e+01
-4.949494949494950e+00 	 -3.939393939393939e+00 	 1.198495536248594e+01
-4.747474747474747e+00 	 -3.939393939393939e+00 	 1.278150170385757e+01
-4.545454545454546e+00 	 -3.939393939393939e+00 	 1.319095075569360e+01
-4.343434343434343e+00 	 -3.939393939393939e+00 	 1.278501015065694e+01
-4.141414141414142e+00 	 -3.939393939393939e+00 	 1.162598394355028e+01
-3.939393939393939e+00 	 -3.939393939393939e+00 	 1.109173540326881e+01
-3.737373737373738e+00 	 -3.939393939393939e+00 	 1.191003220956647e+01
-3.535353535353535e+00 	 -3.939393939393939e+00 	 1.228064936272004e+01
-3.333333333333333e+00 	 -3.939393939393939e+00 	 1.183926206465271e+01
-3.131313131313131e+00 	 -3.939393939393939e+00 	 1.066863078739478e+01
-2.929292929292929e+00 	 -3.939393939393939e+00 	 1.023097382713013e+01
-2.727272727272728e+00 	 -3.939393939393939e+00 	 1.108010044067630e+01
-2.525252525252525e+00 	 -3.939393939393939e+00 	 1.142844388048622e+01
-2.323232323232324e+00 	 -3.939393939393939e+00 	 1.096970860920081e+01
-2.121212121212121e+00 	 -3.939393939393939e+00 	 9.811373773089297e+00
-1.919191919191919e+00 	 -3.939393939393939e+00 	 9.493958095301107e+00
-1.717171717171718e+00 	 -3.939393939393939e+00 	 1.039081263716064e+01
-1.515151515151516e+00 	 -3.939393939393939e+00 	 1.074097056514069e+01
-1.313131313131313e+00 	 -3.939393939393939e+00 	 1.028991810544062e+01
-1.111111111111111e+00 	 -3.939393939393939e+00 	 9.174315096454441e+00
-9.090909090909101e-01 	 -3.939393939393939e+00 	 9.005095916530628e+00
-7.070707070707076e-01 	 -3.939393939393939e+00 	 9.970349663050920e+00
-5.050505050505052e-01 	 -3.939393939393939e+00 	 1.034815131085059e+01
-3.030303030303028e-01 	 -3.939393939393939e+00 	 9.929192389546731e+00
-1.010101010101003e-01 	 -3.939393939393939e+00 	 8.883855074117864e+00
1.010101010101003e-01 	 -3.939393939393939e+00 	 8.883855074117864e+00
3.030303030303028e-01 	 -3.939393939393939e+00 	 9.929192389546731e+00
5.050505050505052e-01 	 -3.939393939393939e+00 	 1.034815131085059e+01
7.070707070707076e-01 	 -3.939393939393939e+00 	 9.970349663050920e+00
9.090909090909083e-01 	 -3.939393939393939e+00 	 9.005095916530635e+00
1.111111111111111e+00 	 -3.939393939393939e+00 	 9.174315096454441e+00
1.313131313131313e+00 	 -3.939393939393939e+00 	 1.028991810544062e+01
1.515151515151516e+00 	 -3.939393939393939e+00 	 1.074097056514069e+01
1.717171717171716e+00 	 -3.939393939393939e+00 	 1.039081263716065e+01
1.919191919191919e+00 	 -3.939393939393939e+00 	 9.493958095301107e+00
2.121212121212121e+00 	 -3.939393939393939e+00 	 9.811373773089297e+00
2.323232323232324e+00 	 -3.939393939393939e+00 	 1.096970860920081e+01
2.525252525252524e+00 	 -3.939393939393939e+00 	 1.142844388048622e+01
2.727272727272727e+00 	 -3.939393939393939e+00 	 1.108010044067631e+01
2.929292929292929e+00 	 -3.939393939393939e+00 	 1.023097382713013e+01
3.131313131313131e+00 	 -3.939393939393939e+00 	 1.066863078739478e+01
3.333333333333334e+00 	 -3.939393939393939e+00 	 1.183926206465272e+01
3.535353535353535e+00 	 -3.939393939393939e+00 	 1.228064936272004e+01
3.737373737373737e+00 	 -3.939393939393939e+00 	 1.191003220956648e+01
3.939393939393939e+00 	 -3.939393939393939e+00 	 1.109173540326881e+01
4.141414141414142e+00 	 -3.939393939393939e+00 	 1.162598394355028e+01
4.343434343434343e+00 	 -3.939393939393939e+00 	 1.278501015065694e+01
4.545454545454545e+00 	 -3.939393939393939e+00 	 1.319095075569360e+01
4.747474747474747e+00 	 -3.939393939393939e+00 	 1.278150170385757e+01
4.949494949494950e+00 	 -3.939393939393939e+00 	 1.198495536248594e+01
5.151515151515150e+00 	 -3.939393939393939e+00 	 1.259910553970936e+01
5.353535353535353e+00 	 -3.939393939393939e+00 	 1.373052535113503e+01
5.555555555555555e+00 	 -3.939393939393939e+00 	 1.409016473890038e+01
5.757575757575758e+00 	 -3.939393939393939e+00 	 1.363238790396450e+01
5.959595959595958e+00 	 -3.939393939393939e+00 	 1.285515715854445e+01
6.161616161616163e+00 	 -3.939393939393939e+00 	 1.353795730298861e+01
6.363636363636363e+00 	 -3.939393939393939e+00 	 1.463179761655307e+01
6.565656565656564e+00 	 -3.939393939393939e+00 	 1.493945610998766e+01
6.767676767676768e+00 	 -3.939393939393939e+00 	 1.442879408327474e+01
6.969696969696969e+00 	 -3.939393939393939e+00 	 1.367285293352005e+01
7.171717171717173e+00 	 -3.939393939393939e+00 	 1.441640612108863e+01
7.373737373737374e+00 	 -3.939393939393939e+00 	 1.546665024103682e+01
7.575757575757574e+00 	 -3.939393939393939e+00 	 1.571984661836912e+01
7.777777777777779e+00 	 -3.939393939393939e+00 	 1.515485543298224e+01
7.979797979797979e+00 	 -3.939393939393939e+00 	 1.442478798847431e+01
8.181818181818180e+00 	 -3.939393939393939e+00 	 1.522301219508212e+01
8.383838383838384e+00 	 -3.939393939393939e+00 	 1.622611311673651e+01
8.585858585858585e+00 	 -3.939393939393939e+00 	 1.642420549074937e+01
8.787878787878789e+00 	 -3.939393939393939e+00 	 1.580534802975360e+01
8.989898989898990e+00 	 -3.939393939393939e+00 	 1.510715123088400e+01
9.191919191919190e+00 	 -3.939393939393939e+00 	 1.595482828684503e+01
9.393939393939394e+00 	 -3.939393939393939e+00 	 1.690876951326304e+01
9.595959595959595e+00 	 -3.939393939393939e+00 	 1.705211581530566e+01
9.797979797979799e+00 	 -3.939393939393939e+00 	 1.638103601037920e+01
1.000000000000000e+01 	 -3.939393939393939e+00 	 1.572136364842108e+01

-1.000000000000000e+01 	 -3.737373737373738e+00 	 1.671433018617831e+01
-9.797979797979798e+00 	 -3.737373737373738e+00 	 1.706430725509293e+01
-9.595959595959595e+00 	 -3.737373737373738e+00 	 1.741996070064956e+01
-9.393939393939394e+00 	 -3.737373737373738e+00 	 1.728228109338050e+01
-9.191919191919192e+00 	 -3.737373737373738e+00 	 1.665356377052886e+01
-8.989898989898990e+00 	 -3.737373737373738e+00 	 1.608777909631487e+01
-8.787878787878787e+00 	 -3.737373737373738e+00 	 1.645475739896537e+01
-8.585858585858587e+00 	 -3.737373737373738e+00 	 1.677248826900107e+01
-8.383838383838384e+00 	 -3.737373737373738e+00 	 1.659527438552625e+01
-8.181818181818182e+00 	 -3.737373737373738e+00 	 1.593031798697313e+01
-7.979797979797979e+00 	 -3.737373737373738e+00 	 1.538780588508741e+01
-7.777777777777778e+00 	 -3.737373737373738e+00 	 1.576736968792568e+01
-7.575757575757576e+00 	 -3.737373737373738e+00 	 1.604582871097316e+01
-7.373737373737374e+00 	 -3.737373737373738e+00 	 1.582855429201846e+01
-7.171717171717171e+00 	 -3.737373737373738e+00 	 1.512832066348095e+01
-6.969696969696970e+00 	 -3.737373737373738e+00 	 1.461203930899900e+01
-6.767676767676768e+00 	 -3.737373737373738e+00 	 1.500044158525684e+01
-6.565656565656566e+00 	 -3.737373737373738e+00 	 1.523930743899910e+01
-6.363636363636363e+00 	 -3.737373737373738e+00 	 1.498241257113129e+01
-6.161616161616162e+00 	 -3.737373737373738e+00 	 1.424920452330515e+01
-5.959595959595959e+00 	 -3.737373737373738e+00 	 1.376311102378763e+01
-5.757575757575758e+00 	 -3.737373737373738e+00 	 1.415800380445392e+01
-5.555555555555555e+00 	 -3.737373737373738e+00 	 1.435872970505603e+01
-5.353535353535354e+00 	 -3.737373737373738e+00 	 1.406447476833647e+01
-5.151515151515151e+00 	 -3.737373737373738e+00 	 1.330289348988056e+01
-4.949494949494950e+00 	 -3.737373737373738e+00 	 1.285295672276744e+01
-4.747474747474747e+00 	 -3.737373737373738e+00 	 1.325460638111845e+01
-4.545454545454546e+00 	 -3.737373737373738e+00 	 1.342170041502873e+01
-4.343434343434343e+00 	 -3.737373737373738e+00 	 1.309560399570067e+01
-4.141414141414142e+00 	 -3.737373737373738e+00 	 1.231413556362463e+01
-3.939393939393939e+00 	 -3.737373737373738e+00 	 1.191003220956647e+01
-3.737373737373738e+00 	 -3.737373737373738e+00 	 1.232325474612605e+01
-3.535353535353535e+00 	 -3.737373737373738e+00 	 1.246631818358884e+01
-3.333333333333333e+00 	 -3.737373737373738e+00 	 1.211937657452986e+01
-3.131313131313131e+00 	 -3.737373737373738e+00 	 1.133275870019762e+01
-2.929292929292929e+00 	 -3.737373737373738e+00 	 1.099033251683410e+01
-2.727272727272728e+00 	 -3.737373737373738e+00 	 1.142712043119092e+01
-2.525252525252525e+00 	 -3.737373737373738e+00 	 1.156346541266857e+01
-2.323232323232324e+00 	 -3.737373737373738e+00 	 1.121476837060798e+01
-2.121212121212121e+00 	 -3.737373737373738e+00 	 1.044647775371598e+01
-1.919191919191919e+00 	 -3.737373737373738e+00 	 1.018995019482973e+01
-1.717171717171718e+00 	 -3.737373737373738e+00 	 1.067133394336014e+01
-1.515151515151516e+00 	 -3.737373737373738e+00 	 1.082718323511058e+01
-1.313131313131313e+00 	 -3.737373737373738e+00 	 1.050429022354033e+01
-1.111111111111111e+00 	 -3.737373737373738e+00 	 9.785790606827616e+00
-9.090909090909101e-01 	 -3.737373737373738e+00 	 9.645582997962201e+00
-7.070707070707076e-01 	 -3.737373737373738e+00 	 1.019779871012087e+01
-5.050505050505052e-01 	 -3.737373737373738e+00 	 1.040242339701924e+01
-3.030303030303028e-01 	 -3.737373737373738e+00 	 1.013331765790019e+01
-1.010101010101003e-01 	 -3.737373737373738e+00 	 9.493659942422546e+00
1.010101010101003e-01 	 -3.737373737373738e+00 	 9.493659942422546e+00
3.030303030303028e-01 	 -3.737373737373738e+00 	 1.013331765790019e+01
5.050505050505052e-01 	 -3.737373737373738e+00 	 1.040242339701924e+01
7.070707070707076e-01 	 -3.737373737373738e+00 	 1.019779871012087e+01
9.090909090909083e-01 	 -3.737373737373738e+00 	 9.645582997962206e+00
1.111111111111111e+00 	 -3.737373737373738e+00 	 9.785790606827616e+00
1.313131313131313e+00 	 -3.737373737373738e+00 	 1.050429022354033e+01
1.515151515151516e+00 	 -3.737373737373738e+00 	 1.082718323511058e+01
1.717171717171716e+00 	 -3.737373737373738e+00 	 1.067133394336014e+01
1.919191919191919e+00 	 -3.737373737373738e+00 	 1.018995019482973e+01
2.121212121212121e+00 	 -3.737373737373738e+00 	 1.044647775371598e+01
2.323232323232324e+00 	 -3.737373737373738e+00 	 1.121476837060798e+01
2.525252525252524e+00 	 -3.737373737373738e+00 	 1.156346541266857e+01
2.727272727272727e+00 	 -3.737373737373738e+00 	 1.142712043119092e+01
2.929292929292929e+00 	 -3.737373737373738e+00 	 1.099033251683410e+01
3.131313131313131e+00 	 -3.737373737373738e+00 	 1.133275870019762e+01
3.333333333333334e+00 	 -3.737373737373738e+00 	 1.211937657452987e+01
3.535353535353535e+00 	 -3.737373737373738e+00 	 1.246631818358884e+01
3.737373737373737e+00 	 -3.737373737373738e+00 	 1.232325474612605e+01
3.939393939393939e+00 	 -3.737373737373738e+00 	 1.191003220956647e+01
4.141414141414142e+00 	 -3.737373737373738e+00 	 1.231413556362463e+01
4.343434343434343e+00 	 -3.737373737373738e+00 	 1.309560399570067e+01
4.545454545454545e+00 	 -3.737373737373738e+00 	 1.342170041502873e+01
4.747474747474747e+00 	 -3.737373737373738e+00 	 1.325460638111845e+01
4.949494949494950e+00 	 -3.737373737373738e+00 	 1.285295672276744e+01
5.151515151515150e+00 	 -3.737373737373738e+00 	 1.330289348988056e+01
5.353535353535353e+00 	 -3.737373737373738e+00 	 1.406447476833647e+01
5.555555555555555e+00 	 -3.737373737373738e+00 	 1.435872970505603e+01
5.757575757575758e+00 	 -3.737373737373738e+00 	 1.415800380445392e+01
5.959595959595958e+00 	 -3.737373737373738e+00 	 1.376311102378763e+01
6.161616161616163e+00 	 -3.737373737373738e+00 	 1.424920452330515e+01
6.363636363636363e+00 	 -3.737373737373738e+00 	 1.498241257113129e+01
6.565656565656564e+00 	 -3.737373737373738e+00 	 1.523930743899910e+01
6.767676767676768e+00 	 -3.737373737373738e+00 	 1.500044158525684e+01
6.969696969696969e+00 	 -3.737373737373738e+00 	 1.461203930899901e+01
7.171717171717173e+00 	 -3.737373737373738e+00 	 1.512832066348096e+01
7.373737373737374e+00 	 -3.737373737373738e+00 	 1.582855429201846e+01
7.575757575757574e+00 	 -3.737373737373738e+00 	 1.604582871097316e+01
7.777777777777779e+00 	 -3.737373737373738e+00 	 1.576736968792568e+01
7.979797979797979e+00 	 -3.737373737373738e+00 	 1.538780588508741e+01
8.181818181818180e+00 	 -3.737373737373738e+00 	 1.593031798697312e+01
8.383838383838384e+00 	 -3.737373737373738e+00 	 1.659527438552625e+01
8.585858585858585e+00 	 -3.737373737373738e+00 	 1.677248826900108e+01
8.787878787878789e+00 	 -3.737373737373738e+00 	 1.645475739896536e+01
8.989898989898990e+00 	 -3.737373737373738e+00 	 1.608777909631487e+01
9.191919191919190e+00 	 -3.737373737373738e+00 	 1.665356377052886e+01
9.393939393939394e+00 	 -3.737373737373738e+00 	 1.728228109338050e+01
9.595959595959595e+00 	 -3.737373737373738e+00 	 1.741996070064956e+01
9.797979797979799e+00 	 -3.737373737373738e+00 	 1.706430725509293e+01
1.000000000000000e+01 	 -3.737373737373738e+00 	 1.671433018617831e+01

-1.000000000000000e+01 	 -3.535353535353535e+00 	 1.724327980333770e+01
-9.797979797979798e+00 	 -3.535353535353535e+00 	 1.742164070614404e+01
-9.595959595959595e+00 	 -3.535353535353535e+00 	 1.760247324956266e+01
-9.393939393939394e+00 	 -3.535353535353535e+00 	 1.746696546825875e+01
-9.191919191919192e+00 	 -3.535353535353535e+00 	 1.701656307620491e+01
-8.989898989898990e+00 	 -3.535353535353535e+00 	 1.660514850205013e+01
-8.787878787878787e+00 	 -3.535353535353535e+00 	 1.678839123879562e+01
-8.585858585858587e+00 	 -3.535353535353535e+00 	 1.693891840657531e+01
-8.383838383838384e+00 	 -3.535353535353535e+00 	 1.677198042731766e+01
-8.181818181818182e+00 	 -3.535353535353535e+00 	 1.629216274334440e+01
-7.979797979797979e+00 	 -3.535353535353535e+00 	 1.588926746551386e+01
-7.777777777777778e+00 	 -3.535353535353535e+00 	 1.607412491332054e+01
-7.575757575757576e+00 	 -3.535353535353535e+00 	 1.619306905193591e+01
-7.373737373737374e+00 	 -3.535353535353535e+00 	 1.599398518473584e+01
-7.171717171717171e+00 	 -3.535353535353535e+00 	 1.548502986003142e+01
-6.969696969696970e+00 	 -3.535353535353535e+00 	 1.509225690630502e+01
-6.767676767676768e+00 	 -3.535353535353535e+00 	 1.527610686875679e+01
-6.565656565656566e+00 	 -3.535353535353535e+00 	 1.536310213224458e+01
-6.363636363636363e+00 	 -3.535353535353535e+00 	 1.513207155353762e+01
-6.161616161616162e+00 	 -3.535353535353535e+00 	 1.459545855754449e+01
-5.959595959595959e+00 	 -3.535353535353535e+00 	 1.421544937803537e+01
-5.757575757575758e+00 	 -3.535353535353535e+00 	 1.439702566313965e+01
-5.555555555555555e+00 	 -3.535353535353535e+00 	 1.445337237900536e+01
-5.353535353535354e+00 	 -3.535353535353535e+00 	 1.419236939043522e+01
-5.151515151515151e+00 	 -3.535353535353535e+00 	 1.363174960901080e+01
-4.949494949494950e+00 	 -3.535353535353535e+00 	 1.326923583338916e+01
-4.747474747474747e+00 	 -3.535353535353535e+00 	 1.344986320633990e+01
-4.545454545454546e+00 	 -3.535353535353535e+00 	 1.347986496101844e+01
-4.343434343434343e+00 	 -3.535353535353535e+00 	 1.319414460848683e+01
-4.141414141414142e+00 	 -3.535353535353535e+00 	 1.261701603123896e+01
-3.939393939393939e+00 	 -3.535353535353535e+00 	 1.228064936272004e+01
-3.737373737373738e+00 	 -3.535353535353535e+00 	 1.246631818358884e+01
-3.535353535353535e+00 	 -3.535353535353535e+00 	 1.247952197772764e+01
-3.333333333333333e+00 	 -3.535353535353535e+00 	 1.218008246928394e+01
-3.131313131313131e+00 	 -3.535353535353535e+00 	 1.160045811650033e+01
-2.929292929292929e+00 	 -3.535353535353535e+00 	 1.130565060715760e+01
-2.727272727272728e+00 	 -3.535353535353535e+00 	 1.151007438450670e+01
-2.525252525252525e+00 	 -3.535353535353535e+00 	 1.152442245785145e+01
-2.323232323232324e+00 	 -3.535353535353535e+00 	 1.123123597263424e+01
-2.121212121212121e+00 	 -3.535353535353535e+00 	 1.067283968385079e+01
-1.919191919191919e+00 	 -3.535353535353535e+00 	 1.044477926944949e+01
-1.717171717171718e+00 	 -3.535353535353535e+00 	 1.069211161914695e+01
-1.515151515151516e+00 	 -3.535353535353535e+00 	 1.073606232249235e+01
-1.313131313131313e+00 	 -3.535353535353535e+00 	 1.047936941019138e+01
-1.111111111111111e+00 	 -3.535353535353535e+00 	 9.975751486043551e+00
-9.090909090909101e-01 	 -3.535353535353535e+00 	 9.847962284191764e+00
-7.070707070707076e-01 	 -3.535353535353535e+00 	 1.016944751995234e+01
-5.050505050505052e-01 	 -3.535353535353535e+00 	 1.027625938954410e+01
-3.030303030303028e-01 	 -3.535353535353535e+00 	 1.008818398940475e+01
-1.010101010101003e-01 	 -3.535353535353535e+00 	 9.671394991740028e+00
1.010101010101003e-01 	 -3.535353535353535e+00 	 9.671394991740028e+00
3.030303030303028e-01 	 -3.535353535353535e+00 	 1.008818398940475e+01
5.050505050505052e-01 	 -3.535353535353535e+00 	 1.027625938954410e+01
7.070707070707076e-01 	 -3.535353535353535e+00 	 1.016944751995234e+01
9.090909090909083e-01 	 -3.535353535353535e+00 	 9.847962284191766e+00
1.111111111111111e+00 	 -3.535353535353535e+00 	 9.975751486043551e+00
1.313131313131313e+00 	 -3.535353535353535e+00 	 1.047936941019138e+01
1.515151515151516e+00 	 -3.535353535353535e+00 	 1.073606232249235e+01
1.717171717171716e+00 	 -3.535353535353535e+00 	 1.069211161914695e+01
1.919191919191919e+00 	 -3.535353535353535e+00 	 1.044477926944949e+01
2.121212121212121e+00 	 -3.535353535353535e+00 	 1.067283968385079e+01
2.323232323232324e+00 	 -3.535353535353535e+00 	 1.123123597263424e+01
2.525252525252524e+00 	 -3.535353535353535e+00 	 1.152442245785145e+01
2.727272727272727e+00 	 -3.535353535353535e+00 	 1.151007438450670e+01
2.929292929292929e+00 	 -3.535353535353535e+00 	 1.130565060715760e+01
3.131313131313131e+00 	 -3.535353535353535e+00 	 1.160045811650033e+01
3.333333333333334e+00 	 -3.535353535353535e+00 	 1.218008246928395e+01
3.535353535353535e+00 	 -3.535353535353535e+00 	 1.247952197772764e+01
3.737373737373737e+00 	 -3.535353535353535e+00 	 1.246631818358884e+01
3.939393939393939e+00 	 -3.535353535353535e+00 	 1.228064936272004e+01
4.141414141414142e+00 	 -3.535353535353535e+00 	 1.261701603123896e+01
4.343434343434343e+00 	 -3.535353535353535e+00 	 1.319414460848683e+01
4.545454545454545e+00 	 -3.535353535353535e+00 	 1.347986496101844e+01
4.747474747474747e+00 	 -3.535353535353535e+00 	 1.344986320633990e+01
4.949494949494950e+00 	 -3.535353535353535e+00 	 1.326923583338916e+01
5.151515151515150e+00 	 -3.535353535353535e+00 	 1.363174960901079e+01
5.353535353535353e+00 	 -3.535353535353535e+00 	 1.419236939043522e+01
5.555555555555555e+00 	 -3.535353535353535e+00 	 1.445337237900536e+01
5.757575757575758e+00 	 -3.535353535353535e+00 	 1.439702566313965e+01
5.959595959595958e+00 	 -3.535353535353535e+00 	 1.421544937803537e+01
6.161616161616163e+00 	 -3.535353535353535e+00 	 1.459545855754449e+01
6.363636363636363e+00 	 -3.535353535353535e+00 	 1.513207155353762e+01
6.565656565656564e+00 	 -3.535353535353535e+00 	 1.536310213224457e+01
6.767676767676768e+00 	 -3.535353535353535e+00 	 1.527610686875679e+01
6.969696969696969e+00 	 -3.535353535353535e+00 	 1.509225690630502e+01
7.171717171717173e+00 	 -3.535353535353535e+00 	 1.548502986003142e+01
7.373737373737374e+00 	 -3.535353535353535e+00 	 1.599398518473584e+01
7.575757575757574e+00 	 -3.535353535353535e+00 	 1.619306905193591e+01
7.777777777777779e+00 	 -3.535353535353535e+00 	 1.607412491332054e+01
7.979797979797979e+00 	 -3.535353535353535e+00 	 1.588926746551386e+01
8.181818181818180e+00 	 -3.535353535353535e+00 	 1.629216274334440e+01
8.383838383838384e+00 	 -3.535353535353535e+00 	 1.677198042731766e+01
8.585858585858585e+00 	 -3.535353535353535e+00 	 1.693891840657531e+01
8.787878787878789e+00 	 -3.535353535353535e+00 	 1.678839123879562e+01
8.989898989898990e+00 	 -3.535353535353535e+00 	 1.660514850205013e+01
9.191919191919190e+00 	 -3.535353535353535e+00 	 1.701656307620490e+01
9.393939393939394e+00 	 -3.535353535353535e+00 	 1.746696546825875e+01
9.595959595959595e+00 	 -3.535353535353535e+00 	 1.760247324956266e+01
9.797979797979799e+00 	 -3.535353535353535e+00 	 1.742164070614403e+01
1.000000000000000e+01 	 -3.535353535353535e+00 	 1.724327980333770e+01

-1.000000000000000e+01 	 -3.333333333333333e+00 	 1.693001139779106e+01
-9.797979797979798e+00 	 -3.333333333333333e+00 	 1.718696874960325e+01
-9.595959595959595e+00 	 -3.333333333333333e+00 	 1.744777124241905e+01
-9.393939393939394e+00 	 -3.333333333333333e+00 	 1.730806169119913e+01
-9.191919191919192e+00 	 -3.333333333333333e+00 	 1.676968002613956e+01
-8.989898989898990e+00 	 -3.333333333333333e+00 	 1.628147736000330e+01
-8.787878787878787e+00 	 -3.333333333333333e+00 	 1.654823972951235e+01
-8.585858585858587e+00 	 -3.333333333333333e+00 	 1.677424293998540e+01
-8.383838383838384e+00 	 -3.333333333333333e+00 	 1.659832666994884e+01
-8.181818181818182e+00 	 -3.333333333333333e+00 	 1.602630621066396e+01
-7.979797979797979e+00 	 -3.333333333333333e+00 	 1.555258349540302e+01
-7.777777777777778e+00 	 -3.333333333333333e+00 	 1.582506407400985e+01
-7.575757575757576e+00 	 -3.333333333333333e+00 	 1.601466494098758e+01
-7.373737373737374e+00 	 -3.333333333333333e+00 	 1.580160695389206e+01
-7.171717171717171e+00 	 -3.333333333333333e+00 	 1.519622224603045e+01
-6.969696969696970e+00 	 -3.333333333333333e+00 	 1.473887845488681e+01
-6.767676767676768e+00 	 -3.333333333333333e+00 	 1.501355364809834e+01
-6.565656565656566e+00 	 -3.333333333333333e+00 	 1.516601928441879e+01
-6.363636363636363e+00 	 -3.333333333333333e+00 	 1.491572382582303e+01
-6.161616161616162e+00 	 -3.333333333333333e+00 	 1.427841488257508e+01
-5.959595959595959e+00 	 -3.333333333333333e+00 	 1.384026437020324e+01
-5.757575757575758e+00 	 -3.333333333333333e+00 	 1.411488242944906e+01
-5.555555555555555e+00 	 -3.333333333333333e+00 	 1.423109445153399e+01
-5.353535353535354e+00 	 -3.333333333333333e+00 	 1.394516306462855e+01
-5.151515151515151e+00 	 -3.333333333333333e+00 	 1.327950895589843e+01
-4.949494949494950e+00 	 -3.333333333333333e+00 	 1.286533752158027e+01
-4.747474747474747e+00 	 -3.333333333333333e+00 	 1.314018311650785e+01
-4.545454545454546e+00 	 -3.333333333333333e+00 	 1.322400748738297e+01
-4.343434343434343e+00 	 -3.333333333333333e+00 	 1.290729853658498e+01
-4.141414141414142e+00 	 -3.333333333333333e+00 	 1.222077021970346e+01
-3.939393939393939e+00 	 -3.333333333333333e+00 	 1.183926206465271e+01
-3.737373737373738e+00 	 -3.333333333333333e+00 	 1.211937657452986e+01
-3.535353535353535e+00 	 -3.333333333333333e+00 	 1.218008246928394e+01
-3.333333333333333e+00 	 -3.333333333333333e+00 	 1.184340878809457e+01
-3.131313131313131e+00 	 -3.333333333333333e+00 	 1.115033562082297e+01
-2.929292929292929e+00 	 -3.333333333333333e+00 	 1.081728171423993e+01
-2.727272727272728e+00 	 -3.333333333333333e+00 	 1.111598979229107e+01
-2.525252525252525e+00 	 -3.333333333333333e+00 	 1.117196249829042e+01
-2.323232323232324e+00 	 -3.333333333333333e+00 	 1.083600041966665e+01
-2.121212121212121e+00 	 -3.333333333333333e+00 	 1.016156474046806e+01
-1.919191919191919e+00 	 -3.333333333333333e+00 	 9.903796729624572e+00
-1.717171717171718e+00 	 -3.333333333333333e+00 	 1.024646963161264e+01
-1.515151515151516e+00 	 -3.333333333333333e+00 	 1.032846531692134e+01
-1.313131313131313e+00 	 -3.333333333333333e+00 	 1.002624294454632e+01
-1.111111111111111e+00 	 -3.333333333333333e+00 	 9.407778616408079e+00
-9.090909090909101e-01 	 -3.333333333333333e+00 	 9.262806424306474e+00
-7.070707070707076e-01 	 -3.333333333333333e+00 	 9.684371917425372e+00
-5.050505050505052e-01 	 -3.333333333333333e+00 	 9.830274194193512e+00
-3.030303030303028e-01 	 -3.333333333333333e+00 	 9.598713369697744e+00
-1.010101010101003e-01 	 -3.333333333333333e+00 	 9.073581640020821e+00
1.010101010101003e-01 	 -3.333333333333333e+00 	 9.073581640020821e+00
3.030303030303028e-01 	 -3.333333333333333e+00 	 9.598713369697744e+00
5.050505050505052e-01 	 -3.333333333333333e+00 	 9.830274194193512e+00
7.070707070707076e-01 	 -3.333333333333333e+00 	 9.684371917425372e+00
9.090909090909083e-01 	 -3.333333333333333e+00 	 9.262806424306474e+00
1.111111111111111e+00 	 -3.333333333333333e+00 	 9.407778616408079e+00
1.313131313131313e+00 	 -3.333333333333333e+00 	 1.002624294454632e+01
1.515151515151516e+00 	 -3.333333333333333e+00 	 1.032846531692134e+01
1.717171717171716e+00 	 -3.333333333333333e+00 	 1.024646963161265e+01
1.919191919191919e+00 	 -3.333333333333333e+00 	 9.903796729624572e+00
2.121212121212121e+00 	 -3.333333333333333e+00 	 1.016156474046806e+01
2.323232323232324e+00 	 -3.333333333333333e+00 	 1.083600041966665e+01
2.525252525252524e+00 	 -3.333333333333333e+00 	 1.117196249829042e+01
2.727272727272727e+00 	 -3.333333333333333e+00 	 1.111598979229107e+01
2.929292929292929e+00 	 -3.333333333333333e+00 	 1.081728171423993e+01
3.131313131313131e+00 	 -3.333333333333333e+00 	 1.115033562082297e+01
3.333333333333334e+00 	 -3.333333333333333e+00 	 1.184340878809457e+01
3.535353535353535e+00 	 -3.333333333333333e+00 	 1.218008246928394e+01
3.737373737373737e+00 	 -3.333333333333333e+00 	 1.211937657452987e+01
3.939393939393939e+00 	 -3.333333333333333e+00 	 1.183926206465271e+01
4.141414141414142e+00 	 -3.333333333333333e+00 	 1.222077021970346e+01
4.343434343434343e+00 	 -3.333333333333333e+00 	 1.290729853658497e+01
4.545454545454545e+00 	 -3.333333333333333e+00 	 1.322400748738296e+01
4.747474747474747e+00 	 -3.333333333333333e+00 	 1.314018311650785e+01
4.949494949494950e+00 	 -3.333333333333333e+00 	 1.286533752158027e+01
5.151515151515150e+00 	 -3.333333333333333e+00 	 1.327950895589842e+01
5.353535353535353e+00 	 -3.333333333333333e+00 	 1.394516306462855e+01
5.555555555555555e+00 	 -3.333333333333333e+00 	 1.423109445153399e+01
5.757575757575758e+00 	 -3.333333333333333e+00 	 1.411488242944906e+01
5.959595959595958e+00 	 -3.333333333333333e+00 	 1.384026437020324e+01
6.161616161616163e+00 	 -3.333333333333333e+00 	 1.427841488257508e+01
6.363636363636363e+00 	 -3.333333333333333e+00 	 1.491572382582303e+01
6.565656565656564e+00 	 -3.333333333333333e+00 	 1.516601928441879e+01
6.767676767676768e+00 	 -3.333333333333333e+00 	 1.501355364809834e+01
6.969696969696969e+00 	 -3.333333333333333e+00 	 1.473887845488681e+01
7.171717171717173e+00 	 -3.333333333333333e+00 	 1.519622224603046e+01
7.373737373737374e+00 	 -3.333333333333333e+00 	 1.580160695389206e+01
7.575757575757574e+00 	 -3.333333333333333e+00 	 1.601466494098758e+01
7.777777777777779e+00 	 -3.333333333333333e+00 	 1.582506407400985e+01
7.979797979797979e+00 	 -3.333333333333333e+00 	 1.555258349540302e+01
8.181818181818180e+00 	 -3.333333333333333e+00 	 1.602630621066396e+01
8.383838383838384e+00 	 -3.333333333333333e+00 	 1.659832666994884e+01
8.585858585858585e+00 	 -3.333333333333333e+00 	 1.677424293998540e+01
8.787878787878789e+00 	 -3.333333333333333e+00 	 1.654823972951234e+01
8.989898989898990e+00 	 -3.333333333333333e+00 	 1.628147736000330e+01
9.191919191919190e+00 	 -3.333333333333333e+00 	 1.676968002613956e+01
9.393939393939394e+00 	 -3.333333333333333e+00 	 1.730806169119913e+01
9.595959595959595e+00 	 -3.333333333333333e+00 	 1.744777124241905e+01
9.797979797979799e+00 	 -3.333333333333333e+00 	 1.718696874960325e+01
1.000000000000000e+01 	 -3.333333333333333e+00 	 1.693001139779106e+01

-1.000000000000000e+01 	 -3.131313131313131e+00 	 1.585964356041011e+01
-9.797979797979798e+00 	 -3.131313131313131e+00 	 1.642021688805778e+01
-9.595959595959595e+00 	 -3.131313131313131e+00 	 1.699012655446228e+01
-9.393939393939394e+00 	 -3.131313131313131e+00 	 1.684049804748904e+01
-9.191919191919192e+00 	 -3.131313131313131e+00 	 1.597468408554485e+01
-8.989898989898990e+00 	 -3.131313131313131e+00 	 1.520183753433906e+01
-8.787878787878787e+00 	 -3.131313131313131e+00 	 1.579246848145779e+01
-8.585858585858587e+00 	 -3.131313131313131e+00 	 1.631219776662655e+01
-8.383838383838384e+00 	 -3.131313131313131e+00 	 1.611000703356222e+01
-8.181818181818182e+00 	 -3.131313131313131e+00 	 1.519640059744249e+01
-7.979797979797979e+00 	 -3.131313131313131e+00 	 1.446262628953533e+01
-7.777777777777778e+00 	 -3.131313131313131e+00 	 1.507663924144355e+01
-7.575757575757576e+00 	 -3.131313131313131e+00 	 1.554390352478692e+01
-7.373737373737374e+00 	 -3.131313131313131e+00 	 1.528797023719492e+01
-7.171717171717171e+00 	 -3.131313131313131e+00 	 1.432745603512802e+01
-6.969696969696970e+00 	 -3.131313131313131e+00 	 1.363643436086987e+01
-6.767676767676768e+00 	 -3.131313131313131e+00 	 1.426758280374308e+01
-6.565656565656566e+00 	 -3.131313131313131e+00 	 1.468099255132525e+01
-6.363636363636363e+00 	 -3.131313131313131e+00 	 1.437087764374312e+01
-6.161616161616162e+00 	 -3.131313131313131e+00 	 1.336555965421601e+01
-5.959595959595959e+00 	 -3.131313131313131e+00 	 1.272161599759190e+01
-5.757575757575758e+00 	 -3.131313131313131e+00 	 1.336480257573783e+01
-5.555555555555555e+00 	 -3.131313131313131e+00 	 1.372458003966169e+01
-5.353535353535354e+00 	 -3.131313131313131e+00 	 1.336143193988080e+01
-5.151515151515151e+00 	 -3.131313131313131e+00 	 1.231560399370647e+01
-4.949494949494950e+00 	 -3.131313131313131e+00 	 1.172473498256059e+01
-4.747474747474747e+00 	 -3.131313131313131e+00 	 1.237731097167801e+01
-4.545454545454546e+00 	 -3.131313131313131e+00 	 1.268666674430952e+01
-4.343434343434343e+00 	 -3.131313131313131e+00 	 1.227481698652039e+01
-4.141414141414142e+00 	 -3.131313131313131e+00 	 1.119677404051955e+01
-3.939393939393939e+00 	 -3.131313131313131e+00 	 1.066863078739478e+01
-3.737373737373738e+00 	 -3.131313131313131e+00 	 1.133275870019762e+01
-3.535353535353535e+00 	 -3.131313131313131e+00 	 1.160045811650033e+01
-3.333333333333333e+00 	 -3.131313131313131e+00 	 1.115033562082297e+01
-3.131313131313131e+00 	 -3.131313131313131e+00 	 1.005562374649801e+01
-2.929292929292929e+00 	 -3.131313131313131e+00 	 9.607063307359017e+00
-2.727272727272728e+00 	 -3.131313131313131e+00 	 1.029373379563243e+01
-2.525252525252525e+00 	 -3.131313131313131e+00 	 1.053838361848695e+01
-2.323232323232324e+00 	 -3.131313131313131e+00 	 1.007115092586913e+01
-2.121212121212121e+00 	 -3.131313131313131e+00 	 8.987440703818653e+00
-1.919191919191919e+00 	 -3.131313131313131e+00 	 8.647489588857693e+00
-1.717171717171718e+00 	 -3.131313131313131e+00 	 9.381527151902567e+00
-1.515151515151516e+00 	 -3.131313131313131e+00 	 9.636200518092027e+00
-1.313131313131313e+00 	 -3.131313131313131e+00 	 9.187754799147445e+00
-1.111111111111111e+00 	 -3.131313131313131e+00 	 8.157707592855171e+00
-9.090909090909101e-01 	 -3.131313131313131e+00 	 7.968714996596244e+00
-7.070707070707076e-01 	 -3.131313131313131e+00 	 8.787648104863099e+00
-5.050505050505052e-01 	 -3.131313131313131e+00 	 9.095588467397846e+00
-3.030303030303028e-01 	 -3.131313131313131e+00 	 8.708452376301132e+00
-1.010101010101003e-01 	 -3.131313131313131e+00 	 7.777070792895062e+00
1.010101010101003e-01 	 -3.131313131313131e+00 	 7.777070792895062e+00
3.030303030303028e-01 	 -3.131313131313131e+00 	 8.708452376301132e+00
5.050505050505052e-01 	 -3.131313131313131e+00 	 9.095588467397846e+00
7.070707070707076e-01 	 -3.131313131313131e+00 	 8.787648104863099e+00
9.090909090909083e-01 	 -3.131313131313131e+00 	 7.968714996596249e+00
1.111111111111111e+00 	 -3.131313131313131e+00 	 8.157707592855171e+00
1.313131313131313e+00 	 -3.131313131313131e+00 	 9.187754799147445e+00
1.515151515151516e+00 	 -3.131313131313131e+00 	 9.636200518092027e+00
1.717171717171716e+00 	 -3.131313131313131e+00 	 9.381527151902574e+00
1.919191919191919e+00 	 -3.131313131313131e+00 	 8.647489588857693e+00
2.121212121212121e+00 	 -3.131313131313131e+00 	 8.987440703818653e+00
2.323232323232324e+00 	 -3.131313131313131e+00 	 1.007115092586913e+01
2.525252525252524e+00 	 -3.131313131313131e+00 	 1.053838361848695e+01
2.727272727272727e+00 	 -3.131313131313131e+00 	 1.029373379563244e+01
2.929292929292929e+00 	 -3.131313131313131e+00 	 9.607063307359017e+00
3.131313131313131e+00 	 -3.131313131313131e+00 	 1.005562374649801e+01
3.333333333333334e+00 	 -3.131313131313131e+00 	 1.115033562082298e+01
3.535353535353535e+00 	 -3.131313131313131e+00 	 1.160045811650033e+01
3.737373737373737e+00 	 -3.131313131313131e+00 	 1.133275870019762e+01
3.939393939393939e+00 	 -3.131313131313131e+00 	 1.066863078739478e+01
4.141414141414142e+00 	 -3.131313131313131e+00 	 1.119677404051955e+01
4.343434343434343e+00 	 -3.131313131313131e+00 	 1.227481698652038e+01
4.545454545454545e+00 	 -3.131313131313131e+00 	 1.268666674430952e+01
4.747474747474747e+00 	 -3.131313131313131e+00 	 1.237731097167801e+01
4.949494949494950e+00 	 -3.131313131313131e+00 	 1.172473498256059e+01
5.151515151515150e+00 	 -3.131313131313131e+00 	 1.231560399370646e+01
5.353535353535353e+00 	 -3.131313131313131e+00 	 1.336143193988080e+01
5.555555555555555e+00 	 -3.131313131313131e+00 	 1.372458003966169e+01
5.757575757575758e+00 	 -3.131313131313131e+00 	 1.336480257573783e+01
5.959595959595958e+00 	 -3.131313131313131e+00 	 1.272161599759190e+01
6.161616161616163e+00 	 -3.131313131313131e+00 	 1.336555965421602e+01
6.363636363636363e+00 	 -3.131313131313131e+00 	 1.437087764374312e+01
6.565656565656564e+00 	 -3.131313131313131e+00 	 1.468099255132525e+01
6.767676767676768e+00 	 -3.131313131313131e+00 	 1.426758280374308e+01
6.969696969696969e+00 	 -3.131313131313131e+00 	 1.363643436086987e+01
7.171717171717173e+00 	 -3.131313131313131e+00 	 1.432745603512803e+01
7.373737373737374e+00 	 -3.131313131313131e+00 	 1.528797023719492e+01
7.575757575757574e+00 	 -3.131313131313131e+00 	 1.554390352478692e+01
7.777777777777779e+00 	 -3.131313131313131e+00 	 1.507663924144355e+01
7.979797979797979e+00 	 -3.131313131313131e+00 	 1.446262628953533e+01
8.181818181818180e+00 	 -3.131313131313131e+00 	 1.519640059744248e+01
8.383838383838384e+00 	 -3.131313131313131e+00 	 1.611000703356222e+01
8.585858585858585e+00 	 -3.131313131313131e+00 	 1.631219776662655e+01
8.787878787878789e+00 	 -3.131313131313131e+00 	 1.579246848145779e+01
8.989898989898990e+00 	 -3.131313131313131e+00 	 1.520183753433906e+01
9.191919191919190e+00 	 -3.131313131313131e+00 	 1.597468408554484e+01
9.393939393939394e+00 	 -3.131313131313131e+00 	 1.684049804748904e+01
9.595959595959595e+00 	 -3.131313131313131e+00 	 1.699012655446228e+01
9.797979797979799e+00 	 -3.131313131313131e+00 	 1.642021688805777e+01
1.000000000000000e+01 	 -3.131313131313131e+00 	 1.585964356041011e+01

-1.000000000000000e+01 	 -2.929292929292929e+00 	 1.554698470823114e+01
-9.797979797979798e+00 	 -2.929292929292929e+00 	 1.618724527672103e+01
-9.595959595959595e+00 	 -2.929292929292929e+00 	 1.683823772621290e+01
-9.393939393939394e+00 	 -2.929292929292929e+00 	 1.668453780095738e+01
-9.191919191919192e+00 	 -2.929292929292929e+00 	 1.572989709278911e+01
-8.989898989898990e+00 	 -2.929292929292929e+00 	 1.487955238667897e+01
-8.787878787878787e+00 	 -2.929292929292929e+00 	 1.555488137768236e+01
-8.585858585858587e+00 	 -2.929292929292929e+00 	 1.615117648336113e+01
-8.383838383838384e+00 	 -2.929292929292929e+00 	 1.594011111528524e+01
-8.181818181818182e+00 	 -2.929292929292929e+00 	 1.493343362552159e+01
-7.979797979797979e+00 	 -2.929292929292929e+00 	 1.412821966447583e+01
-7.777777777777778e+00 	 -2.929292929292929e+00 	 1.483110884622204e+01
-7.575757575757576e+00 	 -2.929292929292929e+00 	 1.537008770421253e+01
-7.373737373737374e+00 	 -2.929292929292929e+00 	 1.510024753291993e+01
-7.171717171717171e+00 	 -2.929292929292929e+00 	 1.404240518030574e+01
-6.969696969696970e+00 	 -2.929292929292929e+00 	 1.328628915403726e+01
-6.767676767676768e+00 	 -2.929292929292929e+00 	 1.400956387815082e+01
-6.565656565656566e+00 	 -2.929292929292929e+00 	 1.448944527330554e+01
-6.363636363636363e+00 	 -2.929292929292929e+00 	 1.416006757410592e+01
-6.161616161616162e+00 	 -2.929292929292929e+00 	 1.305309283208652e+01
-5.959595959595959e+00 	 -2.929292929292929e+00 	 1.235053714599012e+01
-5.757575757575758e+00 	 -2.929292929292929e+00 	 1.308805700208314e+01
-5.555555555555555e+00 	 -2.929292929292929e+00 	 1.350858427103635e+01
-5.353535353535354e+00 	 -2.929292929292929e+00 	 1.312037414165372e+01
-5.151515151515151e+00 	 -2.929292929292929e+00 	 1.196840933108555e+01
-4.949494949494950e+00 	 -2.929292929292929e+00 	 1.132537194861791e+01
-4.747474747474747e+00 	 -2.929292929292929e+00 	 1.207332563881302e+01
-4.545454545454546e+00 	 -2.929292929292929e+00 	 1.243713718653814e+01
-4.343434343434343e+00 	 -2.929292929292929e+00 	 1.199387371833542e+01
-4.141414141414142e+00 	 -2.929292929292929e+00 	 1.080501107712170e+01
-3.939393939393939e+00 	 -2.929292929292929e+00 	 1.023097382713013e+01
-3.737373737373738e+00 	 -2.929292929292929e+00 	 1.099033251683410e+01
-3.535353535353535e+00 	 -2.929292929292929e+00 	 1.130565060715760e+01
-3.333333333333333e+00 	 -2.929292929292929e+00 	 1.081728171423993e+01
-3.131313131313131e+00 	 -2.929292929292929e+00 	 9.607063307359017e+00
-2.929292929292929e+00 	 -2.929292929292929e+00 	 9.118915173964094e+00
-2.727272727272728e+00 	 -2.929292929292929e+00 	 9.899903847726875e+00
-2.525252525252525e+00 	 -2.929292929292929e+00 	 1.018540156438925e+01
-2.323232323232324e+00 	 -2.929292929292929e+00 	 9.673427628624310e+00
-2.121212121212121e+00 	 -2.929292929292929e+00 	 8.470656760052243e+00
-1.919191919191919e+00 	 -2.929292929292929e+00 	 8.098808852696216e+00
-1.717171717171718e+00 	 -2.929292929292929e+00 	 8.927311886740734e+00
-1.515151515151516e+00 	 -2.929292929292929e+00 	 9.218371802078453e+00
-1.313131313131313e+00 	 -2.929292929292929e+00 	 8.721708033783052e+00
-1.111111111111111e+00 	 -2.929292929292929e+00 	 7.573342518832494e+00
-9.090909090909101e-01 	 -2.929292929292929e+00 	 7.364966724939206e+00
-7.070707070707076e-01 	 -2.929292929292929e+00 	 8.283384592510252e+00
-5.050505050505052e-01 	 -2.929292929292929e+00 	 8.629433942082043e+00
-3.030303030303028e-01 	 -2.929292929292929e+00 	 8.197283062541459e+00
-1.010101010101003e-01 	 -2.929292929292929e+00 	 7.155758513524971e+00
1.010101010101003e-01 	 -2.929292929292929e+00 	 7.155758513524971e+00
3.030303030303028e-01 	 -2.929292929292929e+00 	 8.197283062541459e+00
5.050505050505052e-01 	 -2.929292929292929e+00 	 8.629433942082043e+00
7.070707070707076e-01 	 -2.929292929292929e+00 	 8.283384592510252e+00
9.090909090909083e-01 	 -2.929292929292929e+00 	 7.364966724939212e+00
1.111111111111111e+00 	 -2.929292929292929e+00 	 7.573342518832494e+00
1.313131313131313e+00 	 -2.929292929292929e+00 	 8.721708033783052e+00
1.515151515151516e+00 	 -2.929292929292929e+00 	 9.218371802078453e+00
1.717171717171716e+00 	 -2.929292929292929e+00 	 8.927311886740739e+00
1.919191919191919e+00 	 -2.929292929292929e+00 	 8.098808852696216e+00
2.121212121212121e+00 	 -2.929292929292929e+00 	 8.470656760052243e+00
2.323232323232324e+00 	 -2.929292929292929e+00 	 9.673427628624310e+00
2.525252525252524e+00 	 -2.929292929292929e+00 	 1.018540156438925e+01
2.727272727272727e+00 	 -2.929292929292929e+00 	 9.899903847726879e+00
2.929292929292929e+00 	 -2.929292929292929e+00 	 9.118915173964094e+00
3.131313131313131e+00 	 -2.929292929292929e+00 	 9.607063307359017e+00
3.333333333333334e+00 	 -2.929292929292929e+00 	 1.081728171423994e+01
3.535353535353535e+00 	 -2.929292929292929e+00 	 1.130565060715760e+01
3.737373737373737e+00 	 -2.929292929292929e+00 	 1.099033251683410e+01
3.939393939393939e+00 	 -2.929292929292929e+00 	 1.023097382713013e+01
4.141414141414142e+00 	 -2.929292929292929e+00 	 1.080501107712170e+01
4.343434343434343e+00 	 -2.929292929292929e+00 	 1.199387371833541e+01
4.545454545454545e+00 	 -2.929292929292929e+00 	 1.243713718653814e+01
4.747474747474747e+00 	 -2.929292929292929e+00 	 1.207332563881302e+01
4.949494949494950e+00 	 -2.929292929292929e+00 	 1.132537194861791e+01
5.151515151515150e+00 	 -2.929292929292929e+00 	 1.196840933108555e+01
5.353535353535353e+00 	 -2.929292929292929e+00 	 1.312037414165371e+01
5.555555555555555e+00 	 -2.929292929292929e+00 	 1.350858427103635e+01
5.757575757575758e+00 	 -2.929292929292929e+00 	 1.308805700208314e+01
5.959595959595958e+00 	 -2.929292929292929e+00 	 1.235053714599012e+01
6.161616161616163e+00 	 -2.929292929292929e+00 	 1.305309283208653e+01
6.363636363636363e+00 	 -2.929292929292929e+00 	 1.416006757410592e+01
6.565656565656564e+00 	 -2.929292929292929e+00 	 1.448944527330554e+01
6.767676767676768e+00 	 -2.929292929292929e+00 	 1.400956387815082e+01
6.969696969696969e+00 	 -2.929292929292929e+00 	 1.328628915403726e+01
7.171717171717173e+00 	 -2.929292929292929e+00 	 1.404240518030575e+01
7.373737373737374e+00 	 -2.929292929292929e+00 	 1.510024753291993e+01
7.575757575757574e+00 	 -2.929292929292929e+00 	 1.537008770421253e+01
7.777777777777779e+00 	 -2.929292929292929e+00 	 1.483110884622204e+01
7.979797979797979e+00 	 -2.929292929292929e+00 	 1.412821966447583e+01
8.181818181818180e+00 	 -2.929292929292929e+00 	 1.493343362552157e+01
8.383838383838384e+00 	 -2.929292929292929e+00 	 1.594011111528524e+01
8.585858585858585e+00 	 -2.929292929292929e+00 	 1.615117648336113e+01
8.787878787878789e+00 	 -2.929292929292929e+00 	 1.555488137768235e+01
8.989898989898990e+00 	 -2.929292929292929e+00 	 1.487955238667897e+01
9.191919191919190e+00 	 -2.929292929292929e+00 	 1.572989709278910e+01
9.393939393939394e+00 	 -2.929292929292929e+00 	 1.668453780095738e+01
9.595959595959595e+00 	 -2.929292929292929e+00 	 1.683823772621290e+01
9.797979797979799e+00 	 -2.929292929292929e+00 	 1.618724527672102e+01
1.000000000000000e+01 	 -2.929292929292929e+00 	 1.554698470823114e+01

-1.000000000000000e+01 	 -2.727272727272728e+00 	 1.656523882659573e+01
-9.797979797979798e+00 	 -2.727272727272728e+00 	 1.689139677927400e+01
-9.595959595959595e+00 	 -2.727272727272728e+00 	 1.722247920781770e+01
-9.393939393939394e+00 	 -2.727272727272728e+00 	 1.707493584715377e+01
-9.191919191919192e+00 	 -2.727272727272728e+00 	 1.645095859184061e+01
-8.989898989898990e+00 	 -2.727272727272728e+00 	 1.588728811637550e+01
-8.787878787878787e+00 	 -2.727272727272728e+00 	 1.622671849503082e+01
-8.585858585858587e+00 	 -2.727272727272728e+00 	 1.651768283016897e+01
-8.383838383838384e+00 	 -2.727272727272728e+00 	 1.632827750186451e+01
-8.181818181818182e+00 	 -2.727272727272728e+00 	 1.566543768916458e+01
-7.979797979797979e+00 	 -2.727272727272728e+00 	 1.512036352527360e+01
-7.777777777777778e+00 	 -2.727272727272728e+00 	 1.546781664363650e+01
-7.575757575757576e+00 	 -2.727272727272728e+00 	 1.571632436326523e+01
-7.373737373737374e+00 	 -2.727272727272728e+00 	 1.548345234252676e+01
-7.171717171717171e+00 	 -2.727272727272728e+00 	 1.478151989541051e+01
-6.969696969696970e+00 	 -2.727272727272728e+00 	 1.425667548279907e+01
-6.767676767676768e+00 	 -2.727272727272728e+00 	 1.460721338605186e+01
-6.565656565656566e+00 	 -2.727272727272728e+00 	 1.481156830997733e+01
-6.363636363636363e+00 	 -2.727272727272728e+00 	 1.453419068516759e+01
-6.161616161616162e+00 	 -2.727272727272728e+00 	 1.379384872908478e+01
-5.959595959595959e+00 	 -2.727272727272728e+00 	 1.329143571255254e+01
-5.757575757575758e+00 	 -2.727272727272728e+00 	 1.364106582016452e+01
-5.555555555555555e+00 	 -2.727272727272728e+00 	 1.380087481129552e+01
-5.353535353535354e+00 	 -2.727272727272728e+00 	 1.347929999260867e+01
-5.151515151515151e+00 	 -2.727272727272728e+00 	 1.270305047356005e+01
-4.949494949494950e+00 	 -2.727272727272728e+00 	 1.222683099083825e+01
-4.747474747474747e+00 	 -2.727272727272728e+00 	 1.257373917506439e+01
-4.545454545454546e+00 	 -2.727272727272728e+00 	 1.269126771519582e+01
-4.343434343434343e+00 	 -2.727272727272728e+00 	 1.232873794540034e+01
-4.141414141414142e+00 	 -2.727272727272728e+00 	 1.152273397554023e+01
-3.939393939393939e+00 	 -2.727272727272728e+00 	 1.108010044067630e+01
-3.737373737373738e+00 	 -2.727272727272728e+00 	 1.142712043119092e+01
-3.535353535353535e+00 	 -2.727272727272728e+00 	 1.151007438450670e+01
-3.333333333333333e+00 	 -2.727272727272728e+00 	 1.111598979229107e+01
-3.131313131313131e+00 	 -2.727272727272728e+00 	 1.029373379563243e+01
-2.929292929292929e+00 	 -2.727272727272728e+00 	 9.899903847726875e+00
-2.727272727272728e+00 	 -2.727272727272728e+00 	 1.025936811365904e+01
-2.525252525252525e+00 	 -2.727272727272728e+00 	 1.032632431952797e+01
-2.323232323232324e+00 	 -2.727272727272728e+00 	 9.922359488482028e+00
-2.121212121212121e+00 	 -2.727272727272728e+00 	 9.111478264358624e+00
-1.919191919191919e+00 	 -2.727272727272728e+00 	 8.796861808370094e+00
-1.717171717171718e+00 	 -2.727272727272728e+00 	 9.198529007072848e+00
-1.515151515151516e+00 	 -2.727272727272728e+00 	 9.287091026602226e+00
-1.313131313131313e+00 	 -2.727272727272728e+00 	 8.915286716530405e+00
-1.111111111111111e+00 	 -2.727272727272728e+00 	 8.164976051955470e+00
-9.090909090909101e-01 	 -2.727272727272728e+00 	 7.981195234783412e+00
-7.070707070707076e-01 	 -2.727272727272728e+00 	 8.475891894827013e+00
-5.050505050505052e-01 	 -2.727272727272728e+00 	 8.642594966508248e+00
-3.030303030303028e-01 	 -2.727272727272728e+00 	 8.360144555538358e+00
-1.010101010101003e-01 	 -2.727272727272728e+00 	 7.729289531314542e+00
1.010101010101003e-01 	 -2.727272727272728e+00 	 7.729289531314542e+00
3.030303030303028e-01 	 -2.727272727272728e+00 	 8.360144555538358e+00
5.050505050505052e-01 	 -2.727272727272728e+00 	 8.642594966508248e+00
7.070707070707076e-01 	 -2.727272727272728e+00 	 8.475891894827013e+00
9.090909090909083e-01 	 -2.727272727272728e+00 	 7.981195234783414e+00
1.111111111111111e+00 	 -2.727272727272728e+00 	 8.164976051955470e+00
1.313131313131313e+00 	 -2.727272727272728e+00 	 8.915286716530405e+00
1.515151515151516e+00 	 -2.727272727272728e+00 	 9.287091026602226e+00
1.717171717171716e+00 	 -2.727272727272728e+00 	 9.198529007072848e+00
1.919191919191919e+00 	 -2.727272727272728e+00 	 8.796861808370094e+00
2.121212121212121e+00 	 -2.727272727272728e+00 	 9.111478264358624e+00
2.323232323232324e+00 	 -2.727272727272728e+00 	 9.922359488482028e+00
2.525252525252524e+00 	 -2.727272727272728e+00 	 1.032632431952797e+01
2.727272727272727e+00 	 -2.727272727272728e+00 	 1.025936811365904e+01
2.929292929292929e+00 	 -2.727272727272728e+00 	 9.899903847726875e+00
3.131313131313131e+00 	 -2.727272727272728e+00 	 1.029373379563243e+01
3.333333333333334e+00 	 -2.727272727272728e+00 	 1.111598979229107e+01
3.535353535353535e+00 	 -2.727272727272728e+00 	 1.151007438450670e+01
3.737373737373737e+00 	 -2.727272727272728e+00 	 1.142712043119092e+01
3.939393939393939e+00 	 -2.727272727272728e+00 	 1.108010044067630e+01
4.141414141414142e+00 	 -2.727272727272728e+00 	 1.152273397554023e+01
4.343434343434343e+00 	 -2.727272727272728e+00 	 1.232873794540034e+01
4.545454545454545e+00 	 -2.727272727272728e+00 	 1.269126771519581e+01
4.747474747474747e+00 	 -2.727272727272728e+00 	 1.257373917506439e+01
4.949494949494950e+00 	 -2.727272727272728e+00 	 1.222683099083825e+01
5.151515151515150e+00 	 -2.727272727272728e+00 	 1.270305047356005e+01
5.353535353535353e+00 	 -2.727272727272728e+00 	 1.347929999260867e+01
5.555555555555555e+00 	 -2.727272727272728e+00 	 1.380087481129552e+01
5.757575757575758e+00 	 -2.727272727272728e+00 	 1.364106582016452e+01
5.959595959595958e+00 	 -2.727272727272728e+00 	 1.329143571255254e+01
6.161616161616163e+00 	 -2.727272727272728e+00 	 1.379384872908478e+01
6.363636363636363e+00 	 -2.727272727272728e+00 	 1.453419068516759e+01
6.565656565656564e+00 	 -2.727272727272728e+00 	 1.481156830997733e+01
6.767676767676768e+00 	 -2.727272727272728e+00 	 1.460721338605186e+01
6.969696969696969e+00 	 -2.727272727272728e+00 	 1.425667548279907e+01
7.171717171717173e+00 	 -2.727272727272728e+00 	 1.478151989541052e+01
7.373737373737374e+00 	 -2.727272727272728e+00 	 1.548345234252676e+01
7.575757575757574e+00 	 -2.727272727272728e+00 	 1.571632436326523e+01
7.777777777777779e+00 	 -2.727272727272728e+00 	 1.546781664363650e+01
7.979797979797979e+00 	 -2.727272727272728e+00 	 1.512036352527360e+01
8.181818181818180e+00 	 -2.727272727272728e+00 	 1.566543768916457e+01
8.383838383838384e+00 	 -2.727272727272728e+00 	 1.632827750186451e+01
8.585858585858585e+00 	 -2.727272727272728e+00 	 1.651768283016897e+01
8.787878787878789e+00 	 -2.727272727272728e+00 	 1.622671849503082e+01
8.989898989898990e+00 	 -2.727272727272728e+00 	 1.588728811637550e+01
9.191919191919190e+00 	 -2.727272727272728e+00 	 1.645095859184060e+01
9.393939393939394e+00 	 -2.727272727272728e+00 	 1.707493584715377e+01
9.595959595959595e+00 	 -2.727272727272728e+00 	 1.722247920781770e+01
9.797979797979799e+00 	 -2.727272727272728e+00 	 1.689139677927399e+01
1.000000000000000e+01 	 -2.727272727272728e+00 	 1.656523882659573e+01

-1.000000000000000e+01 	 -2.525252525252525e+00 	 1.706078718410869e+01
-9.797979797979798e+00 	 -2.525252525252525e+00 	 1.722849147304782e+01
-9.595959595959595e+00 	 -2.525252525252525e+00 	 1.739816258023433e+01
-9.393939393939394e+00 	 -2.525252525252525e+00 	 1.725286793569954e+01
-9.191919191919192e+00 	 -2.525252525252525e+00 	 1.679401340326691e+01
-8.989898989898990e+00 	 -2.525252525252525e+00 	 1.637332952394383e+01
-8.787878787878787e+00 	 -2.525252525252525e+00 	 1.654312357778188e+01
-8.585858585858587e+00 	 -2.525252525252525e+00 	 1.667974033873498e+01
-8.383838383838384e+00 	 -2.525252525252525e+00 	 1.650009407781460e+01
-8.181818181818182e+00 	 -2.525252525252525e+00 	 1.600869910113880e+01
-7.979797979797979e+00 	 -2.525252525252525e+00 	 1.559297719224692e+01
-7.777777777777778e+00 	 -2.525252525252525e+00 	 1.576065051779076e+01
-7.575757575757576e+00 	 -2.525252525252525e+00 	 1.586191271134369e+01
-7.373737373737374e+00 	 -2.525252525252525e+00 	 1.564610109939783e+01
-7.171717171717171e+00 	 -2.525252525252525e+00 	 1.512126215844838e+01
-6.969696969696970e+00 	 -2.525252525252525e+00 	 1.471083368330901e+01
-6.767676767676768e+00 	 -2.525252525252525e+00 	 1.487242991193976e+01
-6.565656565656566e+00 	 -2.525252525252525e+00 	 1.493653057235497e+01
-6.363636363636363e+00 	 -2.525252525252525e+00 	 1.468320931371030e+01
-6.161616161616162e+00 	 -2.525252525252525e+00 	 1.412475088807721e+01
-5.959595959595959e+00 	 -2.525252525252525e+00 	 1.372048546789743e+01
-5.757575757575758e+00 	 -2.525252525252525e+00 	 1.387287615992388e+01
-5.555555555555555e+00 	 -2.525252525252525e+00 	 1.389912072722420e+01
-5.353535353535354e+00 	 -2.525252525252525e+00 	 1.360814589611418e+01
-5.151515151515151e+00 	 -2.525252525252525e+00 	 1.301747132348169e+01
-4.949494949494950e+00 	 -2.525252525252525e+00 	 1.262173016663513e+01
-4.747474747474747e+00 	 -2.525252525252525e+00 	 1.276378044662068e+01
-4.545454545454546e+00 	 -2.525252525252525e+00 	 1.275389746697962e+01
-4.343434343434343e+00 	 -2.525252525252525e+00 	 1.242786484369788e+01
-4.141414141414142e+00 	 -2.525252525252525e+00 	 1.180974911392650e+01
-3.939393939393939e+00 	 -2.525252525252525e+00 	 1.142844388048622e+01
-3.737373737373738e+00 	 -2.525252525252525e+00 	 1.156346541266857e+01
-3.535353535353535e+00 	 -2.525252525252525e+00 	 1.152442245785145e+01
-3.333333333333333e+00 	 -2.525252525252525e+00 	 1.117196249829042e+01
-3.131313131313131e+00 	 -2.525252525252525e+00 	 1.053838361848695e+01
-2.929292929292929e+00 	 -2.525252525252525e+00 	 1.018540156438925e+01
-2.727272727272728e+00 	 -2.525252525252525e+00 	 1.032632431952797e+01
-2.525252525252525e+00 	 -2.525252525252525e+00 	 1.027625034614196e+01
-2.323232323232324e+00 	 -2.525252525252525e+00 	 9.918828076215256e+00
-2.121212121212121e+00 	 -2.525252525252525e+00 	 9.296683036940872e+00
-1.919191919191919e+00 	 -2.525252525252525e+00 	 9.002523809725387e+00
-1.717171717171718e+00 	 -2.525252525252525e+00 	 9.181460859028306e+00
-1.515151515151516e+00 	 -2.525252525252525e+00 	 9.159909767102464e+00
-1.313131313131313e+00 	 -2.525252525252525e+00 	 8.842517223430294e+00
-1.111111111111111e+00 	 -2.525252525252525e+00 	 8.284179739098786e+00
-9.090909090909101e-01 	 -2.525252525252525e+00 	 8.105540177906684e+00
-7.070707070707076e-01 	 -2.525252525252525e+00 	 8.381252588197031e+00
-5.050505050505052e-01 	 -2.525252525252525e+00 	 8.452906504057911e+00
-3.030303030303028e-01 	 -2.525252525252525e+00 	 8.242110736511744e+00
-1.010101010101003e-01 	 -2.525252525252525e+00 	 7.815631212043893e+00
1.010101010101003e-01 	 -2.525252525252525e+00 	 7.815631212043893e+00
3.030303030303028e-01 	 -2.525252525252525e+00 	 8.242110736511744e+00
5.050505050505052e-01 	 -2.525252525252525e+00 	 8.452906504057911e+00
7.070707070707076e-01 	 -2.525252525252525e+00 	 8.381252588197031e+00
9.090909090909083e-01 	 -2.525252525252525e+00 	 8.105540177906686e+00
1.111111111111111e+00 	 -2.525252525252525e+00 	 8.284179739098786e+00
1.313131313131313e+00 	 -2.525252525252525e+00 	 8.842517223430294e+00
1.515151515151516e+00 	 -2.525252525252525e+00 	 9.159909767102464e+00
1.717171717171716e+00 	 -2.525252525252525e+00 	 9.181460859028306e+00
1.919191919191919e+00 	 -2.525252525252525e+00 	 9.002523809725387e+00
2.121212121212121e+00 	 -2.525252525252525e+00 	 9.296683036940872e+00
2.323232323232324e+00 	 -2.525252525252525e+00 	 9.918828076215256e+00
2.525252525252524e+00 	 -2.525252525252525e+00 	 1.027625034614196e+01
2.727272727272727e+00 	 -2.525252525252525e+00 	 1.032632431952798e+01
2.929292929292929e+00 	 -2.525252525252525e+00 	 1.018540156438925e+01
3.131313131313131e+00 	 -2.525252525252525e+00 	 1.053838361848695e+01
3.333333333333334e+00 	 -2.525252525252525e+00 	 1.117196249829042e+01
3.535353535353535e+00 	 -2.525252525252525e+00 	 1.152442245785145e+01
3.737373737373737e+00 	 -2.525252525252525e+00 	 1.156346541266857e+01
3.939393939393939e+00 	 -2.525252525252525e+00 	 1.142844388048622e+01
4.141414141414142e+00 	 -2.525252525252525e+00 	 1.180974911392650e+01
4.343434343434343e+00 	 -2.525252525252525e+00 	 1.242786484369788e+01
4.545454545454545e+00 	 -2.525252525252525e+00 	 1.275389746697962e+01
4.747474747474747e+00 	 -2.525252525252525e+00 	 1.276378044662068e+01
4.949494949494950e+00 	 -2.525252525252525e+00 	 1.262173016663513e+01
5.151515151515150e+00 	 -2.525252525252525e+00 	 1.301747132348169e+01
5.353535353535353e+00 	 -2.525252525252525e+00 	 1.360814589611418e+01
5.555555555555555e+00 	 -2.525252525252525e+00 	 1.389912072722420e+01
5.757575757575758e+00 	 -2.525252525252525e+00 	 1.387287615992388e+01
5.959595959595958e+00 	 -2.525252525252525e+00 	 1.372048546789743e+01
6.161616161616163e+00 	 -2.525252525252525e+00 	 1.412475088807721e+01
6.363636363636363e+00 	 -2.525252525252525e+00 	 1.468320931371030e+01
6.565656565656564e+00 	 -2.525252525252525e+00 	 1.493653057235497e+01
6.767676767676768e+00 	 -2.525252525252525e+00 	 1.487242991193976e+01
6.969696969696969e+00 	 -2.525252525252525e+00 	 1.471083368330901e+01
7.171717171717173e+00 	 -2.525252525252525e+00 	 1.512126215844839e+01
7.373737373737374e+00 	 -2.525252525252525e+00 	 1.564610109939783e+01
7.575757575757574e+00 	 -2.525252525252525e+00 	 1.586191271134369e+01
7.777777777777779e+00 	 -2.525252525252525e+00 	 1.576065051779076e+01
7.979797979797979e+00 	 -2.525252525252525e+00 	 1.559297719224692e+01
8.181818181818180e+00 	 -2.525252525252525e+00 	 1.600869910113879e+01
8.383838383838384e+00 	 -2.525252525252525e+00 	 1.650009407781460e+01
8.585858585858585e+00 	 -2.525252525252525e+00 	 1.667974033873498e+01
8.787878787878789e+00 	 -2.525252525252525e+00 	 1.654312357778187e+01
8.989898989898990e+00 	 -2.525252525252525e+00 	 1.637332952394383e+01
9.191919191919190e+00 	 -2.525252525252525e+00 	 1.679401340326690e+01
9.393939393939394e+00 	 -2.525252525252525e+00 	 1.725286793569954e+01
9.595959595959595e+00 	 -2.525252525252525e+00 	 1.739816258023433e+01
9.797979797979799e+00 	 -2.525252525252525e+00 	 1.722849147304782e+01
1.000000000000000e+01 	 -2.525252525252525e+00 	 1.706078718410869e+01

-1.000000000000000e+01 	 -2.323232323232324e+00 	 1.671523352836287e+01
-9.797979797979798e+00 	 -2.323232323232324e+00 	 1.697453663886326e+01
-9.595959595959595e+00 	 -2.323232323232324e+00 	 1.723742623962168e+01
-9.393939393939394e+00 	 -2.323232323232324e+00 	 1.708804996737415e+01
-9.191919191919192e+00 	 -2.323232323232324e+00 	 1.652827079099157e+01
-8.989898989898990e+00 	 -2.323232323232324e+00 	 1.601963844632661e+01
-8.787878787878787e+00 	 -2.323232323232324e+00 	 1.628689378797736e+01
-8.585858585858587e+00 	 -2.323232323232324e+00 	 1.651170812304225e+01
-8.383838383838384e+00 	 -2.323232323232324e+00 	 1.632263856346996e+01
-8.181818181818182e+00 	 -2.323232323232324e+00 	 1.572562262073700e+01
-7.979797979797979e+00 	 -2.323232323232324e+00 	 1.522903803421888e+01
-7.777777777777778e+00 	 -2.323232323232324e+00 	 1.549911602746911e+01
-7.575757575757576e+00 	 -2.323232323232324e+00 	 1.568320573863864e+01
-7.373737373737374e+00 	 -2.323232323232324e+00 	 1.545240041538531e+01
-7.171717171717171e+00 	 -2.323232323232324e+00 	 1.481726232803038e+01
-6.969696969696970e+00 	 -2.323232323232324e+00 	 1.433341677845600e+01
-6.767676767676768e+00 	 -2.323232323232324e+00 	 1.460133094435071e+01
-6.565656565656566e+00 	 -2.323232323232324e+00 	 1.474247000912900e+01
-6.363636363636363e+00 	 -2.323232323232324e+00 	 1.446824030118949e+01
-6.161616161616162e+00 	 -2.323232323232324e+00 	 1.379474424404314e+01
-5.959595959595959e+00 	 -2.323232323232324e+00 	 1.332467976434515e+01
-5.757575757575758e+00 	 -2.323232323232324e+00 	 1.358611792766267e+01
-5.555555555555555e+00 	 -2.323232323232324e+00 	 1.368306324767521e+01
-5.353535353535354e+00 	 -2.323232323232324e+00 	 1.336474510782418e+01
-5.151515151515151e+00 	 -2.323232323232324e+00 	 1.265409231053385e+01
-4.949494949494950e+00 	 -2.323232323232324e+00 	 1.220007749511756e+01
-4.747474747474747e+00 	 -2.323232323232324e+00 	 1.245250334122334e+01
-4.545454545454546e+00 	 -2.323232323232324e+00 	 1.250622678807966e+01
-4.343434343434343e+00 	 -2.323232323232324e+00 	 1.214564504036754e+01
-4.141414141414142e+00 	 -2.323232323232324e+00 	 1.140219433787967e+01
-3.939393939393939e+00 	 -2.323232323232324e+00 	 1.096970860920081e+01
-3.737373737373738e+00 	 -2.323232323232324e+00 	 1.121476837060798e+01
-3.535353535353535e+00 	 -2.323232323232324e+00 	 1.123123597263424e+01
-3.333333333333333e+00 	 -2.323232323232324e+00 	 1.083600041966665e+01
-3.131313131313131e+00 	 -2.323232323232324e+00 	 1.007115092586913e+01
-2.929292929292929e+00 	 -2.323232323232324e+00 	 9.673427628624310e+00
-2.727272727272728e+00 	 -2.323232323232324e+00 	 9.922359488482028e+00
-2.525252525252525e+00 	 -2.323232323232324e+00 	 9.918828076215256e+00
-2.323232323232324e+00 	 -2.323232323232324e+00 	 9.509714887588046e+00
-2.121212121212121e+00 	 -2.323232323232324e+00 	 8.750474923368685e+00
-1.919191919191919e+00 	 -2.323232323232324e+00 	 8.418344762673367e+00
-1.717171717171718e+00 	 -2.323232323232324e+00 	 8.703223049911550e+00
-1.515151515151516e+00 	 -2.323232323232324e+00 	 8.720743867721700e+00
-1.313131313131313e+00 	 -2.323232323232324e+00 	 8.345309185919751e+00
-1.111111111111111e+00 	 -2.323232323232324e+00 	 7.648524956547547e+00
-9.090909090909101e-01 	 -2.323232323232324e+00 	 7.444425679817616e+00
-7.070707070707076e-01 	 -2.323232323232324e+00 	 7.830696790124172e+00
-5.050505050505052e-01 	 -2.323232323232324e+00 	 7.943201123100842e+00
-3.030303030303028e-01 	 -2.323232323232324e+00 	 7.678964614355188e+00
-1.010101010101003e-01 	 -2.323232323232324e+00 	 7.125541134292625e+00
1.010101010101003e-01 	 -2.323232323232324e+00 	 7.125541134292625e+00
3.030303030303028e-01 	 -2.323232323232324e+00 	 7.678964614355188e+00
5.050505050505052e-01 	 -2.323232323232324e+00 	 7.943201123100842e+00
7.070707070707076e-01 	 -2.323232323232324e+00 	 7.830696790124172e+00
9.090909090909083e-01 	 -2.323232323232324e+00 	 7.444425679817618e+00
1.111111111111111e+00 	 -2.323232323232324e+00 	 7.648524956547547e+00
1.313131313131313e+00 	 -2.323232323232324e+00 	 8.345309185919751e+00
1.515151515151516e+00 	 -2.323232323232324e+00 	 8.720743867721700e+00
1.717171717171716e+00 	 -2.323232323232324e+00 	 8.703223049911552e+00
1.919191919191919e+00 	 -2.323232323232324e+00 	 8.418344762673367e+00
2.121212121212121e+00 	 -2.323232323232324e+00 	 8.750474923368685e+00
2.323232323232324e+00 	 -2.323232323232324e+00 	 9.509714887588046e+00
2.525252525252524e+00 	 -2.323232323232324e+00 	 9.918828076215254e+00
2.727272727272727e+00 	 -2.323232323232324e+00 	 9.922359488482030e+00
2.929292929292929e+00 	 -2.323232323232324e+00 	 9.673427628624310e+00
3.131313131313131e+00 	 -2.323232323232324e+00 	 1.007115092586913e+01
3.333333333333334e+00 	 -2.323232323232324e+00 	 1.083600041966666e+01
3.535353535353535e+00 	 -2.323232323232324e+00 	 1.123123597263424e+01
3.737373737373737e+00 	 -2.323232323232324e+00 	 1.121476837060798e+01
3.939393939393939e+00 	 -2.323232323232324e+00 	 1.096970860920081e+01
4.141414141414142e+00 	 -2.323232323232324e+00 	 1.140219433787967e+01
4.343434343434343e+00 	 -2.323232323232324e+00 	 1.214564504036753e+01
4.545454545454545e+00 	 -2.323232323232324e+00 	 1.250622678807966e+01
4.747474747474747e+00 	 -2.323232323232324e+00 	 1.245250334122334e+01
4.949494949494950e+00 	 -2.323232323232324e+00 	 1.220007749511756e+01
5.151515151515150e+00 	 -2.323232323232324e+00 	 1.265409231053385e+01
5.353535353535353e+00 	 -2.323232323232324e+00 	 1.336474510782417e+01
5.555555555555555e+00 	 -2.323232323232324e+00 	 1.368306324767521e+01
5.757575757575758e+00 	 -2.323232323232324e+00 	 1.358611792766267e+01
5.959595959595958e+00 	 -2.323232323232324e+00 	 1.332467976434515e+01
6.161616161616163e+00 	 -2.323232323232324e+00 	 1.379474424404314e+01
6.363636363636363e+00 	 -2.323232323232324e+00 	 1.446824030118949e+01
6.565656565656564e+00 	 -2.323232323232324e+00 	 1.474247000912900e+01
6.767676767676768e+00 	 -2.323232323232324e+00 	 1.460133094435071e+01
6.969696969696969e+00 	 -2.323232323232324e+00 	 1.433341677845600e+01
7.171717171717173e+00 	 -2.323232323232324e+00 	 1.481726232803039e+01
7.373737373737374e+00 	 -2.323232323232324e+00 	 1.545240041538531e+01
7.575757575757574e+00 	 -2.323232323232324e+00 	 1.568320573863864e+01
7.777777777777779e+00 	 -2.323232323232324e+00 	 1.549911602746911e+01
7.979797979797979e+00 	 -2.323232323232324e+00 	 1.522903803421888e+01
8.181818181818180e+00 	 -2.323232323232324e+00 	 1.572562262073700e+01
8.383838383838384e+00 	 -2.323232323232324e+00 	 1.632263856346996e+01
8.585858585858585e+00 	 -2.323232323232324e+00 	 1.651170812304225e+01
8.787878787878789e+00 	 -2.323232323232324e+00 	 1.628689378797736e+01
8.989898989898990e+00 	 -2.323232323232324e+00 	 1.601963844632661e+01
9.191919191919190e+00 	 -2.323232323232324e+00 	 1.652827079099157e+01
9.393939393939394e+00 	 -2.323232323232324e+00 	 1.708804996737415e+01
9.595959595959595e+00 	 -2.323232323232324e+00 	 1.723742623962168e+01
9.797979797979799e+00 	 -2.323232323232324e+00 	 1.697453663886326e+01
1.000000000000000e+01 	 -2.323232323232324e+00 	 1.671523352836287e+01

-1.000000000000000e+01 	 -2.121212121212121e+00 	 1.563898872548814e+01
-9.797979797979798e+00 	 -2.121212121212121e+00 	 1.620724845356084e+01
-9.595959595959595e+00 	 -2.121212121212121e+00 	 1.678469392274318e+01
-9.393939393939394e+00 	 -2.121212121212121e+00 	 1.662575471167196e+01
-9.191919191919192e+00 	 -2.121212121212121e+00 	 1.573383147561515e+01
-8.989898989898990e+00 	 -2.121212121212121e+00 	 1.493655128217178e+01
-8.787878787878787e+00 	 -2.121212121212121e+00 	 1.553344710275956e+01
-8.585858585858587e+00 	 -2.121212121212121e+00 	 1.605729934881618e+01
-8.383838383838384e+00 	 -2.121212121212121e+00 	 1.584216164267394e+01
-8.181818181818182e+00 	 -2.121212121212121e+00 	 1.489873599135694e+01
-7.979797979797979e+00 	 -2.121212121212121e+00 	 1.413860690151120e+01
-7.777777777777778e+00 	 -2.121212121212121e+00 	 1.475639059381898e+01
-7.575757575757576e+00 	 -2.121212121212121e+00 	 1.522331709869593e+01
-7.373737373737374e+00 	 -2.121212121212121e+00 	 1.494969546789103e+01
-7.171717171717171e+00 	 -2.121212121212121e+00 	 1.395450443513556e+01
-6.969696969696970e+00 	 -2.121212121212121e+00 	 1.323402532849987e+01
-6.767676767676768e+00 	 -2.121212121212121e+00 	 1.386493543365061e+01
-6.565656565656566e+00 	 -2.121212121212121e+00 	 1.427202707586751e+01
-6.363636363636363e+00 	 -2.121212121212121e+00 	 1.393785888334118e+01
-6.161616161616162e+00 	 -2.121212121212121e+00 	 1.289130464562097e+01
-5.959595959595959e+00 	 -2.121212121212121e+00 	 1.221300223087207e+01
-5.757575757575758e+00 	 -2.121212121212121e+00 	 1.284976773455584e+01
-5.555555555555555e+00 	 -2.121212121212121e+00 	 1.319502310990112e+01
-5.353535353535354e+00 	 -2.121212121212121e+00 	 1.279907037235675e+01
-5.151515151515151e+00 	 -2.121212121212121e+00 	 1.170293633600107e+01
-4.949494949494950e+00 	 -2.121212121212121e+00 	 1.107012861335958e+01
-4.747474747474747e+00 	 -2.121212121212121e+00 	 1.170700769500206e+01
-4.545454545454546e+00 	 -2.121212121212121e+00 	 1.199045463085577e+01
-4.343434343434343e+00 	 -2.121212121212121e+00 	 1.153366535430360e+01
-4.141414141414142e+00 	 -2.121212121212121e+00 	 1.039273072033342e+01
-3.939393939393939e+00 	 -2.121212121212121e+00 	 9.811373773089297e+00
-3.737373737373738e+00 	 -2.121212121212121e+00 	 1.044647775371598e+01
-3.535353535353535e+00 	 -2.121212121212121e+00 	 1.067283968385079e+01
-3.333333333333333e+00 	 -2.121212121212121e+00 	 1.016156474046806e+01
-3.131313131313131e+00 	 -2.121212121212121e+00 	 8.987440703818653e+00
-2.929292929292929e+00 	 -2.121212121212121e+00 	 8.470656760052243e+00
-2.727272727272728e+00 	 -2.121212121212121e+00 	 9.111478264358624e+00
-2.525252525252525e+00 	 -2.121212121212121e+00 	 9.296683036940872e+00
-2.323232323232324e+00 	 -2.121212121212121e+00 	 8.750474923368685e+00
-2.121212121212121e+00 	 -2.121212121212121e+00 	 7.570857887083982e+00
-1.919191919191919e+00 	 -2.121212121212121e+00 	 7.149823151873864e+00
-1.717171717171718e+00 	 -2.121212121212121e+00 	 7.826079916081168e+00
-1.515151515151516e+00 	 -2.121212121212121e+00 	 8.012007226489619e+00
-1.313131313131313e+00 	 -2.121212121212121e+00 	 7.480353300266053e+00
-1.111111111111111e+00 	 -2.121212121212121e+00 	 6.357401789075436e+00
-9.090909090909101e-01 	 -2.121212121212121e+00 	 6.100651578686033e+00
-7.070707070707076e-01 	 -2.121212121212121e+00 	 6.883301312476190e+00
-5.050505050505052e-01 	 -2.121212121212121e+00 	 7.154217381907959e+00
-3.030303030303028e-01 	 -2.121212121212121e+00 	 6.727379108595185e+00
-1.010101010101003e-01 	 -2.121212121212121e+00 	 5.758801580221572e+00
1.010101010101003e-01 	 -2.121212121212121e+00 	 5.758801580221572e+00
3.030303030303028e-01 	 -2.121212121212121e+00 	 6.727379108595185e+00
5.050505050505052e-01 	 -2.121212121212121e+00 	 7.154217381907959e+00
7.070707070707076e-01 	 -2.121212121212121e+00 	 6.883301312476190e+00
9.090909090909083e-01 	 -2.121212121212121e+00 	 6.100651578686037e+00
1.111111111111111e+00 	 -2.121212121212121e+00 	 6.357401789075436e+00
1.313131313131313e+00 	 -2.121212121212121e+00 	 7.480353300266053e+00
1.515151515151516e+00 	 -2.121212121212121e+00 	 8.012007226489619e+00
1.717171717171716e+00 	 -2.121212121212121e+00 	 7.826079916081174e+00
1.919191919191919e+00 	 -2.121212121212121e+00 	 7.149823151873864e+00
2.121212121212121e+00 	 -2.121212121212121e+00 	 7.570857887083982e+00
2.323232323232324e+00 	 -2.121212121212121e+00 	 8.750474923368685e+00
2.525252525252524e+00 	 -2.121212121212121e+00 	 9.296683036940872e+00
2.727272727272727e+00 	 -2.121212121212121e+00 	 9.111478264358622e+00
2.929292929292929e+00 	 -2.121212121212121e+00 	 8.470656760052243e+00
3.131313131313131e+00 	 -2.121212121212121e+00 	 8.987440703818653e+00
3.333333333333334e+00 	 -2.121212121212121e+00 	 1.016156474046806e+01
3.535353535353535e+00 	 -2.121212121212121e+00 	 1.067283968385079e+01
3.737373737373737e+00 	 -2.121212121212121e+00 	 1.044647775371598e+01
3.939393939393939e+00 	 -2.121212121212121e+00 	 9.811373773089297e+00
4.141414141414142e+00 	 -2.121212121212121e+00 	 1.039273072033342e+01
4.343434343434343e+00 	 -2.121212121212121e+00 	 1.153366535430360e+01
4.545454545454545e+00 	 -2.121212121212121e+00 	 1.199045463085577e+01
4.747474747474747e+00 	 -2.121212121212121e+00 	 1.170700769500206e+01
4.949494949494950e+00 	 -2.121212121212121e+00 	 1.107012861335958e+01
5.151515151515150e+00 	 -2.121212121212121e+00 	 1.170293633600106e+01
5.353535353535353e+00 	 -2.121212121212121e+00 	 1.279907037235674e+01
5.555555555555555e+00 	 -2.121212121212121e+00 	 1.319502310990112e+01
5.757575757575758e+00 	 -2.121212121212121e+00 	 1.284976773455584e+01
5.959595959595958e+00 	 -2.121212121212121e+00 	 1.221300223087207e+01
6.161616161616163e+00 	 -2.121212121212121e+00 	 1.289130464562097e+01
6.363636363636363e+00 	 -2.121212121212121e+00 	 1.393785888334118e+01
6.565656565656564e+00 	 -2.121212121212121e+00 	 1.427202707586751e+01
6.767676767676768e+00 	 -2.121212121212121e+00 	 1.386493543365061e+01
6.969696969696969e+00 	 -2.121212121212121e+00 	 1.323402532849987e+01
7.171717171717173e+00 	 -2.121212121212121e+00 	 1.395450443513557e+01
7.373737373737374e+00 	 -2.121212121212121e+00 	 1.494969546789103e+01
7.575757575757574e+00 	 -2.121212121212121e+00 	 1.522331709869593e+01
7.777777777777779e+00 	 -2.121212121212121e+00 	 1.475639059381898e+01
7.979797979797979e+00 	 -2.121212121212121e+00 	 1.413860690151120e+01
8.181818181818180e+00 	 -2.121212121212121e+00 	 1.489873599135693e+01
8.383838383838384e+00 	 -2.121212121212121e+00 	 1.584216164267394e+01
8.585858585858585e+00 	 -2.121212121212121e+00 	 1.605729934881618e+01
8.787878787878789e+00 	 -2.121212121212121e+00 	 1.553344710275955e+01
8.989898989898990e+00 	 -2.121212121212121e+00 	 1.493655128217178e+01
9.191919191919190e+00 	 -2.121212121212121e+00 	 1.573383147561515e+01
9.393939393939394e+00 	 -2.121212121212121e+00 	 1.662575471167196e+01
9.595959595959595e+00 	 -2.121212121212121e+00 	 1.678469392274318e+01
9.797979797979799e+00 	 -2.121212121212121e+00 	 1.620724845356083e+01
1.000000000000000e+01 	 -2.121212121212121e+00 	 1.563898872548814e+01

-1.000000000000000e+01 	 -1.919191919191919e+00 	 1.542771439508430e+01
-9.797979797979798e+00 	 -1.919191919191919e+00 	 1.604936957290212e+01
-9.595959595959595e+00 	 -1.919191919191919e+00 	 1.668113742276513e+01
-9.393939393939394e+00 	 -1.919191919191919e+00 	 1.651933492815442e+01
-9.191919191919192e+00 	 -1.919191919191919e+00 	 1.556762933966524e+01
-8.989898989898990e+00 	 -1.919191919191919e+00 	 1.471815933336831e+01
-8.787878787878787e+00 	 -1.919191919191919e+00 	 1.537175235713589e+01
-8.585858585858587e+00 	 -1.919191919191919e+00 	 1.594682461008922e+01
-8.383838383838384e+00 	 -1.919191919191919e+00 	 1.572552119233724e+01
-8.181818181818182e+00 	 -1.919191919191919e+00 	 1.471937714558642e+01
-7.979797979797979e+00 	 -1.919191919191919e+00 	 1.391102969167156e+01
-7.777777777777778e+00 	 -1.919191919191919e+00 	 1.458820814342630e+01
-7.575757575757576e+00 	 -1.919191919191919e+00 	 1.510297667968185e+01
-7.373737373737374e+00 	 -1.919191919191919e+00 	 1.481967507412151e+01
-7.171717171717171e+00 	 -1.919191919191919e+00 	 1.375875500095629e+01
-6.969696969696970e+00 	 -1.919191919191919e+00 	 1.299414633615214e+01
-6.767676767676768e+00 	 -1.919191919191919e+00 	 1.368643974078644e+01
-6.565656565656566e+00 	 -1.919191919191919e+00 	 1.413763427386567e+01
-6.363636363636363e+00 	 -1.919191919191919e+00 	 1.378994201899263e+01
-6.161616161616162e+00 	 -1.919191919191919e+00 	 1.267447089516595e+01
-5.959595959595959e+00 	 -1.919191919191919e+00 	 1.195607109325667e+01
-5.757575757575758e+00 	 -1.919191919191919e+00 	 1.265533676744101e+01
-5.555555555555555e+00 	 -1.919191919191919e+00 	 1.304043645203370e+01
-5.353535353535354e+00 	 -1.919191919191919e+00 	 1.262658893369160e+01
-5.151515151515151e+00 	 -1.919191919191919e+00 	 1.145798304248043e+01
-4.949494949494950e+00 	 -1.919191919191919e+00 	 1.078877603036554e+01
-4.747474747474747e+00 	 -1.919191919191919e+00 	 1.148813335778452e+01
-4.545454545454546e+00 	 -1.919191919191919e+00 	 1.180636488013472e+01
-4.343434343434343e+00 	 -1.919191919191919e+00 	 1.132645342279270e+01
-4.141414141414142e+00 	 -1.919191919191919e+00 	 1.010878969582308e+01
-3.939393939393939e+00 	 -1.919191919191919e+00 	 9.493958095301107e+00
-3.737373737373738e+00 	 -1.919191919191919e+00 	 1.018995019482973e+01
-3.535353535353535e+00 	 -1.919191919191919e+00 	 1.044477926944949e+01
-3.333333333333333e+00 	 -1.919191919191919e+00 	 9.903796729624572e+00
-3.131313131313131e+00 	 -1.919191919191919e+00 	 8.647489588857693e+00
-2.929292929292929e+00 	 -1.919191919191919e+00 	 8.098808852696216e+00
-2.727272727272728e+00 	 -1.919191919191919e+00 	 8.796861808370094e+00
-2.525252525252525e+00 	 -1.919191919191919e+00 	 9.002523809725387e+00
-2.323232323232324e+00 	 -1.919191919191919e+00 	 8.418344762673367e+00
-2.121212121212121e+00 	 -1.919191919191919e+00 	 7.149823151873864e+00
-1.919191919191919e+00 	 -1.919191919191919e+00 	 6.697334789598639e+00
-1.717171717171718e+00 	 -1.919191919191919e+00 	 7.425925476891527e+00
-1.515151515151516e+00 	 -1.919191919191919e+00 	 7.624241758304926e+00
-1.313131313131313e+00 	 -1.919191919191919e+00 	 7.047451229845768e+00
-1.111111111111111e+00 	 -1.919191919191919e+00 	 5.831964446786220e+00
-9.090909090909101e-01 	 -1.919191919191919e+00 	 5.549344873091201e+00
-7.070707070707076e-01 	 -1.919191919191919e+00 	 6.386920012150963e+00
-5.050505050505052e-01 	 -1.919191919191919e+00 	 6.673401948223898e+00
-3.030303030303028e-01 	 -1.919191919191919e+00 	 6.209040364929354e+00
-1.010101010101003e-01 	 -1.919191919191919e+00 	 5.162654770573418e+00
1.010101010101003e-01 	 -1.919191919191919e+00 	 5.162654770573418e+00
3.030303030303028e-01 	 -1.919191919191919e+00 	 6.209040364929354e+00
5.050505050505052e-01 	 -1.919191919191919e+00 	 6.673401948223898e+00
7.070707070707076e-01 	 -1.919191919191919e+00 	 6.386920012150963e+00
9.090909090909083e-01 	 -1.919191919191919e+00 	 5.549344873091208e+00
1.111111111111111e+00 	 -1.919191919191919e+00 	 5.831964446786220e+00
1.313131313131313e+00 	 -1.919191919191919e+00 	 7.047451229845768e+00
1.515151515151516e+00 	 -1.919191919191919e+00 	 7.624241758304926e+00
1.717171717171716e+00 	 -1.919191919191919e+00 	 7.425925476891532e+00
1.919191919191919e+00 	 -1.919191919191919e+00 	 6.697334789598639e+00
2.121212121212121e+00 	 -1.919191919191919e+00 	 7.149823151873864e+00
2.323232323232324e+00 	 -1.919191919191919e+00 	 8.418344762673367e+00
2.525252525252524e+00 	 -1.919191919191919e+00 	 9.002523809725387e+00
2.727272727272727e+00 	 -1.919191919191919e+00 	 8.796861808370094e+00
2.929292929292929e+00 	 -1.919191919191919e+00 	 8.098808852696216e+00
3.131313131313131e+00 	 -1.919191919191919e+00 	 8.647489588857693e+00
3.333333333333334e+00 	 -1.919191919191919e+00 	 9.903796729624577e+00
3.535353535353535e+00 	 -1.919191919191919e+00 	 1.044477926944949e+01
3.737373737373737e+00 	 -1.919191919191919e+00 	 1.018995019482973e+01
3.939393939393939e+00 	 -1.919191919191919e+00 	 9.493958095301107e+00
4.141414141414142e+00 	 -1.919191919191919e+00 	 1.010878969582308e+01
4.343434343434343e+00 	 -1.919191919191919e+00 	 1.132645342279269e+01
4.545454545454545e+00 	 -1.919191919191919e+00 	 1.180636488013472e+01
4.747474747474747e+00 	 -1.919191919191919e+00 	 1.148813335778452e+01
4.949494949494950e+00 	 -1.919191919191919e+00 	 1.078877603036554e+01
5.151515151515150e+00 	 -1.919191919191919e+00 	 1.145798304248042e+01
5.353535353535353e+00 	 -1.919191919191919e+00 	 1.262658893369160e+01
5.555555555555555e+00 	 -1.919191919191919e+00 	 1.304043645203370e+01
5.757575757575758e+00 	 -1.919191919191919e+00 	 1.265533676744101e+01
5.959595959595958e+00 	 -1.919191919191919e+00 	 1.195607109325667e+01
6.161616161616163e+00 	 -1.919191919191919e+00 	 1.267447089516596e+01
6.363636363636363e+00 	 -1.919191919191919e+00 	 1.378994201899263e+01
6.565656565656564e+00 	 -1.919191919191919e+00 	 1.413763427386567e+01
6.767676767676768e+00 	 -1.919191919191919e+00 	 1.368643974078644e+01
6.969696969696969e+00 	 -1.919191919191919e+00 	 1.299414633615214e+01
7.171717171717173e+00 	 -1.919191919191919e+00 	 1.375875500095631e+01
7.373737373737374e+00 	 -1.919191919191919e+00 	 1.481967507412151e+01
7.575757575757574e+00 	 -1.919191919191919e+00 	 1.510297667968185e+01
7.777777777777779e+00 	 -1.919191919191919e+00 	 1.458820814342630e+01
7.979797979797979e+00 	 -1.919191919191919e+00 	 1.391102969167156e+01
8.181818181818180e+00 	 -1.919191919191919e+00 	 1.471937714558641e+01
8.383838383838384e+00 	 -1.919191919191919e+00 	 1.572552119233724e+01
8.585858585858585e+00 	 -1.919191919191919e+00 	 1.594682461008922e+01
8.787878787878789e+00 	 -1.919191919191919e+00 	 1.537175235713588e+01
8.989898989898990e+00 	 -1.919191919191919e+00 	 1.471815933336831e+01
9.191919191919190e+00 	 -1.919191919191919e+00 	 1.556762933966524e+01
9.393939393939394e+00 	 -1.919191919191919e+00 	 1.651933492815442e+01
9.595959595959595e+00 	 -1.919191919191919e+00 	 1.668113742276513e+01
9.797979797979799e+00 	 -1.919191919191919e+00 	 1.604936957290210e+01
1.000000000000000e+01 	 -1.919191919191919e+00 	 1.542771439508430e+01

-1.000000000000000e+01 	 -1.717171717171718e+00 	 1.646731366648687e+01
-9.797979797979798e+00 	 -1.717171717171718e+00 	 1.677245007798067e+01
-9.595959595959595e+00 	 -1.717171717171718e+00 	 1.708186201687710e+01
-9.393939393939394e+00 	 -1.717171717171718e+00 	 1.692684630641032e+01
-9.191919191919192e+00 	 -1.717171717171718e+00 	 1.630949708423424e+01
-8.989898989898990e+00 	 -1.717171717171718e+00 	 1.575001081011353e+01
-8.787878787878787e+00 	 -1.717171717171718e+00 	 1.606521984165792e+01
-8.585858585858587e+00 	 -1.717171717171718e+00 	 1.633279247819013e+01
-8.383838383838384e+00 	 -1.717171717171718e+00 	 1.613407108289027e+01
-8.181818181818182e+00 	 -1.717171717171718e+00 	 1.547573371731185e+01
-7.979797979797979e+00 	 -1.717171717171718e+00 	 1.493074627622417e+01
-7.777777777777778e+00 	 -1.717171717171718e+00 	 1.524998546025812e+01
-7.575757575757576e+00 	 -1.717171717171718e+00 	 1.547242377995523e+01
-7.373737373737374e+00 	 -1.717171717171718e+00 	 1.522733174624947e+01
-7.171717171717171e+00 	 -1.717171717171718e+00 	 1.452658473051885e+01
-6.969696969696970e+00 	 -1.717171717171718e+00 	 1.399638332147081e+01
-6.767676767676768e+00 	 -1.717171717171718e+00 	 1.431346365792064e+01
-6.565656565656566e+00 	 -1.717171717171718e+00 	 1.448760328378954e+01
-6.363636363636363e+00 	 -1.717171717171718e+00 	 1.419348431164751e+01
-6.161616161616162e+00 	 -1.717171717171718e+00 	 1.344919872132474e+01
-5.959595959595959e+00 	 -1.717171717171718e+00 	 1.293397057520757e+01
-5.757575757575758e+00 	 -1.717171717171718e+00 	 1.324290469350116e+01
-5.555555555555555e+00 	 -1.717171717171718e+00 	 1.336605941036607e+01
-5.353535353535354e+00 	 -1.717171717171718e+00 	 1.302070171228042e+01
-5.151515151515151e+00 	 -1.717171717171718e+00 	 1.223256702704546e+01
-4.949494949494950e+00 	 -1.717171717171718e+00 	 1.173297791764280e+01
-4.747474747474747e+00 	 -1.717171717171718e+00 	 1.202876064706526e+01
-4.545454545454546e+00 	 -1.717171717171718e+00 	 1.209959190925549e+01
-4.343434343434343e+00 	 -1.717171717171718e+00 	 1.170229564541536e+01
-4.141414141414142e+00 	 -1.717171717171718e+00 	 1.087210696131083e+01
-3.939393939393939e+00 	 -1.717171717171718e+00 	 1.039081263716064e+01
-3.737373737373738e+00 	 -1.717171717171718e+00 	 1.067133394336014e+01
-3.535353535353535e+00 	 -1.717171717171718e+00 	 1.069211161914695e+01
-3.333333333333333e+00 	 -1.717171717171718e+00 	 1.024646963161264e+01
-3.131313131313131e+00 	 -1.717171717171718e+00 	 9.381527151902567e+00
-2.929292929292929e+00 	 -1.717171717171718e+00 	 8.927311886740734e+00
-2.727272727272728e+00 	 -1.717171717171718e+00 	 9.198529007072848e+00
-2.525252525252525e+00 	 -1.717171717171718e+00 	 9.181460859028306e+00
-2.323232323232324e+00 	 -1.717171717171718e+00 	 8.703223049911550e+00
-2.121212121212121e+00 	 -1.717171717171718e+00 	 7.826079916081168e+00
-1.919191919191919e+00 	 -1.717171717171718e+00 	 7.425925476891527e+00
-1.717171717171718e+00 	 -1.717171717171718e+00 	 7.716875963666361e+00
-1.515151515151516e+00 	 -1.717171717171718e+00 	 7.702560249421619e+00
-1.313131313131313e+00 	 -1.717171717171718e+00 	 7.242204884548592e+00
-1.111111111111111e+00 	 -1.717171717171718e+00 	 6.417817060154501e+00
-9.090909090909101e-01 	 -1.717171717171718e+00 	 6.148770684212966e+00
-7.070707070707076e-01 	 -1.717171717171718e+00 	 6.547631800920211e+00
-5.050505050505052e-01 	 -1.717171717171718e+00 	 6.643319921567244e+00
-3.030303030303028e-01 	 -1.717171717171718e+00 	 6.322684821814853e+00
-1.010101010101003e-01 	 -1.717171717171718e+00 	 5.686828646051715e+00
1.010101010101003e-01 	 -1.717171717171718e+00 	 5.686828646051715e+00
3.030303030303028e-01 	 -1.717171717171718e+00 	 6.322684821814853e+00
5.050505050505052e-01 	 -1.717171717171718e+00 	 6.643319921567244e+00
7.070707070707076e-01 	 -1.717171717171718e+00 	 6.547631800920211e+00
9.090909090909083e-01 	 -1.717171717171718e+00 	 6.148770684212966e+00
1.111111111111111e+00 	 -1.717171717171718e+00 	 6.417817060154501e+00
1.313131313131313e+00 	 -1.717171717171718e+00 	 7.242204884548592e+00
1.515151515151516e+00 	 -1.717171717171718e+00 	 7.702560249421619e+00
1.717171717171716e+00 	 -1.717171717171718e+00 	 7.716875963666364e+00
1.919191919191919e+00 	 -1.717171717171718e+00 	 7.425925476891527e+00
2.121212121212121e+00 	 -1.717171717171718e+00 	 7.826079916081168e+00
2.323232323232324e+00 	 -1.717171717171718e+00 	 8.703223049911550e+00
2.525252525252524e+00 	 -1.717171717171718e+00 	 9.181460859028304e+00
2.727272727272727e+00 	 -1.717171717171718e+00 	 9.198529007072846e+00
2.929292929292929e+00 	 -1.717171717171718e+00 	 8.927311886740734e+00
3.131313131313131e+00 	 -1.717171717171718e+00 	 9.381527151902567e+00
3.333333333333334e+00 	 -1.717171717171718e+00 	 1.024646963161264e+01
3.535353535353535e+00 	 -1.717171717171718e+00 	 1.069211161914695e+01
3.737373737373737e+00 	 -1.717171717171718e+00 	 1.067133394336014e+01
3.939393939393939e+00 	 -1.717171717171718e+00 	 1.039081263716064e+01
4.141414141414142e+00 	 -1.717171717171718e+00 	 1.087210696131083e+01
4.343434343434343e+00 	 -1.717171717171718e+00 	 1.170229564541536e+01
4.545454545454545e+00 	 -1.717171717171718e+00 	 1.209959190925549e+01
4.747474747474747e+00 	 -1.717171717171718e+00 	 1.202876064706526e+01
4.949494949494950e+00 	 -1.717171717171718e+00 	 1.173297791764280e+01
5.151515151515150e+00 	 -1.717171717171718e+00 	 1.223256702704546e+01
5.353535353535353e+00 	 -1.717171717171718e+00 	 1.302070171228041e+01
5.555555555555555e+00 	 -1.717171717171718e+00 	 1.336605941036607e+01
5.757575757575758e+00 	 -1.717171717171718e+00 	 1.324290469350116e+01
5.959595959595958e+00 	 -1.717171717171718e+00 	 1.293397057520757e+01
6.161616161616163e+00 	 -1.717171717171718e+00 	 1.344919872132474e+01
6.363636363636363e+00 	 -1.717171717171718e+00 	 1.419348431164751e+01
6.565656565656564e+00 	 -1.717171717171718e+00 	 1.448760328378954e+01
6.767676767676768e+00 	 -1.717171717171718e+00 	 1.431346365792064e+01
6.969696969696969e+00 	 -1.717171717171718e+00 	 1.399638332147081e+01
7.171717171717173e+00 	 -1.717171717171718e+00 	 1.452658473051886e+01
7.373737373737374e+00 	 -1.717171717171718e+00 	 1.522733174624947e+01
7.575757575757574e+00 	 -1.717171717171718e+00 	 1.547242377995523e+01
7.777777777777779e+00 	 -1.717171717171718e+00 	 1.524998546025812e+01
7.979797979797979e+00 	 -1.717171717171718e+00 	 1.493074627622417e+01
8.181818181818180e+00 	 -1.717171717171718e+00 	 1.547573371731184e+01
8.383838383838384e+00 	 -1.717171717171718e+00 	 1.613407108289027e+01
8.585858585858585e+00 	 -1.717171717171718e+00 	 1.633279247819013e+01
8.787878787878789e+00 	 -1.717171717171718e+00 	 1.606521984165791e+01
8.989898989898990e+00 	 -1.717171717171718e+00 	 1.575001081011353e+01
9.191919191919190e+00 	 -1.717171717171718e+00 	 1.630949708423423e+01
9.393939393939394e+00 	 -1.717171717171718e+00 	 1.692684630641032e+01
9.595959595959595e+00 	 -1.717171717171718e+00 	 1.708186201687710e+01
9.797979797979799e+00 	 -1.717171717171718e+00 	 1.677245007798066e+01
1.000000000000000e+01 	 -1.717171717171718e+00 	 1.646731366648687e+01

-1.000000000000000e+01 	 -1.515151515151516e+00 	 1.693153265540984e+01
-9.797979797979798e+00 	 -1.515151515151516e+00 	 1.709155582665196e+01
-9.595959595959595e+00 	 -1.515151515151516e+00 	 1.725315741711839e+01
-9.393939393939394e+00 	 -1.515151515151516e+00 	 1.710065023721009e+01
-9.191919191919192e+00 	 -1.515151515151516e+00 	 1.663540747509900e+01
-8.989898989898990e+00 	 -1.515151515151516e+00 	 1.620772053122284e+01
-8.787878787878787e+00 	 -1.515151515151516e+00 	 1.636765112413416e+01
-8.585858585858587e+00 	 -1.515151515151516e+00 	 1.649400961083379e+01
-8.383838383838384e+00 	 -1.515151515151516e+00 	 1.630480776327724e+01
-8.181818181818182e+00 	 -1.515151515151516e+00 	 1.580450133527783e+01
-7.979797979797979e+00 	 -1.515151515151516e+00 	 1.537891513679138e+01
-7.777777777777778e+00 	 -1.515151515151516e+00 	 1.553368821925402e+01
-7.575757575757576e+00 	 -1.515151515151516e+00 	 1.562156667279153e+01
-7.373737373737374e+00 	 -1.515151515151516e+00 	 1.539283552748962e+01
-7.171717171717171e+00 	 -1.515151515151516e+00 	 1.485544661754142e+01
-6.969696969696970e+00 	 -1.515151515151516e+00 	 1.443107211360803e+01
-6.767676767676768e+00 	 -1.515151515151516e+00 	 1.457541708188088e+01
-6.565656565656566e+00 	 -1.515151515151516e+00 	 1.462156287307498e+01
-6.363636363636363e+00 	 -1.515151515151516e+00 	 1.435037448453652e+01
-6.161616161616162e+00 	 -1.515151515151516e+00 	 1.377398820506404e+01
-5.959595959595959e+00 	 -1.515151515151516e+00 	 1.334978376767608e+01
-5.757575757575758e+00 	 -1.515151515151516e+00 	 1.347849065877418e+01
-5.555555555555555e+00 	 -1.515151515151516e+00 	 1.347991090261919e+01
-5.353535353535354e+00 	 -1.515151515151516e+00 	 1.316359069994952e+01
-5.151515151515151e+00 	 -1.515151515151516e+00 	 1.254681787863477e+01
-4.949494949494950e+00 	 -1.515151515151516e+00 	 1.212206455934559e+01
-4.747474747474747e+00 	 -1.515151515151516e+00 	 1.223061778407742e+01
-4.545454545454546e+00 	 -1.515151515151516e+00 	 1.218530100389575e+01
-4.343434343434343e+00 	 -1.515151515151516e+00 	 1.182231803789321e+01
-4.141414141414142e+00 	 -1.515151515151516e+00 	 1.116537815620497e+01
-3.939393939393939e+00 	 -1.515151515151516e+00 	 1.074097056514069e+01
-3.737373737373738e+00 	 -1.515151515151516e+00 	 1.082718323511058e+01
-3.535353535353535e+00 	 -1.515151515151516e+00 	 1.073606232249235e+01
-3.333333333333333e+00 	 -1.515151515151516e+00 	 1.032846531692134e+01
-3.131313131313131e+00 	 -1.515151515151516e+00 	 9.636200518092027e+00
-2.929292929292929e+00 	 -1.515151515151516e+00 	 9.218371802078453e+00
-2.727272727272728e+00 	 -1.515151515151516e+00 	 9.287091026602226e+00
-2.525252525252525e+00 	 -1.515151515151516e+00 	 9.159909767102464e+00
-2.323232323232324e+00 	 -1.515151515151516e+00 	 8.720743867721700e+00
-2.121212121212121e+00 	 -1.515151515151516e+00 	 8.012007226489619e+00
-1.919191919191919e+00 	 -1.515151515151516e+00 	 7.624241758304926e+00
-1.717171717171718e+00 	 -1.515151515151516e+00 	 7.702560249421619e+00
-1.515151515151516e+00 	 -1.515151515151516e+00 	 7.577198525214058e+00
-1.313131313131313e+00 	 -1.515151515151516e+00 	 7.155034841567856e+00
-1.111111111111111e+00 	 -1.515151515151516e+00 	 6.493525317515086e+00
-9.090909090909101e-01 	 -1.515151515151516e+00 	 6.214689016451480e+00
-7.070707070707076e-01 	 -1.515151515151516e+00 	 6.397836394256107e+00
-5.050505050505052e-01 	 -1.515151515151516e+00 	 6.392966922106712e+00
-3.030303030303028e-01 	 -1.515151515151516e+00 	 6.127910363153269e+00
-1.010101010101003e-01 	 -1.515151515151516e+00 	 5.674145352906905e+00
1.010101010101003e-01 	 -1.515151515151516e+00 	 5.674145352906905e+00
3.030303030303028e-01 	 -1.515151515151516e+00 	 6.127910363153269e+00
5.050505050505052e-01 	 -1.515151515151516e+00 	 6.392966922106712e+00
7.070707070707076e-01 	 -1.515151515151516e+00 	 6.397836394256107e+00
9.090909090909083e-01 	 -1.515151515151516e+00 	 6.214689016451480e+00
1.111111111111111e+00 	 -1.515151515151516e+00 	 6.493525317515086e+00
1.313131313131313e+00 	 -1.515151515151516e+00 	 7.155034841567856e+00
1.515151515151516e+00 	 -1.515151515151516e+00 	 7.577198525214058e+00
1.717171717171716e+00 	 -1.515151515151516e+00 	 7.702560249421618e+00
1.919191919191919e+00 	 -1.515151515151516e+00 	 7.624241758304926e+00
2.121212121212121e+00 	 -1.515151515151516e+00 	 8.012007226489619e+00
2.323232323232324e+00 	 -1.515151515151516e+00 	 8.720743867721700e+00
2.525252525252524e+00 	 -1.515151515151516e+00 	 9.159909767102462e+00
2.727272727272727e+00 	 -1.515151515151516e+00 	 9.287091026602223e+00
2.929292929292929e+00 	 -1.515151515151516e+00 	 9.218371802078453e+00
3.131313131313131e+00 	 -1.515151515151516e+00 	 9.636200518092027e+00
3.333333333333334e+00 	 -1.515151515151516e+00 	 1.032846531692134e+01
3.535353535353535e+00 	 -1.515151515151516e+00 	 1.073606232249235e+01
3.737373737373737e+00 	 -1.515151515151516e+00 	 1.082718323511059e+01
3.939393939393939e+00 	 -1.515151515151516e+00 	 1.074097056514069e+01
4.141414141414142e+00 	 -1.515151515151516e+00 	 1.116537815620497e+01
4.343434343434343e+00 	 -1.515151515151516e+00 	 1.182231803789321e+01
4.545454545454545e+00 	 -1.515151515151516e+00 	 1.218530100389574e+01
4.747474747474747e+00 	 -1.515151515151516e+00 	 1.223061778407742e+01
4.949494949494950e+00 	 -1.515151515151516e+00 	 1.212206455934559e+01
5.151515151515150e+00 	 -1.515151515151516e+00 	 1.254681787863476e+01
5.353535353535353e+00 	 -1.515151515151516e+00 	 1.316359069994951e+01
5.555555555555555e+00 	 -1.515151515151516e+00 	 1.347991090261919e+01
5.757575757575758e+00 	 -1.515151515151516e+00 	 1.347849065877418e+01
5.959595959595958e+00 	 -1.515151515151516e+00 	 1.334978376767608e+01
6.161616161616163e+00 	 -1.515151515151516e+00 	 1.377398820506404e+01
6.363636363636363e+00 	 -1.515151515151516e+00 	 1.435037448453652e+01
6.565656565656564e+00 	 -1.515151515151516e+00 	 1.462156287307498e+01
6.767676767676768e+00 	 -1.515151515151516e+00 	 1.457541708188088e+01
6.969696969696969e+00 	 -1.515151515151516e+00 	 1.443107211360803e+01
7.171717171717173e+00 	 -1.515151515151516e+00 	 1.485544661754143e+01
7.373737373737374e+00 	 -1.515151515151516e+00 	 1.539283552748962e+01
7.575757575757574e+00 	 -1.515151515151516e+00 	 1.562156667279153e+01
7.777777777777779e+00 	 -1.515151515151516e+00 	 1.553368821925402e+01
7.979797979797979e+00 	 -1.515151515151516e+00 	 1.537891513679138e+01
8.181818181818180e+00 	 -1.515151515151516e+00 	 1.580450133527783e+01
8.383838383838384e+00 	 -1.515151515151516e+00 	 1.630480776327724e+01
8.585858585858585e+00 	 -1.515151515151516e+00 	 1.649400961083379e+01
8.787878787878789e+00 	 -1.515151515151516e+00 	 1.636765112413416e+01
8.989898989898990e+00 	 -1.515151515151516e+00 	 1.620772053122284e+01
9.191919191919190e+00 	 -1.515151515151516e+00 	 1.663540747509899e+01
9.393939393939394e+00 	 -1.515151515151516e+00 	 1.710065023721009e+01
9.595959595959595e+00 	 -1.515151515151516e+00 	 1.725315741711839e+01
9.797979797979799e+00 	 -1.515151515151516e+00 	 1.709155582665195e+01
1.000000000000000e+01 	 -1.515151515151516e+00 	 1.693153265540984e+01

-1.000000000000000e+01 	 -1.313131313131313e+00 	 1.655551562497797e+01
-9.797979797979798e+00 	 -1.313131313131313e+00 	 1.682035615395012e+01
-9.595959595959595e+00 	 -1.313131313131313e+00 	 1.708865504018581e+01
-9.393939393939394e+00 	 -1.313131313131313e+00 	 1.693236254931326e+01
-9.191919191919192e+00 	 -1.313131313131313e+00 	 1.635337359821067e+01
-8.989898989898990e+00 	 -1.313131313131313e+00 	 1.582672796814393e+01
-8.787878787878787e+00 	 -1.313131313131313e+00 	 1.609836079701145e+01
-8.585858585858587e+00 	 -1.313131313131313e+00 	 1.632595209450263e+01
-8.383838383838384e+00 	 -1.313131313131313e+00 	 1.612715019726989e+01
-8.181818181818182e+00 	 -1.313131313131313e+00 	 1.550803084609278e+01
-7.979797979797979e+00 	 -1.313131313131313e+00 	 1.499181857099943e+01
-7.777777777777778e+00 	 -1.313131313131313e+00 	 1.526420962095203e+01
-7.575757575757576e+00 	 -1.313131313131313e+00 	 1.544753903366792e+01
-7.373737373737374e+00 	 -1.313131313131313e+00 	 1.520321697497914e+01
-7.171717171717171e+00 	 -1.313131313131313e+00 	 1.454205727640318e+01
-6.969696969696970e+00 	 -1.313131313131313e+00 	 1.403589084755126e+01
-6.767676767676768e+00 	 -1.313131313131313e+00 	 1.430269668715221e+01
-6.565656565656566e+00 	 -1.313131313131313e+00 	 1.443813712844803e+01
-6.363636363636363e+00 	 -1.313131313131313e+00 	 1.414508127774063e+01
-6.161616161616162e+00 	 -1.313131313131313e+00 	 1.344000656272473e+01
-5.959595959595959e+00 	 -1.313131313131313e+00 	 1.294315129332007e+01
-5.757575757575758e+00 	 -1.313131313131313e+00 	 1.319792950295817e+01
-5.555555555555555e+00 	 -1.313131313131313e+00 	 1.328197641763933e+01
-5.353535353535354e+00 	 -1.313131313131313e+00 	 1.293702955778726e+01
-5.151515151515151e+00 	 -1.313131313131313e+00 	 1.218652257856921e+01
-4.949494949494950e+00 	 -1.313131313131313e+00 	 1.169824456044005e+01
-4.747474747474747e+00 	 -1.313131313131313e+00 	 1.193496046899172e+01
-4.545454545454546e+00 	 -1.313131313131313e+00 	 1.196479013156727e+01
-4.343434343434343e+00 	 -1.313131313131313e+00 	 1.156555646968435e+01
-4.141414141414142e+00 	 -1.313131313131313e+00 	 1.076932427646566e+01
-3.939393939393939e+00 	 -1.313131313131313e+00 	 1.028991810544062e+01
-3.737373737373738e+00 	 -1.313131313131313e+00 	 1.050429022354033e+01
-3.535353535353535e+00 	 -1.313131313131313e+00 	 1.047936941019138e+01
-3.333333333333333e+00 	 -1.313131313131313e+00 	 1.002624294454632e+01
-3.131313131313131e+00 	 -1.313131313131313e+00 	 9.187754799147445e+00
-2.929292929292929e+00 	 -1.313131313131313e+00 	 8.721708033783052e+00
-2.727272727272728e+00 	 -1.313131313131313e+00 	 8.915286716530405e+00
-2.525252525252525e+00 	 -1.313131313131313e+00 	 8.842517223430294e+00
-2.323232323232324e+00 	 -1.313131313131313e+00 	 8.345309185919751e+00
-2.121212121212121e+00 	 -1.313131313131313e+00 	 7.480353300266053e+00
-1.919191919191919e+00 	 -1.313131313131313e+00 	 7.047451229845768e+00
-1.717171717171718e+00 	 -1.313131313131313e+00 	 7.242204884548592e+00
-1.515151515151516e+00 	 -1.313131313131313e+00 	 7.155034841567856e+00
-1.313131313131313e+00 	 -1.313131313131313e+00 	 6.658160696884455e+00
-1.111111111111111e+00 	 -1.313131313131313e+00 	 5.827932568873774e+00
-9.090909090909101e-01 	 -1.313131313131313e+00 	 5.506373081974768e+00
-7.070707070707076e-01 	 -1.313131313131313e+00 	 5.799918709669626e+00
-5.050505050505052e-01 	 -1.313131313131313e+00 	 5.826626983533281e+00
-3.030303030303028e-01 	 -1.313131313131313e+00 	 5.488801753435780e+00
-1.010101010101003e-01 	 -1.313131313131313e+00 	 4.884002392989657e+00
1.010101010101003e-01 	 -1.313131313131313e+00 	 4.884002392989657e+00
3.030303030303028e-01 	 -1.313131313131313e+00 	 5.488801753435780e+00
5.050505050505052e-01 	 -1.313131313131313e+00 	 5.826626983533281e+00
7.070707070707076e-01 	 -1.313131313131313e+00 	 5.799918709669626e+00
9.090909090909083e-01 	 -1.313131313131313e+00 	 5.506373081974768e+00
1.111111111111111e+00 	 -1.313131313131313e+00 	 5.827932568873774e+00
1.313131313131313e+00 	 -1.313131313131313e+00 	 6.658160696884455e+00
1.515151515151516e+00 	 -1.313131313131313e+00 	 7.155034841567856e+00
1.717171717171716e+00 	 -1.313131313131313e+00 	 7.242204884548592e+00
1.919191919191919e+00 	 -1.313131313131313e+00 	 7.047451229845768e+00
2.121212121212121e+00 	 -1.313131313131313e+00 	 7.480353300266053e+00
2.323232323232324e+00 	 -1.313131313131313e+00 	 8.345309185919751e+00
2.525252525252524e+00 	 -1.313131313131313e+00 	 8.842517223430296e+00
2.727272727272727e+00 	 -1.313131313131313e+00 	 8.915286716530405e+00
2.929292929292929e+00 	 -1.313131313131313e+00 	 8.721708033783052e+00
3.131313131313131e+00 	 -1.313131313131313e+00 	 9.187754799147445e+00
3.333333333333334e+00 	 -1.313131313131313e+00 	 1.002624294454632e+01
3.535353535353535e+00 	 -1.313131313131313e+00 	 1.047936941019138e+01
3.737373737373737e+00 	 -1.313131313131313e+00 	 1.050429022354033e+01
3.939393939393939e+00 	 -1.313131313131313e+00 	 1.028991810544062e+01
4.141414141414142e+00 	 -1.313131313131313e+00 	 1.076932427646566e+01
4.343434343434343e+00 	 -1.313131313131313e+00 	 1.156555646968435e+01
4.545454545454545e+00 	 -1.313131313131313e+00 	 1.196479013156727e+01
4.747474747474747e+00 	 -1.313131313131313e+00 	 1.193496046899172e+01
4.949494949494950e+00 	 -1.313131313131313e+00 	 1.169824456044005e+01
5.151515151515150e+00 	 -1.313131313131313e+00 	 1.218652257856921e+01
5.353535353535353e+00 	 -1.313131313131313e+00 	 1.293702955778726e+01
5.555555555555555e+00 	 -1.313131313131313e+00 	 1.328197641763933e+01
5.757575757575758e+00 	 -1.313131313131313e+00 	 1.319792950295817e+01
5.959595959595958e+00 	 -1.313131313131313e+00 	 1.294315129332007e+01
6.161616161616163e+00 	 -1.313131313131313e+00 	 1.344000656272473e+01
6.363636363636363e+00 	 -1.313131313131313e+00 	 1.414508127774063e+01
6.565656565656564e+00 	 -1.313131313131313e+00 	 1.443813712844803e+01
6.767676767676768e+00 	 -1.313131313131313e+00 	 1.430269668715221e+01
6.969696969696969e+00 	 -1.313131313131313e+00 	 1.403589084755125e+01
7.171717171717173e+00 	 -1.313131313131313e+00 	 1.454205727640319e+01
7.373737373737374e+00 	 -1.313131313131313e+00 	 1.520321697497914e+01
7.575757575757574e+00 	 -1.313131313131313e+00 	 1.544753903366792e+01
7.777777777777779e+00 	 -1.313131313131313e+00 	 1.526420962095203e+01
7.979797979797979e+00 	 -1.313131313131313e+00 	 1.499181857099943e+01
8.181818181818180e+00 	 -1.313131313131313e+00 	 1.550803084609278e+01
8.383838383838384e+00 	 -1.313131313131313e+00 	 1.612715019726989e+01
8.585858585858585e+00 	 -1.313131313131313e+00 	 1.632595209450263e+01
8.787878787878789e+00 	 -1.313131313131313e+00 	 1.609836079701144e+01
8.989898989898990e+00 	 -1.313131313131313e+00 	 1.582672796814393e+01
9.191919191919190e+00 	 -1.313131313131313e+00 	 1.635337359821067e+01
9.393939393939394e+00 	 -1.313131313131313e+00 	 1.693236254931326e+01
9.595959595959595e+00 	 -1.313131313131313e+00 	 1.708865504018581e+01
9.797979797979799e+00 	 -1.313131313131313e+00 	 1.682035615395011e+01
1.000000000000000e+01 	 -1.313131313131313e+00 	 1.655551562497797e+01

-1.000000000000000e+01 	 -1.111111111111111e+00 	 1.547988311455484e+01
-9.797979797979798e+00 	 -1.111111111111111e+00 	 1.605781262950534e+01
-9.595959595959595e+00 	 -1.111111111111111e+00 	 1.664489563393670e+01
-9.393939393939394e+00 	 -1.111111111111111e+00 	 1.647960160639878e+01
-9.191919191919192e+00 	 -1.111111111111111e+00 	 1.556538274027149e+01
-8.989898989898990e+00 	 -1.111111111111111e+00 	 1.474753809247490e+01
-8.787878787878787e+00 	 -1.111111111111111e+00 	 1.535336005385125e+01
-8.585858585858587e+00 	 -1.111111111111111e+00 	 1.588423131567263e+01
-8.383838383838384e+00 	 -1.111111111111111e+00 	 1.565993676255663e+01
-8.181818181818182e+00 	 -1.111111111111111e+00 	 1.469137379568587e+01
-7.979797979797979e+00 	 -1.111111111111111e+00 	 1.390958035732379e+01
-7.777777777777778e+00 	 -1.111111111111111e+00 	 1.453467376266704e+01
-7.575757575757576e+00 	 -1.111111111111111e+00 	 1.500515345791365e+01
-7.373737373737374e+00 	 -1.111111111111111e+00 	 1.471867129086399e+01
-7.171717171717171e+00 	 -1.111111111111111e+00 	 1.369455726672905e+01
-6.969696969696970e+00 	 -1.111111111111111e+00 	 1.295033339046553e+01
-6.767676767676768e+00 	 -1.111111111111111e+00 	 1.358562992284243e+01
-6.565656565656566e+00 	 -1.111111111111111e+00 	 1.399148591762718e+01
-6.363636363636363e+00 	 -1.111111111111111e+00 	 1.363931393408176e+01
-6.161616161616162e+00 	 -1.111111111111111e+00 	 1.255851266629224e+01
-5.959595959595959e+00 	 -1.111111111111111e+00 	 1.185272135676715e+01
-5.757575757575758e+00 	 -1.111111111111111e+00 	 1.248888397694214e+01
-5.555555555555555e+00 	 -1.111111111111111e+00 	 1.282594334234217e+01
-5.353535353535354e+00 	 -1.111111111111111e+00 	 1.240444109696231e+01
-5.151515151515151e+00 	 -1.111111111111111e+00 	 1.126611742019255e+01
-4.949494949494950e+00 	 -1.111111111111111e+00 	 1.059917173065845e+01
-4.747474747474747e+00 	 -1.111111111111111e+00 	 1.122699652117367e+01
-4.545454545454546e+00 	 -1.111111111111111e+00 	 1.149153402685015e+01
-4.343434343434343e+00 	 -1.111111111111111e+00 	 1.099744345163179e+01
-4.141414141414142e+00 	 -1.111111111111111e+00 	 9.801712953671313e+00
-3.939393939393939e+00 	 -1.111111111111111e+00 	 9.174315096454441e+00
-3.737373737373738e+00 	 -1.111111111111111e+00 	 9.785790606827616e+00
-3.535353535353535e+00 	 -1.111111111111111e+00 	 9.975751486043551e+00
-3.333333333333333e+00 	 -1.111111111111111e+00 	 9.407778616408079e+00
-3.131313131313131e+00 	 -1.111111111111111e+00 	 8.157707592855171e+00
-2.929292929292929e+00 	 -1.111111111111111e+00 	 7.573342518832494e+00
-2.727272727272728e+00 	 -1.111111111111111e+00 	 8.164976051955470e+00
-2.525252525252525e+00 	 -1.111111111111111e+00 	 8.284179739098786e+00
-2.323232323232324e+00 	 -1.111111111111111e+00 	 7.648524956547547e+00
-2.121212121212121e+00 	 -1.111111111111111e+00 	 6.357401789075436e+00
-1.919191919191919e+00 	 -1.111111111111111e+00 	 5.831964446786220e+00
-1.717171717171718e+00 	 -1.111111111111111e+00 	 6.417817060154501e+00
-1.515151515151516e+00 	 -1.111111111111111e+00 	 6.493525317515086e+00
-1.313131313131313e+00 	 -1.111111111111111e+00 	 5.827932568873774e+00
-1.111111111111111e+00 	 -1.111111111111111e+00 	 4.552293720544611e+00
-9.090909090909101e-01 	 -1.111111111111111e+00 	 4.159493951124446e+00
-7.070707070707076e-01 	 -1.111111111111111e+00 	 4.833267825532342e+00
-5.050505050505052e-01 	 -1.111111111111111e+00 	 4.999073425826715e+00
-3.030303030303028e-01 	 -1.111111111111111e+00 	 4.478875951130217e+00
-1.010101010101003e-01 	 -1.111111111111111e+00 	 3.443728440122051e+00
1.010101010101003e-01 	 -1.111111111111111e+00 	 3.443728440122051e+00
3.030303030303028e-01 	 -1.111111111111111e+00 	 4.478875951130217e+00
5.050505050505052e-01 	 -1.111111111111111e+00 	 4.999073425826715e+00
7.070707070707076e-01 	 -1.111111111111111e+00 	 4.833267825532342e+00
9.090909090909083e-01 	 -1.111111111111111e+00 	 4.159493951124453e+00
1.111111111111111e+00 	 -1.111111111111111e+00 	 4.552293720544611e+00
1.313131313131313e+00 	 -1.111111111111111e+00 	 5.827932568873774e+00
1.515151515151516e+00 	 -1.111111111111111e+00 	 6.493525317515086e+00
1.717171717171716e+00 	 -1.111111111111111e+00 	 6.417817060154505e+00
1.919191919191919e+00 	 -1.111111111111111e+00 	 5.831964446786220e+00
2.121212121212121e+00 	 -1.111111111111111e+00 	 6.357401789075436e+00
2.323232323232324e+00 	 -1.111111111111111e+00 	 7.648524956547547e+00
2.525252525252524e+00 	 -1.111111111111111e+00 	 8.284179739098784e+00
2.727272727272727e+00 	 -1.111111111111111e+00 	 8.164976051955472e+00
2.929292929292929e+00 	 -1.111111111111111e+00 	 7.573342518832494e+00
3.131313131313131e+00 	 -1.111111111111111e+00 	 8.157707592855171e+00
3.333333333333334e+00 	 -1.111111111111111e+00 	 9.407778616408084e+00
3.535353535353535e+00 	 -1.111111111111111e+00 	 9.975751486043547e+00
3.737373737373737e+00 	 -1.111111111111111e+00 	 9.785790606827618e+00
3.939393939393939e+00 	 -1.111111111111111e+00 	 9.174315096454441e+00
4.141414141414142e+00 	 -1.111111111111111e+00 	 9.801712953671313e+00
4.343434343434343e+00 	 -1.111111111111111e+00 	 1.099744345163178e+01
4.545454545454545e+00 	 -1.111111111111111e+00 	 1.149153402685015e+01
4.747474747474747e+00 	 -1.111111111111111e+00 	 1.122699652117367e+01
4.949494949494950e+00 	 -1.111111111111111e+00 	 1.059917173065845e+01
5.151515151515150e+00 	 -1.111111111111111e+00 	 1.126611742019255e+01
5.353535353535353e+00 	 -1.111111111111111e+00 	 1.240444109696231e+01
5.555555555555555e+00 	 -1.111111111111111e+00 	 1.282594334234217e+01
5.757575757575758e+00 	 -1.111111111111111e+00 	 1.248888397694214e+01
5.959595959595958e+00 	 -1.111111111111111e+00 	 1.185272135676716e+01
6.161616161616163e+00 	 -1.111111111111111e+00 	 1.255851266629224e+01
6.363636363636363e+00 	 -1.111111111111111e+00 	 1.363931393408176e+01
6.565656565656564e+00 	 -1.111111111111111e+00 	 1.399148591762718e+01
6.767676767676768e+00 	 -1.111111111111111e+00 	 1.358562992284243e+01
6.969696969696969e+00 	 -1.111111111111111e+00 	 1.295033339046552e+01
7.171717171717173e+00 	 -1.111111111111111e+00 	 1.369455726672906e+01
7.373737373737374e+00 	 -1.111111111111111e+00 	 1.471867129086399e+01
7.575757575757574e+00 	 -1.111111111111111e+00 	 1.500515345791365e+01
7.777777777777779e+00 	 -1.111111111111111e+00 	 1.453467376266704e+01
7.979797979797979e+00 	 -1.111111111111111e+00 	 1.390958035732379e+01
8.181818181818180e+00 	 -1.111111111111111e+00 	 1.469137379568586e+01
8.383838383838384e+00 	 -1.111111111111111e+00 	 1.565993676255663e+01
8.585858585858585e+00 	 -1.111111111111111e+00 	 1.588423131567264e+01
8.787878787878789e+00 	 -1.111111111111111e+00 	 1.535336005385124e+01
8.989898989898990e+00 	 -1.111111111111111e+00 	 1.474753809247490e+01
9.191919191919190e+00 	 -1.111111111111111e+00 	 1.556538274027148e+01
9.393939393939394e+00 	 -1.111111111111111e+00 	 1.647960160639878e+01
9.595959595959595e+00 	 -1.111111111111111e+00 	 1.664489563393670e+01
9.797979797979799e+00 	 -1.111111111111111e+00 	 1.605781262950533e+01
1.000000000000000e+01 	 -1.111111111111111e+00 	 1.547988311455484e+01

-1.000000000000000e+01 	 -9.090909090909101e-01 	 1.537335731883485e+01
-9.797979797979798e+00 	 -9.090909090909101e-01 	 1.597806241909795e+01
-9.595959595959595e+00 	 -9.090909090909101e-01 	 1.659238292191973e+01
-9.393939393939394e+00 	 -9.090909090909101e-01 	 1.642560732106929e+01
-9.191919191919192e+00 	 -9.090909090909101e-01 	 1.548132121916822e+01
-8.989898989898990e+00 	 -9.090909090909101e-01 	 1.463721692428553e+01
-8.787878787878787e+00 	 -9.090909090909101e-01 	 1.527145010576009e+01
-8.585858585858587e+00 	 -9.090909090909101e-01 	 1.582797608514791e+01
-8.383838383838384e+00 	 -9.090909090909101e-01 	 1.560051369546091e+01
-8.181818181818182e+00 	 -9.090909090909101e-01 	 1.460037774609304e+01
-7.979797979797979e+00 	 -9.090909090909101e-01 	 1.379428346910935e+01
-7.777777777777778e+00 	 -9.090909090909101e-01 	 1.444910267958152e+01
-7.575757575757576e+00 	 -9.090909090909101e-01 	 1.494349567392953e+01
-7.373737373737374e+00 	 -9.090909090909101e-01 	 1.465202975866860e+01
-7.171717171717171e+00 	 -9.090909090909101e-01 	 1.359477270763452e+01
-6.969696969696970e+00 	 -9.090909090909101e-01 	 1.282823469922719e+01
-6.767676767676768e+00 	 -9.090909090909101e-01 	 1.349417960601762e+01
-6.565656565656566e+00 	 -9.090909090909101e-01 	 1.392198424944135e+01
-6.363636363636363e+00 	 -9.090909090909101e-01 	 1.356279810056740e+01
-6.161616161616162e+00 	 -9.090909090909101e-01 	 1.244713751109658e+01
-5.959595959595959e+00 	 -9.090909090909101e-01 	 1.172092300161772e+01
-5.757575757575758e+00 	 -9.090909090909101e-01 	 1.238813939690005e+01
-5.555555555555555e+00 	 -9.090909090909101e-01 	 1.274482776610250e+01
-5.353535353535354e+00 	 -9.090909090909101e-01 	 1.231390446140603e+01
-5.151515151515151e+00 	 -9.090909090909101e-01 	 1.113868694460762e+01
-4.949494949494950e+00 	 -9.090909090909101e-01 	 1.045288053606345e+01
-4.747474747474747e+00 	 -9.090909090909101e-01 	 1.111139886149179e+01
-4.545454545454546e+00 	 -9.090909090909101e-01 	 1.139260855748949e+01
-4.343434343434343e+00 	 -9.090909090909101e-01 	 1.088597373201110e+01
-4.141414141414142e+00 	 -9.090909090909101e-01 	 9.650611847692247e+00
-3.939393939393939e+00 	 -9.090909090909101e-01 	 9.005095916530628e+00
-3.737373737373738e+00 	 -9.090909090909101e-01 	 9.645582997962201e+00
-3.535353535353535e+00 	 -9.090909090909101e-01 	 9.847962284191764e+00
-3.333333333333333e+00 	 -9.090909090909101e-01 	 9.262806424306474e+00
-3.131313131313131e+00 	 -9.090909090909101e-01 	 7.968714996596244e+00
-2.929292929292929e+00 	 -9.090909090909101e-01 	 7.364966724939206e+00
-2.727272727272728e+00 	 -9.090909090909101e-01 	 7.981195234783412e+00
-2.525252525252525e+00 	 -9.090909090909101e-01 	 8.105540177906684e+00
-2.323232323232324e+00 	 -9.090909090909101e-01 	 7.444425679817616e+00
-2.121212121212121e+00 	 -9.090909090909101e-01 	 6.100651578686033e+00
-1.919191919191919e+00 	 -9.090909090909101e-01 	 5.549344873091201e+00
-1.717171717171718e+00 	 -9.090909090909101e-01 	 6.148770684212966e+00
-1.515151515151516e+00 	 -9.090909090909101e-01 	 6.214689016451480e+00
-1.313131313131313e+00 	 -9.090909090909101e-01 	 5.506373081974768e+00
-1.111111111111111e+00 	 -9.090909090909101e-01 	 4.159493951124446e+00
-9.090909090909101e-01 	 -9.090909090909101e-01 	 3.723951027453879e+00
-7.070707070707076e-01 	 -9.090909090909101e-01 	 4.391371379432812e+00
-5.050505050505052e-01 	 -9.090909090909101e-01 	 4.529733727986649e+00
-3.030303030303028e-01 	 -9.090909090909101e-01 	 3.959870045048959e+00
-1.010101010101003e-01 	 -9.090909090909101e-01 	 2.867142430489764e+00
1.010101010101003e-01 	 -9.090909090909101e-01 	 2.867142430489764e+00
3.030303030303028e-01 	 -9.090909090909101e-01 	 3.959870045048959e+00
5.050505050505052e-01 	 -9.090909090909101e-01 	 4.529733727986649e+00
7.070707070707076e-01 	 -9.090909090909101e-01 	 4.391371379432812e+00
9.090909090909083e-01 	 -9.090909090909101e-01 	 3.723951027453886e+00
1.111111111111111e+00 	 -9.090909090909101e-01 	 4.159493951124446e+00
1.313131313131313e+00 	 -9.090909090909101e-01 	 5.506373081974768e+00
1.515151515151516e+00 	 -9.090909090909101e-01 	 6.214689016451480e+00
1.717171717171716e+00 	 -9.090909090909101e-01 	 6.148770684212966e+00
1.919191919191919e+00 	 -9.090909090909101e-01 	 5.549344873091201e+00
2.121212121212121e+00 	 -9.090909090909101e-01 	 6.100651578686033e+00
2.323232323232324e+00 	 -9.090909090909101e-01 	 7.444425679817616e+00
2.525252525252524e+00 	 -9.090909090909101e-01 	 8.105540177906684e+00
2.727272727272727e+00 	 -9.090909090909101e-01 	 7.981195234783412e+00
2.929292929292929e+00 	 -9.090909090909101e-01 	 7.364966724939206e+00
3.131313131313131e+00 	 -9.090909090909101e-01 	 7.968714996596244e+00
3.333333333333334e+00 	 -9.090909090909101e-01 	 9.262806424306477e+00
3.535353535353535e+00 	 -9.090909090909101e-01 	 9.847962284191764e+00
3.737373737373737e+00 	 -9.090909090909101e-01 	 9.645582997962205e+00
3.939393939393939e+00 	 -9.090909090909101e-01 	 9.005095916530628e+00
4.141414141414142e+00 	 -9.090909090909101e-01 	 9.650611847692247e+00
4.343434343434343e+00 	 -9.090909090909101e-01 	 1.088597373201110e+01
4.545454545454545e+00 	 -9.090909090909101e-01 	 1.139260855748948e+01
4.747474747474747e+00 	 -9.090909090909101e-01 	 1.111139886149179e+01
4.949494949494950e+00 	 -9.090909090909101e-01 	 1.045288053606345e+01
5.151515151515150e+00 	 -9.090909090909101e-01 	 1.113868694460761e+01
5.353535353535353e+00 	 -9.090909090909101e-01 	 1.231390446140603e+01
5.555555555555555e+00 	 -9.090909090909101e-01 	 1.274482776610250e+01
5.757575757575758e+00 	 -9.090909090909101e-01 	 1.238813939690005e+01
5.959595959595958e+00 	 -9.090909090909101e-01 	 1.172092300161772e+01
6.161616161616163e+00 	 -9.090909090909101e-01 	 1.244713751109658e+01
6.363636363636363e+00 	 -9.090909090909101e-01 	 1.356279810056740e+01
6.565656565656564e+00 	 -9.090909090909101e-01 	 1.392198424944135e+01
6.767676767676768e+00 	 -9.090909090909101e-01 	 1.349417960601762e+01
6.969696969696969e+00 	 -9.090909090909101e-01 	 1.282823469922719e+01
7.171717171717173e+00 	 -9.090909090909101e-01 	 1.359477270763453e+01
7.373737373737374e+00 	 -9.090909090909101e-01 	 1.465202975866860e+01
7.575757575757574e+00 	 -9.090909090909101e-01 	 1.494349567392953e+01
7.777777777777779e+00 	 -9.090909090909101e-01 	 1.444910267958153e+01
7.979797979797979e+00 	 -9.090909090909101e-01 	 1.379428346910935e+01
8.181818181818180e+00 	 -9.090909090909101e-01 	 1.460037774609302e+01
8.383838383838384e+00 	 -9.090909090909101e-01 	 1.560051369546091e+01
8.585858585858585e+00 	 -9.090909090909101e-01 	 1.582797608514792e+01
8.787878787878789e+00 	 -9.090909090909101e-01 	 1.527145010576008e+01
8.989898989898990e+00 	 -9.090909090909101e-01 	 1.463721692428553e+01
9.191919191919190e+00 	 -9.090909090909101e-01 	 1.548132121916821e+01
9.393939393939394e+00 	 -9.090909090909101e-01 	 1.642560732106929e+01
9.595959595959595e+00 	 -9.090909090909101e-01 	 1.659238292191973e+01
9.797979797979799e+00 	 -9.090909090909101e-01 	 1.597806241909794e+01
1.000000000000000e+01 	 -9.090909090909101e-01 	 1.537335731883485e+01

-1.000000000000000e+01 	 -7.070707070707076e-01 	 1.643002862335710e+01
-9.797979797979798e+00 	 -7.070707070707076e-01 	 1.671768335161049e+01
-9.595959595959595e+00 	 -7.070707070707076e-01 	 1.700913019940988e+01
-9.393939393939394e+00 	 -7.070707070707076e-01 	 1.684987739942039e+01
-9.191919191919192e+00 	 -7.070707070707076e-01 	 1.624193412482278e+01
-8.989898989898990e+00 	 -7.070707070707076e-01 	 1.568967901723532e+01
-8.787878787878787e+00 	 -7.070707070707076e-01 	 1.598511798799123e+01
-8.585858585858587e+00 	 -7.070707070707076e-01 	 1.623389719461037e+01
-8.383838383838384e+00 	 -7.070707070707076e-01 	 1.603004149758569e+01
-8.181818181818182e+00 	 -7.070707070707076e-01 	 1.537999443547048e+01
-7.979797979797979e+00 	 -7.070707070707076e-01 	 1.483929033362101e+01
-7.777777777777778e+00 	 -7.070707070707076e-01 	 1.513596926698337e+01
-7.575757575757576e+00 	 -7.070707070707076e-01 	 1.533814226811051e+01
-7.373737373737374e+00 	 -7.070707070707076e-01 	 1.508629117058604e+01
-7.171717171717171e+00 	 -7.070707070707076e-01 	 1.439188117633710e+01
-6.969696969696970e+00 	 -7.070707070707076e-01 	 1.386204490304317e+01
-6.767676767676768e+00 	 -7.070707070707076e-01 	 1.415291044202538e+01
-6.565656565656566e+00 	 -7.070707070707076e-01 	 1.430425483862575e+01
-6.363636363636363e+00 	 -7.070707070707076e-01 	 1.400056385120902e+01
-6.161616161616162e+00 	 -7.070707070707076e-01 	 1.325929777740277e+01
-5.959595959595959e+00 	 -7.070707070707076e-01 	 1.273896543356942e+01
-5.757575757575758e+00 	 -7.070707070707076e-01 	 1.301649951752235e+01
-5.555555555555555e+00 	 -7.070707070707076e-01 	 1.311250769582052e+01
-5.353535353535354e+00 	 -7.070707070707076e-01 	 1.275271133272245e+01
-5.151515151515151e+00 	 -7.070707070707076e-01 	 1.196191715232427e+01
-4.949494949494950e+00 	 -7.070707070707076e-01 	 1.144907537743220e+01
-4.747474747474747e+00 	 -7.070707070707076e-01 	 1.170543312048792e+01
-4.545454545454546e+00 	 -7.070707070707076e-01 	 1.174142964203421e+01
-4.343434343434343e+00 	 -7.070707070707076e-01 	 1.132102282837861e+01
-4.141414141414142e+00 	 -7.070707070707076e-01 	 1.047809047565575e+01
-3.939393939393939e+00 	 -7.070707070707076e-01 	 9.970349663050920e+00
-3.737373737373738e+00 	 -7.070707070707076e-01 	 1.019779871012087e+01
-3.535353535353535e+00 	 -7.070707070707076e-01 	 1.016944751995234e+01
-3.333333333333333e+00 	 -7.070707070707076e-01 	 9.684371917425372e+00
-3.131313131313131e+00 	 -7.070707070707076e-01 	 8.787648104863099e+00
-2.929292929292929e+00 	 -7.070707070707076e-01 	 8.283384592510252e+00
-2.727272727272728e+00 	 -7.070707070707076e-01 	 8.475891894827013e+00
-2.525252525252525e+00 	 -7.070707070707076e-01 	 8.381252588197031e+00
-2.323232323232324e+00 	 -7.070707070707076e-01 	 7.830696790124172e+00
-2.121212121212121e+00 	 -7.070707070707076e-01 	 6.883301312476190e+00
-1.919191919191919e+00 	 -7.070707070707076e-01 	 6.386920012150963e+00
-1.717171717171718e+00 	 -7.070707070707076e-01 	 6.547631800920211e+00
-1.515151515151516e+00 	 -7.070707070707076e-01 	 6.397836394256107e+00
-1.313131313131313e+00 	 -7.070707070707076e-01 	 5.799918709669626e+00
-1.111111111111111e+00 	 -7.070707070707076e-01 	 4.833267825532342e+00
-9.090909090909101e-01 	 -7.070707070707076e-01 	 4.391371379432812e+00
-7.070707070707076e-01 	 -7.070707070707076e-01 	 4.589611588803713e+00
-5.050505050505052e-01 	 -7.070707070707076e-01 	 4.499954294979130e+00
-3.030303030303028e-01 	 -7.070707070707076e-01 	 4.036714217043158e+00
-1.010101010101003e-01 	 -7.070707070707076e-01 	 3.330627402565874e+00
1.010101010101003e-01 	 -7.070707070707076e-01 	 3.330627402565874e+00
3.030303030303028e-01 	 -7.070707070707076e-01 	 4.036714217043158e+00
5.050505050505052e-01 	 -7.070707070707076e-01 	 4.499954294979130e+00
7.070707070707076e-01 	 -7.070707070707076e-01 	 4.589611588803713e+00
9.090909090909083e-01 	 -7.070707070707076e-01 	 4.391371379432812e+00
1.111111111111111e+00 	 -7.070707070707076e-01 	 4.833267825532342e+00
1.313131313131313e+00 	 -7.070707070707076e-01 	 5.799918709669626e+00
1.515151515151516e+00 	 -7.070707070707076e-01 	 6.397836394256107e+00
1.717171717171716e+00 	 -7.070707070707076e-01 	 6.547631800920211e+00
1.919191919191919e+00 	 -7.070707070707076e-01 	 6.386920012150963e+00
2.121212121212121e+00 	 -7.070707070707076e-01 	 6.883301312476190e+00
2.323232323232324e+00 	 -7.070707070707076e-01 	 7.830696790124172e+00
2.525252525252524e+00 	 -7.070707070707076e-01 	 8.381252588197031e+00
2.727272727272727e+00 	 -7.070707070707076e-01 	 8.475891894827011e+00
2.929292929292929e+00 	 -7.070707070707076e-01 	 8.283384592510252e+00
3.131313131313131e+00 	 -7.070707070707076e-01 	 8.787648104863099e+00
3.333333333333334e+00 	 -7.070707070707076e-01 	 9.684371917425374e+00
3.535353535353535e+00 	 -7.070707070707076e-01 	 1.016944751995234e+01
3.737373737373737e+00 	 -7.070707070707076e-01 	 1.019779871012088e+01
3.939393939393939e+00 	 -7.070707070707076e-01 	 9.970349663050920e+00
4.141414141414142e+00 	 -7.070707070707076e-01 	 1.047809047565575e+01
4.343434343434343e+00 	 -7.070707070707076e-01 	 1.132102282837861e+01
4.545454545454545e+00 	 -7.070707070707076e-01 	 1.174142964203421e+01
4.747474747474747e+00 	 -7.070707070707076e-01 	 1.170543312048792e+01
4.949494949494950e+00 	 -7.070707070707076e-01 	 1.144907537743220e+01
5.151515151515150e+00 	 -7.070707070707076e-01 	 1.196191715232426e+01
5.353535353535353e+00 	 -7.070707070707076e-01 	 1.275271133272244e+01
5.555555555555555e+00 	 -7.070707070707076e-01 	 1.311250769582052e+01
5.757575757575758e+00 	 -7.070707070707076e-01 	 1.301649951752235e+01
5.959595959595958e+00 	 -7.070707070707076e-01 	 1.273896543356942e+01
6.161616161616163e+00 	 -7.070707070707076e-01 	 1.325929777740277e+01
6.363636363636363e+00 	 -7.070707070707076e-01 	 1.400056385120902e+01
6.565656565656564e+00 	 -7.070707070707076e-01 	 1.430425483862575e+01
6.767676767676768e+00 	 -7.070707070707076e-01 	 1.415291044202538e+01
6.969696969696969e+00 	 -7.070707070707076e-01 	 1.386204490304318e+01
7.171717171717173e+00 	 -7.070707070707076e-01 	 1.439188117633711e+01
7.373737373737374e+00 	 -7.070707070707076e-01 	 1.508629117058604e+01
7.575757575757574e+00 	 -7.070707070707076e-01 	 1.533814226811051e+01
7.777777777777779e+00 	 -7.070707070707076e-01 	 1.513596926698337e+01
7.979797979797979e+00 	 -7.070707070707076e-01 	 1.483929033362101e+01
8.181818181818180e+00 	 -7.070707070707076e-01 	 1.537999443547048e+01
8.383838383838384e+00 	 -7.070707070707076e-01 	 1.603004149758569e+01
8.585858585858585e+00 	 -7.070707070707076e-01 	 1.623389719461037e+01
8.787878787878789e+00 	 -7.070707070707076e-01 	 1.598511798799123e+01
8.989898989898990e+00 	 -7.070707070707076e-01 	 1.568967901723532e+01
9.191919191919190e+00 	 -7.070707070707076e-01 	 1.624193412482278e+01
9.393939393939394e+00 	 -7.070707070707076e-01 	 1.684987739942039e+01
9.595959595959595e+00 	 -7.070707070707076e-01 	 1.700913019940988e+01
9.797979797979799e+00 	 -7.070707070707076e-01 	 1.671768335161048e+01
1.000000000000000e+01 	 -7.070707070707076e-01 	 1.643002862335710e+01

-1.000000000000000e+01 	 -5.050505050505052e-01 	 1.686445189715791e+01
-9.797979797979798e+00 	 -5.050505050505052e-01 	 1.702044160828152e+01
-9.595959595959595e+00 	 -5.050505050505052e-01 	 1.717779736801755e+01
-9.393939393939394e+00 	 -5.050505050505052e-01 	 1.702145201047561e+01
-9.191919191919192e+00 	 -5.050505050505052e-01 	 1.655276008932868e+01
-8.989898989898990e+00 	 -5.050505050505052e-01 	 1.612129153091458e+01
-8.787878787878787e+00 	 -5.050505050505052e-01 	 1.627598341403592e+01
-8.585858585858587e+00 	 -5.050505050505052e-01 	 1.639687425988007e+01
-8.383838383838384e+00 	 -5.050505050505052e-01 	 1.620252016462118e+01
-8.181818181818182e+00 	 -5.050505050505052e-01 	 1.569734319493294e+01
-7.979797979797979e+00 	 -5.050505050505052e-01 	 1.526636537415894e+01
-7.777777777777778e+00 	 -5.050505050505052e-01 	 1.541417936824351e+01
-7.575757575757576e+00 	 -5.050505050505052e-01 	 1.549479944505264e+01
-7.373737373737374e+00 	 -5.050505050505052e-01 	 1.525897616678557e+01
-7.171717171717171e+00 	 -5.050505050505052e-01 	 1.471460497902304e+01
-6.969696969696970e+00 	 -5.050505050505052e-01 	 1.428246549952552e+01
-6.767676767676768e+00 	 -5.050505050505052e-01 	 1.441729673982776e+01
-6.565656565656566e+00 	 -5.050505050505052e-01 	 1.445346498397837e+01
-6.363636363636363e+00 	 -5.050505050505052e-01 	 1.417221333648063e+01
-6.161616161616162e+00 	 -5.050505050505052e-01 	 1.358558362483862e+01
-5.959595959595959e+00 	 -5.050505050505052e-01 	 1.314995723327403e+01
-5.757575757575758e+00 	 -5.050505050505052e-01 	 1.326516897077471e+01
-5.555555555555555e+00 	 -5.050505050505052e-01 	 1.325228729031242e+01
-5.353535353535354e+00 	 -5.050505050505052e-01 	 1.292112644784727e+01
-5.151515151515151e+00 	 -5.050505050505052e-01 	 1.228880848226414e+01
-4.949494949494950e+00 	 -5.050505050505052e-01 	 1.184666537837028e+01
-4.747474747474747e+00 	 -5.050505050505052e-01 	 1.193512540483587e+01
-4.545454545454546e+00 	 -5.050505050505052e-01 	 1.186819395687590e+01
-4.343434343434343e+00 	 -5.050505050505052e-01 	 1.148217269709140e+01
-4.141414141414142e+00 	 -5.050505050505052e-01 	 1.080045349808038e+01
-3.939393939393939e+00 	 -5.050505050505052e-01 	 1.034815131085059e+01
-3.737373737373738e+00 	 -5.050505050505052e-01 	 1.040242339701924e+01
-3.535353535353535e+00 	 -5.050505050505052e-01 	 1.027625938954410e+01
-3.333333333333333e+00 	 -5.050505050505052e-01 	 9.830274194193512e+00
-3.131313131313131e+00 	 -5.050505050505052e-01 	 9.095588467397846e+00
-2.929292929292929e+00 	 -5.050505050505052e-01 	 8.629433942082043e+00
-2.727272727272728e+00 	 -5.050505050505052e-01 	 8.642594966508248e+00
-2.525252525252525e+00 	 -5.050505050505052e-01 	 8.452906504057911e+00
-2.323232323232324e+00 	 -5.050505050505052e-01 	 7.943201123100842e+00
-2.121212121212121e+00 	 -5.050505050505052e-01 	 7.154217381907959e+00
-1.919191919191919e+00 	 -5.050505050505052e-01 	 6.673401948223898e+00
-1.717171717171718e+00 	 -5.050505050505052e-01 	 6.643319921567244e+00
-1.515151515151516e+00 	 -5.050505050505052e-01 	 6.392966922106712e+00
-1.313131313131313e+00 	 -5.050505050505052e-01 	 5.826626983533281e+00
-1.111111111111111e+00 	 -5.050505050505052e-01 	 4.999073425826715e+00
-9.090909090909101e-01 	 -5.050505050505052e-01 	 4.529733727986649e+00
-7.070707070707076e-01 	 -5.050505050505052e-01 	 4.499954294979130e+00
-5.050505050505052e-01 	 -5.050505050505052e-01 	 4.271739083044281e+00
-3.030303030303028e-01 	 -5.050505050505052e-01 	 3.801531638165084e+00
-1.010101010101003e-01 	 -5.050505050505052e-01 	 3.215826147884183e+00
1.010101010101003e-01 	 -5.050505050505052e-01 	 3.215826147884183e+00
3.030303030303028e-01 	 -5.050505050505052e-01 	 3.801531638165084e+00
5.050505050505052e-01 	 -5.050505050505052e-01 	 4.271739083044281e+00
7.070707070707076e-01 	 -5.050505050505052e-01 	 4.499954294979130e+00
9.090909090909083e-01 	 -5.050505050505052e-01 	 4.529733727986645e+00
1.111111111111111e+00 	 -5.050505050505052e-01 	 4.999073425826715e+00
1.313131313131313e+00 	 -5.050505050505052e-01 	 5.826626983533281e+00
1.515151515151516e+00 	 -5.050505050505052e-01 	 6.392966922106712e+00
1.717171717171716e+00 	 -5.050505050505052e-01 	 6.643319921567240e+00
1.919191919191919e+00 	 -5.050505050505052e-01 	 6.673401948223898e+00
2.121212121212121e+00 	 -5.050505050505052e-01 	 7.154217381907959e+00
2.323232323232324e+00 	 -5.050505050505052e-01 	 7.943201123100842e+00
2.525252525252524e+00 	 -5.050505050505052e-01 	 8.452906504057909e+00
2.727272727272727e+00 	 -5.050505050505052e-01 	 8.642594966508247e+00
2.929292929292929e+00 	 -5.050505050505052e-01 	 8.629433942082043e+00
3.131313131313131e+00 	 -5.050505050505052e-01 	 9.095588467397846e+00
3.333333333333334e+00 	 -5.050505050505052e-01 	 9.830274194193516e+00
3.535353535353535e+00 	 -5.050505050505052e-01 	 1.027625938954410e+01
3.737373737373737e+00 	 -5.050505050505052e-01 	 1.040242339701924e+01
3.939393939393939e+00 	 -5.050505050505052e-01 	 1.034815131085059e+01
4.141414141414142e+00 	 -5.050505050505052e-01 	 1.080045349808038e+01
4.343434343434343e+00 	 -5.050505050505052e-01 	 1.148217269709139e+01
4.545454545454545e+00 	 -5.050505050505052e-01 	 1.186819395687590e+01
4.747474747474747e+00 	 -5.050505050505052e-01 	 1.193512540483587e+01
4.949494949494950e+00 	 -5.050505050505052e-01 	 1.184666537837028e+01
5.151515151515150e+00 	 -5.050505050505052e-01 	 1.228880848226414e+01
5.353535353535353e+00 	 -5.050505050505052e-01 	 1.292112644784726e+01
5.555555555555555e+00 	 -5.050505050505052e-01 	 1.325228729031242e+01
5.757575757575758e+00 	 -5.050505050505052e-01 	 1.326516897077471e+01
5.959595959595958e+00 	 -5.050505050505052e-01 	 1.314995723327403e+01
6.161616161616163e+00 	 -5.050505050505052e-01 	 1.358558362483862e+01
6.363636363636363e+00 	 -5.050505050505052e-01 	 1.417221333648063e+01
6.565656565656564e+00 	 -5.050505050505052e-01 	 1.445346498397837e+01
6.767676767676768e+00 	 -5.050505050505052e-01 	 1.441729673982776e+01
6.969696969696969e+00 	 -5.050505050505052e-01 	 1.428246549952552e+01
7.171717171717173e+00 	 -5.050505050505052e-01 	 1.471460497902305e+01
7.373737373737374e+00 	 -5.050505050505052e-01 	 1.525897616678557e+01
7.575757575757574e+00 	 -5.050505050505052e-01 	 1.549479944505264e+01
7.777777777777779e+00 	 -5.050505050505052e-01 	 1.541417936824352e+01
7.979797979797979e+00 	 -5.050505050505052e-01 	 1.526636537415894e+01
8.181818181818180e+00 	 -5.050505050505052e-01 	 1.569734319493293e+01
8.383838383838384e+00 	 -5.050505050505052e-01 	 1.620252016462118e+01
8.585858585858585e+00 	 -5.050505050505052e-01 	 1.639687425988006e+01
8.787878787878789e+00 	 -5.050505050505052e-01 	 1.627598341403592e+01
8.989898989898990e+00 	 -5.050505050505052e-01 	 1.612129153091458e+01
9.191919191919190e+00 	 -5.050505050505052e-01 	 1.655276008932867e+01
9.393939393939394e+00 	 -5.050505050505052e-01 	 1.702145201047561e+01
9.595959595959595e+00 	 -5.050505050505052e-01 	 1.717779736801755e+01
9.797979797979799e+00 	 -5.050505050505052e-01 	 1.702044160828151e+01
1.000000000000000e+01 	 -5.050505050505052e-01 	 1.686445189715791e+01

-1.000000000000000e+01 	 -3.030303030303028e-01 	 1.645911129566863e+01
-9.797979797979798e+00 	 -3.030303030303028e-01 	 1.673330146821828e+01
-9.595959595959595e+00 	 -3.030303030303028e-01 	 1.701100868396594e+01
-9.393939393939394e+00 	 -3.030303030303028e-01 	 1.685129800020046e+01
-9.191919191919192e+00 	 -3.030303030303028e-01 	 1.625611181906888e+01
-8.989898989898990e+00 	 -3.030303030303028e-01 	 1.571476954128369e+01
-8.787878787878787e+00 	 -3.030303030303028e-01 	 1.599563382161756e+01
-8.585858585858587e+00 	 -3.030303030303028e-01 	 1.623103264297907e+01
-8.383838383838384e+00 	 -3.030303030303028e-01 	 1.602709761833334e+01
-8.181818181818182e+00 	 -3.030303030303028e-01 	 1.539007076575695e+01
-7.979797979797979e+00 	 -3.030303030303028e-01 	 1.485889788858760e+01
-7.777777777777778e+00 	 -3.030303030303028e-01 	 1.513988178918417e+01
-7.575757575757576e+00 	 -3.030303030303028e-01 	 1.532893223179320e+01
-7.373737373737374e+00 	 -3.030303030303028e-01 	 1.507724779647959e+01
-7.171717171717171e+00 	 -3.030303030303028e-01 	 1.439593828637381e+01
-6.969696969696970e+00 	 -3.030303030303028e-01 	 1.387400346577302e+01
-6.767676767676768e+00 	 -3.030303030303028e-01 	 1.414797514680360e+01
-6.565656565656566e+00 	 -3.030303030303028e-01 	 1.428626896300628e+01
-6.363636363636363e+00 	 -3.030303030303028e-01 	 1.398276775224517e+01
-6.161616161616162e+00 	 -3.030303030303028e-01 	 1.325439013326152e+01
-5.959595959595959e+00 	 -3.030303030303028e-01 	 1.273997042742910e+01
-5.757575757575758e+00 	 -3.030303030303028e-01 	 1.299919875341597e+01
-5.555555555555555e+00 	 -3.030303030303028e-01 	 1.308188220593084e+01
-5.353535353535354e+00 	 -3.030303030303028e-01 	 1.272189558760473e+01
-5.151515151515151e+00 	 -3.030303030303028e-01 	 1.194326942646731e+01
-4.949494949494950e+00 	 -3.030303030303028e-01 	 1.143375615071792e+01
-4.747474747474747e+00 	 -3.030303030303028e-01 	 1.166989606129941e+01
-4.545454545454546e+00 	 -3.030303030303028e-01 	 1.169160585011205e+01
-4.343434343434343e+00 	 -3.030303030303028e-01 	 1.126982515934845e+01
-4.141414141414142e+00 	 -3.030303030303028e-01 	 1.043734779787087e+01
-3.939393939393939e+00 	 -3.030303030303028e-01 	 9.929192389546731e+00
-3.737373737373738e+00 	 -3.030303030303028e-01 	 1.013331765790019e+01
-3.535353535353535e+00 	 -3.030303030303028e-01 	 1.008818398940475e+01
-3.333333333333333e+00 	 -3.030303030303028e-01 	 9.598713369697744e+00
-3.131313131313131e+00 	 -3.030303030303028e-01 	 8.708452376301132e+00
-2.929292929292929e+00 	 -3.030303030303028e-01 	 8.197283062541459e+00
-2.727272727272728e+00 	 -3.030303030303028e-01 	 8.360144555538358e+00
-2.525252525252525e+00 	 -3.030303030303028e-01 	 8.242110736511744e+00
-2.323232323232324e+00 	 -3.030303030303028e-01 	 7.678964614355188e+00
-2.121212121212121e+00 	 -3.030303030303028e-01 	 6.727379108595185e+00
-1.919191919191919e+00 	 -3.030303030303028e-01 	 6.209040364929354e+00
-1.717171717171718e+00 	 -3.030303030303028e-01 	 6.322684821814853e+00
-1.515151515151516e+00 	 -3.030303030303028e-01 	 6.127910363153269e+00
-1.313131313131313e+00 	 -3.030303030303028e-01 	 5.488801753435780e+00
-1.111111111111111e+00 	 -3.030303030303028e-01 	 4.478875951130217e+00
-9.090909090909101e-01 	 -3.030303030303028e-01 	 3.959870045048959e+00
-7.070707070707076e-01 	 -3.030303030303028e-01 	 4.036714217043158e+00
-5.050505050505052e-01 	 -3.030303030303028e-01 	 3.801531638165084e+00
-3.030303030303028e-01 	 -3.030303030303028e-01 	 3.173368288513789e+00
-1.010101010101003e-01 	 -3.030303030303028e-01 	 2.331534388432058e+00
1.010101010101003e-01 	 -3.030303030303028e-01 	 2.331534388432058e+00
3.030303030303028e-01 	 -3.030303030303028e-01 	 3.173368288513789e+00
5.050505050505052e-01 	 -3.030303030303028e-01 	 3.801531638165084e+00
7.070707070707076e-01 	 -3.030303030303028e-01 	 4.036714217043158e+00
9.090909090909083e-01 	 -3.030303030303028e-01 	 3.959870045048955e+00
1.111111111111111e+00 	 -3.030303030303028e-01 	 4.478875951130217e+00
1.313131313131313e+00 	 -3.030303030303028e-01 	 5.488801753435780e+00
1.515151515151516e+00 	 -3.030303030303028e-01 	 6.127910363153269e+00
1.717171717171716e+00 	 -3.030303030303028e-01 	 6.322684821814853e+00
1.919191919191919e+00 	 -3.030303030303028e-01 	 6.209040364929354e+00
2.121212121212121e+00 	 -3.030303030303028e-01 	 6.727379108595185e+00
2.323232323232324e+00 	 -3.030303030303028e-01 	 7.678964614355188e+00
2.525252525252524e+00 	 -3.030303030303028e-01 	 8.242110736511743e+00
2.727272727272727e+00 	 -3.030303030303028e-01 	 8.360144555538357e+00
2.929292929292929e+00 	 -3.030303030303028e-01 	 8.197283062541459e+00
3.131313131313131e+00 	 -3.030303030303028e-01 	 8.708452376301132e+00
3.333333333333334e+00 	 -3.030303030303028e-01 	 9.598713369697750e+00
3.535353535353535e+00 	 -3.030303030303028e-01 	 1.008818398940475e+01
3.737373737373737e+00 	 -3.030303030303028e-01 	 1.013331765790019e+01
3.939393939393939e+00 	 -3.030303030303028e-01 	 9.929192389546731e+00
4.141414141414142e+00 	 -3.030303030303028e-01 	 1.043734779787087e+01
4.343434343434343e+00 	 -3.030303030303028e-01 	 1.126982515934845e+01
4.545454545454545e+00 	 -3.030303030303028e-01 	 1.169160585011205e+01
4.747474747474747e+00 	 -3.030303030303028e-01 	 1.166989606129941e+01
4.949494949494950e+00 	 -3.030303030303028e-01 	 1.143375615071792e+01
5.151515151515150e+00 	 -3.030303030303028e-01 	 1.194326942646731e+01
5.353535353535353e+00 	 -3.030303030303028e-01 	 1.272189558760473e+01
5.555555555555555e+00 	 -3.030303030303028e-01 	 1.308188220593084e+01
5.757575757575758e+00 	 -3.030303030303028e-01 	 1.299919875341597e+01
5.959595959595958e+00 	 -3.030303030303028e-01 	 1.273997042742909e+01
6.161616161616163e+00 	 -3.030303030303028e-01 	 1.325439013326152e+01
6.363636363636363e+00 	 -3.030303030303028e-01 	 1.398276775224517e+01
6.565656565656564e+00 	 -3.030303030303028e-01 	 1.428626896300628e+01
6.767676767676768e+00 	 -3.030303030303028e-01 	 1.414797514680360e+01
6.969696969696969e+00 	 -3.030303030303028e-01 	 1.387400346577302e+01
7.171717171717173e+00 	 -3.030303030303028e-01 	 1.439593828637382e+01
7.373737373737374e+00 	 -3.030303030303028e-01 	 1.507724779647959e+01
7.575757575757574e+00 	 -3.030303030303028e-01 	 1.532893223179319e+01
7.777777777777779e+00 	 -3.030303030303028e-01 	 1.513988178918417e+01
7.979797979797979e+00 	 -3.030303030303028e-01 	 1.485889788858760e+01
8.181818181818180e+00 	 -3.030303030303028e-01 	 1.539007076575695e+01
8.383838383838384e+00 	 -3.030303030303028e-01 	 1.602709761833334e+01
8.585858585858585e+00 	 -3.030303030303028e-01 	 1.623103264297907e+01
8.787878787878789e+00 	 -3.030303030303028e-01 	 1.599563382161756e+01
8.989898989898990e+00 	 -3.030303030303028e-01 	 1.571476954128369e+01
9.191919191919190e+00 	 -3.030303030303028e-01 	 1.625611181906888e+01
9.393939393939394e+00 	 -3.030303030303028e-01 	 1.685129800020046e+01
9.595959595959595e+00 	 -3.030303030303028e-01 	 1.701100868396594e+01
9.797979797979799e+00 	 -3.030303030303028e-01 	 1.673330146821827e+01
1.000000000000000e+01 	 -3.030303030303028e-01 	 1.645911129566863e+01

-1.000000000000000e+01 	 -1.010101010101003e-01 	 1.539020488887838e+01
-9.797979797979798e+00 	 -1.010101010101003e-01 	 1.598024278854496e+01
-9.595959595959595e+00 	 -1.010101010101003e-01 	 1.657957053596338e+01
-9.393939393939394e+00 	 -1.010101010101003e-01 	 1.641156759534007e+01
-9.191919191919192e+00 	 -1.010101010101003e-01 	 1.547974702830034e+01
-8.989898989898990e+00 	 -1.010101010101003e-01 	 1.464614196369934e+01
-8.787878787878787e+00 	 -1.010101010101003e-01 	 1.526432452653637e+01
-8.585858585858587e+00 	 -1.010101010101003e-01 	 1.580598469496776e+01
-8.383838383838384e+00 	 -1.010101010101003e-01 	 1.557742313907414e+01
-8.181818181818182e+00 	 -1.010101010101003e-01 	 1.458974022965803e+01
-7.979797979797979e+00 	 -1.010101010101003e-01 	 1.379240013376056e+01
-7.777777777777778e+00 	 -1.010101010101003e-01 	 1.442967033114403e+01
-7.575757575757576e+00 	 -1.010101010101003e-01 	 1.490910436446065e+01
-7.373737373737374e+00 	 -1.010101010101003e-01 	 1.461640342260129e+01
-7.171717171717171e+00 	 -1.010101010101003e-01 	 1.357125759957315e+01
-6.969696969696970e+00 	 -1.010101010101003e-01 	 1.281131679524199e+01
-6.767676767676768e+00 	 -1.010101010101003e-01 	 1.345796212782076e+01
-6.565656565656566e+00 	 -1.010101010101003e-01 	 1.387033196823626e+01
-6.363636363636363e+00 	 -1.010101010101003e-01 	 1.350933220202146e+01
-6.161616161616162e+00 	 -1.010101010101003e-01 	 1.240490148481359e+01
-5.959595959595959e+00 	 -1.010101010101003e-01 	 1.168249000825091e+01
-5.757575757575758e+00 	 -1.010101010101003e-01 	 1.232813826505686e+01
-5.555555555555555e+00 	 -1.010101010101003e-01 	 1.266822201681761e+01
-5.353535353535354e+00 	 -1.010101010101003e-01 	 1.223410952919596e+01
-5.151515151515151e+00 	 -1.010101010101003e-01 	 1.106828312871843e+01
-4.949494949494950e+00 	 -1.010101010101003e-01 	 1.038237805860447e+01
-4.747474747474747e+00 	 -1.010101010101003e-01 	 1.101598069040628e+01
-4.545454545454546e+00 	 -1.010101010101003e-01 	 1.127805850141138e+01
-4.343434343434343e+00 	 -1.010101010101003e-01 	 1.076528192342230e+01
-4.141414141414142e+00 	 -1.010101010101003e-01 	 9.535580023831104e+00
-3.939393939393939e+00 	 -1.010101010101003e-01 	 8.883855074117864e+00
-3.737373737373738e+00 	 -1.010101010101003e-01 	 9.493659942422546e+00
-3.535353535353535e+00 	 -1.010101010101003e-01 	 9.671394991740028e+00
-3.333333333333333e+00 	 -1.010101010101003e-01 	 9.073581640020821e+00
-3.131313131313131e+00 	 -1.010101010101003e-01 	 7.777070792895062e+00
-2.929292929292929e+00 	 -1.010101010101003e-01 	 7.155758513524971e+00
-2.727272727272728e+00 	 -1.010101010101003e-01 	 7.729289531314542e+00
-2.525252525252525e+00 	 -1.010101010101003e-01 	 7.815631212043893e+00
-2.323232323232324e+00 	 -1.010101010101003e-01 	 7.125541134292625e+00
-2.121212121212121e+00 	 -1.010101010101003e-01 	 5.758801580221572e+00
-1.919191919191919e+00 	 -1.010101010101003e-01 	 5.162654770573418e+00
-1.717171717171718e+00 	 -1.010101010101003e-01 	 5.686828646051715e+00
-1.515151515151516e+00 	 -1.010101010101003e-01 	 5.674145352906905e+00
-1.313131313131313e+00 	 -1.010101010101003e-01 	 4.884002392989657e+00
-1.111111111111111e+00 	 -1.010101010101003e-01 	 3.443728440122051e+00
-9.090909090909101e-01 	 -1.010101010101003e-01 	 2.867142430489764e+00
-7.070707070707076e-01 	 -1.010101010101003e-01 	 3.330627402565874e+00
-5.050505050505052e-01 	 -1.010101010101003e-01 	 3.215826147884183e+00
-3.030303030303028e-01 	 -1.010101010101003e-01 	 2.331534388432058e+00
-1.010101010101003e-01 	 -1.010101010101003e-01 	 8.809672964065918e-01
1.010101010101003e-01 	 -1.010101010101003e-01 	 8.809672964065918e-01
3.030303030303028e-01 	 -1.010101010101003e-01 	 2.331534388432058e+00
5.050505050505052e-01 	 -1.010101010101003e-01 	 3.215826147884183e+00
7.070707070707076e-01 	 -1.010101010101003e-01 	 3.330627402565874e+00
9.090909090909083e-01 	 -1.010101010101003e-01 	 2.867142430489764e+00
1.111111111111111e+00 	 -1.010101010101003e-01 	 3.443728440122051e+00
1.313131313131313e+00 	 -1.010101010101003e-01 	 4.884002392989657e+00
1.515151515151516e+00 	 -1.010101010101003e-01 	 5.674145352906905e+00
1.717171717171716e+00 	 -1.010101010101003e-01 	 5.686828646051715e+00
1.919191919191919e+00 	 -1.010101010101003e-01 	 5.162654770573418e+00
2.121212121212121e+00 	 -1.010101010101003e-01 	 5.758801580221572e+00
2.323232323232324e+00 	 -1.010101010101003e-01 	 7.125541134292625e+00
2.525252525252524e+00 	 -1.010101010101003e-01 	 7.815631212043893e+00
2.727272727272727e+00 	 -1.010101010101003e-01 	 7.729289531314542e+00
2.929292929292929e+00 	 -1.010101010101003e-01 	 7.155758513524971e+00
3.131313131313131e+00 	 -1.010101010101003e-01 	 7.777070792895062e+00
3.333333333333334e+00 	 -1.010101010101003e-01 	 9.073581640020826e+00
3.535353535353535e+00 	 -1.010101010101003e-01 	 9.671394991740026e+00
3.737373737373737e+00 	 -1.010101010101003e-01 	 9.493659942422548e+00
3.939393939393939e+00 	 -1.010101010101003e-01 	 8.883855074117864e+00
4.141414141414142e+00 	 -1.010101010101003e-01 	 9.535580023831104e+00
4.343434343434343e+00 	 -1.010101010101003e-01 	 1.076528192342230e+01
4.545454545454545e+00 	 -1.010101010101003e-01 	 1.127805850141138e+01
4.747474747474747e+00 	 -1.010101010101003e-01 	 1.101598069040628e+01
4.949494949494950e+00 	 -1.010101010101003e-01 	 1.038237805860447e+01
5.151515151515150e+00 	 -1.010101010101003e-01 	 1.106828312871842e+01
5.353535353535353e+00 	 -1.010101010101003e-01 	 1.223410952919595e+01
5.555555555555555e+00 	 -1.010101010101003e-01 	 1.266822201681761e+01
5.757575757575758e+00 	 -1.010101010101003e-01 	 1.232813826505686e+01
5.959595959595958e+00 	 -1.010101010101003e-01 	 1.168249000825092e+01
6.161616161616163e+00 	 -1.010101010101003e-01 	 1.240490148481359e+01
6.363636363636363e+00 	 -1.010101010101003e-01 	 1.350933220202146e+01
6.565656565656564e+00 	 -1.010101010101003e-01 	 1.387033196823626e+01
6.767676767676768e+00 	 -1.010101010101003e-01 	 1.345796212782076e+01
6.969696969696969e+00 	 -1.010101010101003e-01 	 1.281131679524199e+01
7.171717171717173e+00 	 -1.010101010101003e-01 	 1.357125759957317e+01
7.373737373737374e+00 	 -1.010101010101003e-01 	 1.461640342260129e+01
7.575757575757574e+00 	 -1.010101010101003e-01 	 1.490910436446065e+01
7.777777777777779e+00 	 -1.010101010101003e-01 	 1.442967033114403e+01
7.979797979797979e+00 	 -1.010101010101003e-01 	 1.379240013376056e+01
8.181818181818180e+00 	 -1.010101010101003e-01 	 1.458974022965802e+01
8.383838383838384e+00 	 -1.010101010101003e-01 	 1.557742313907414e+01
8.585858585858585e+00 	 -1.010101010101003e-01 	 1.580598469496776e+01
8.787878787878789e+00 	 -1.010101010101003e-01 	 1.526432452653636e+01
8.989898989898990e+00 	 -1.010101010101003e-01 	 1.464614196369934e+01
9.191919191919190e+00 	 -1.010101010101003e-01 	 1.547974702830033e+01
9.393939393939394e+00 	 -1.010101010101003e-01 	 1.641156759534007e+01
9.595959595959595e+00 	 -1.010101010101003e-01 	 1.657957053596338e+01
9.797979797979799e+00 	 -1.010101010101003e-01 	 1.598024278854495e+01
1.000000000000000e+01 	 -1.010101010101003e-01 	 1.539020488887838e+01

-1.000000000000000e+01 	 1.010101010101003e-01 	 1.539020488887838e+01
-9.797979797979798e+00 	 1.010101010101003e-01 	 1.598024278854496e+01
-9.595959595959595e+00 	 1.010101010101003e-01 	 1.657957053596338e+01
-9.393939393939394e+00 	 1.010101010101003e-01 	 1.641156759534007e+01
-9.191919191919192e+00 	 1.010101010101003e-01 	 1.547974702830034e+01
-8.989898989898990e+00 	 1.010101010101003e-01 	 1.464614196369934e+01
-8.787878787878787e+00 	 1.010101010101003e-01 	 1.526432452653637e+01
-8.585858585858587e+00 	 1.010101010101003e-01 	 1.580598469496776e+01
-8.383838383838384e+00 	 1.010101010101003e-01 	 1.557742313907414e+01
-8.181818181818182e+00 	 1.010101010101003e-01 	 1.458974022965803e+01
-7.979797979797979e+00 	 1.010101010101003e-01 	 1.379240013376056e+01
-7.777777777777778e+00 	 1.010101010101003e-01 	 1.442967033114403e+01
-7.575757575757576e+00 	 1.010101010101003e-01 	 1.490910436446065e+01
-7.373737373737374e+00 	 1.010101010101003e-01 	 1.461640342260129e+01
-7.171717171717171e+00 	 1.010101010101003e-01 	 1.357125759957315e+01
-6.969696969696970e+00 	 1.010101010101003e-01 	 1.281131679524199e+01
-6.767676767676768e+00 	 1.010101010101003e-01 	 1.345796212782076e+01
-6.565656565656566e+00 	 1.010101010101003e-01 	 1.387033196823626e+01
-6.363636363636363e+00 	 1.010101010101003e-01 	 1.350933220202146e+01
-6.161616161616162e+00 	 1.010101010101003e-01 	 1.240490148481359e+01
-5.959595959595959e+00 	 1.010101010101003e-01 	 1.168249000825091e+01
-5.757575757575758e+00 	 1.010101010101003e-01 	 1.232813826505686e+01
-5.555555555555555e+00 	 1.010101010101003e-01 	 1.266822201681761e+01
-5.353535353535354e+00 	 1.010101010101003e-01 	 1.223410952919596e+01
-5.151515151515151e+00 	 1.010101010101003e-01 	 1.106828312871843e+01
-4.949494949494950e+00 	 1.010101010101003e-01 	 1.038237805860447e+01
-4.747474747474747e+00 	 1.010101010101003e-01 	 1.101598069040628e+01
-4.545454545454546e+00 	 1.010101010101003e-01 	 1.127805850141138e+01
-4.343434343434343e+00 	 1.010101010101003e-01 	 1.076528192342230e+01
-4.141414141414142e+00 	 1.010101010101003e-01 	 9.535580023831104e+00
-3.939393939393939e+00 	 1.010101010101003e-01 	 8.883855074117864e+00
-3.737373737373738e+00 	 1.010101010101003e-01 	 9.493659942422546e+00
-3.535353535353535e+00 	 1.010101010101003e-01 	 9.671394991740028e+00
-3.333333333333333e+00 	 1.010101010101003e-01 	 9.073581640020821e+00
-3.131313131313131e+00 	 1.010101010101003e-01 	 7.777070792895062e+00
-2.929292929292929e+00 	 1.010101010101003e-01 	 7.155758513524971e+00
-2.727272727272728e+00 	 1.010101010101003e-01 	 7.729289531314542e+00
-2.525252525252525e+00 	 1.010101010101003e-01 	 7.815631212043893e+00
-2.323232323232324e+00 	 1.010101010101003e-01 	 7.125541134292625e+00
-2.121212121212121e+00 	 1.010101010101003e-01 	 5.758801580221572e+00
-1.919191919191919e+00 	 1.010101010101003e-01 	 5.162654770573418e+00
-1.717171717171718e+00 	 1.010101010101003e-01 	 5.686828646051715e+00
-1.515151515151516e+00 	 1.010101010101003e-01 	 5.674145352906905e+00
-1.313131313131313e+00 	 1.010101010101003e-01 	 4.884002392989657e+00
-1.111111111111111e+00 	 1.010101010101003e-01 	 3.443728440122051e+00
-9.090909090909101e-01 	 1.010101010101003e-01 	 2.867142430489764e+00
-7.070707070707076e-01 	 1.010101010101003e-01 	 3.330627402565874e+00
-5.050505050505052e-01 	 1.010101010101003e-01 	 3.215826147884183e+00
-3.030303030303028e-01 	 1.010101010101003e-01 	 2.331534388432058e+00
-1.010101010101003e-01 	 1.010101010101003e-01 	 8.809672964065918e-01
1.010101010101003e-01 	 1.010101010101003e-01 	 8.809672964065918e-01
3.030303030303028e-01 	 1.010101010101003e-01 	 2.331534388432058e+00
5.050505050505052e-01 	 1.010101010101003e-01 	 3.215826147884183e+00
7.070707070707076e-01 	 1.010101010101003e-01 	 3.330627402565874e+00
9.090909090909083e-01 	 1.010101010101003e-01 	 2.867142430489764e+00
1.111111111111111e+00 	 1.010101010101003e-01 	 3.443728440122051e+00
1.313131313131313e+00 	 1.010101010101003e-01 	 4.884002392989657e+00
1.515151515151516e+00 	 1.010101010101003e-01 	 5.674145352906905e+00
1.717171717171716e+00 	 1.010101010101003e-01 	 5.686828646051715e+00
1.919191919191919e+00 	 1.010101010101003e-01 	 5.162654770573418e+00
2.121212121212121e+00 	 1.010101010101003e-01 	 5.758801580221572e+00
2.323232323232324e+00 	 1.010101010101003e-01 	 7.125541134292625e+00
2.525252525252524e+00 	 1.010101010101003e-01 	 7.815631212043893e+00
2.727272727272727e+00 	 1.010101010101003e-01 	 7.729289531314542e+00
2.929292929292929e+00 	 1.010101010101003e-01 	 7.155758513524971e+00
3.131313131313131e+00 	 1.010101010101003e-01 	 7.777070792895062e+00
3.333333333333334e+00 	 1.010101010101003e-01 	 9.073581640020826e+00
3.535353535353535e+00 	 1.010101010101003e-01 	 9.671394991740026e+00
3.737373737373737e+00 	 1.010101010101003e-01 	 9.493659942422548e+00
3.939393939393939e+00 	 1.010101010101003e-01 	 8.883855074117864e+00
4.141414141414142e+00 	 1.010101010101003e-01 	 9.535580023831104e+00
4.343434343434343e+00 	 1.010101010101003e-01 	 1.076528192342230e+01
4.545454545454545e+00 	 1.010101010101003e-01 	 1.127805850141138e+01
4.747474747474747e+00 	 1.010101010101003e-01 	 1.101598069040628e+01
4.949494949494950e+00 	 1.010101010101003e-01 	 1.038237805860447e+01
5.151515151515150e+00 	 1.010101010101003e-01 	 1.106828312871842e+01
5.353535353535353e+00 	 1.010101010101003e-01 	 1.223410952919595e+01
5.555555555555555e+00 	 1.010101010101003e-01 	 1.266822201681761e+01
5.757575757575758e+00 	 1.010101010101003e-01 	 1.232813826505686e+01
5.959595959595958e+00 	 1.010101010101003e-01 	 1.168249000825092e+01
6.161616161616163e+00 	 1.010101010101003e-01 	 1.240490148481359e+01
6.363636363636363e+00 	 1.010101010101003e-01 	 1.350933220202146e+01
6.565656565656564e+00 	 1.010101010101003e-01 	 1.387033196823626e+01
6.767676767676768e+00 	 1.010101010101003e-01 	 1.345796212782076e+01
6.969696969696969e+00 	 1.010101010101003e-01 	 1.281131679524199e+01
7.171717171717173e+00 	 1.010101010101003e-01 	 1.357125759957317e+01
7.373737373737374e+00 	 1.010101010101003e-01 	 1.461640342260129e+01
7.575757575757574e+00 	 1.010101010101003e-01 	 1.490910436446065e+01
7.777777777777779e+00 	 1.010101010101003e-01 	 1.442967033114403e+01
7.979797979797979e+00 	 1.010101010101003e-01 	 1.379240013376056e+01
8.181818181818180e+00 	 1.010101010101003e-01 	 1.458974022965802e+01
8.383838383838384e+00 	 1.010101010101003e-01 	 1.557742313907414e+01
8.585858585858585e+00 	 1.010101010101003e-01 	 1.580598469496776e+01
8.787878787878789e+00 	 1.010101010101003e-01 	 1.526432452653636e+01
8.989898989898990e+00 	 1.010101010101003e-01 	 1.464614196369934e+01
9.191919191919190e+00 	 1.010101010101003e-01 	 1.547974702830033e+01
9.393939393939394e+00 	 1.010101010101003e-01 	 1.641156759534007e+01
9.595959595959595e+00 	 1.010101010101003e-01 	 1.657957053596338e+01
9.797979797979799e+00 	 1.010101010101003e-01 	 1.598024278854495e+01
1.000000000000000e+01 	 1.010101010101003e-01 	 1.539020488887838e+01

-1.000000000000000e+01 	 3.030303030303028e-01 	 1.645911129566863e+01
-9.797979797979798e+00 	 3.030303030303028e-01 	 1.673330146821828e+01
-9.595959595959595e+00 	 3.030303030303028e-01 	 1.701100868396594e+01
-9.393939393939394e+00 	 3.030303030303028e-01 	 1.685129800020046e+01
-9.191919191919192e+00 	 3.030303030303028e-01 	 1.625611181906888e+01
-8.989898989898990e+00 	 3.030303030303028e-01 	 1.571476954128369e+01
-8.787878787878787e+00 	 3.030303030303028e-01 	 1.599563382161756e+01
-8.585858585858587e+00 	 3.030303030303028e-01 	 1.623103264297907e+01
-8.383838383838384e+00 	 3.030303030303028e-01 	 1.602709761833334e+01
-8.181818181818182e+00 	 3.030303030303028e-01 	 1.539007076575695e+01
-7.979797979797979e+00 	 3.030303030303028e-01 	 1.485889788858760e+01
-7.777777777777778e+00 	 3.030303030303028e-01 	 1.513988178918417e+01
-7.575757575757576e+00 	 3.030303030303028e-01 	 1.532893223179320e+01
-7.373737373737374e+00 	 3.030303030303028e-01 	 1.507724779647959e+01
-7.171717171717171e+00 	 3.030303030303028e-01 	 1.439593828637381e+01
-6.969696969696970e+00 	 3.030303030303028e-01 	 1.387400346577302e+01
-6.767676767676768e+00 	 3.030303030303028e-01 	 1.414797514680360e+01
-6.565656565656566e+00 	 3.030303030303028e-01 	 1.428626896300628e+01
-6.363636363636363e+00 	 3.030303030303028e-01 	 1.398276775224517e+01
-6.161616161616162e+00 	 3.030303030303028e-01 	 1.325439013326152e+01
-5.959595959595959e+00 	 3.030303030303028e-01 	 1.273997042742910e+01
-5.757575757575758e+00 	 3.030303030303028e-01 	 1.299919875341597e+01
-5.555555555555555e+00 	 3.030303030303028e-01 	 1.308188220593084e+01
-5.353535353535354e+00 	 3.030303030303028e-01 	 1.272189558760473e+01
-5.151515151515151e+00 	 3.030303030303028e-01 	 1.194326942646731e+01
-4.949494949494950e+00 	 3.030303030303028e-01 	 1.143375615071792e+01
-4.747474747474747e+00 	 3.030303030303028e-01 	 1.166989606129941e+01
-4.545454545454546e+00 	 3.030303030303028e-01 	 1.169160585011205e+01
-4.343434343434343e+00 	 3.030303030303028e-01 	 1.126982515934845e+01
-4.141414141414142e+00 	 3.030303030303028e-01 	 1.043734779787087e+01
-3.939393939393939e+00 	 3.030303030303028e-01 	 9.929192389546731e+00
-3.737373737373738e+00 	 3.030303030303028e-01 	 1.013331765790019e+01
-3.535353535353535e+00 	 3.030303030303028e-01 	 1.008818398940475e+01
-3.333333333333333e+00 	 3.030303030303028e-01 	 9.598713369697744e+00
-3.131313131313131e+00 	 3.030303030303028e-01 	 8.708452376301132e+00
-2.929292929292929e+00 	 3.030303030303028e-01 	 8.197283062541459e+00
-2.727272727272728e+00 	 3.030303030303028e-01 	 8.360144555538358e+00
-2.525252525252525e+00 	 3.030303030303028e-01 	 8.242110736511744e+00
-2.323232323232324e+00 	 3.030303030303028e-01 	 7.678964614355188e+00
-2.121212121212121e+00 	 3.030303030303028e-01 	 6.727379108595185e+00
-1.919191919191919e+00 	 3.030303030303028e-01 	 6.209040364929354e+00
-1.717171717171718e+00 	 3.030303030303028e-01 	 6.322684821814853e+00
-1.515151515151516e+00 	 3.030303030303028e-01 	 6.127910363153269e+00
-1.313131313131313e+00 	 3.030303030303028e-01 	 5.488801753435780e+00
-1.111111111111111e+00 	 3.030303030303028e-01 	 4.478875951130217e+00
-9.090909090909101e-01 	 3.030303030303028e-01 	 3.959870045048959e+00
-7.070707070707076e-01 	 3.030303030303028e-01 	 4.036714217043158e+00
-5.050505050505052e-01 	 3.030303030303028e-01 	 3.801531638165084e+00
-3.030303030303028e-01 	 3.030303030303028e-01 	 3.173368288513789e+00
-1.010101010101003e-01 	 3.030303030303028e-01 	 2.331534388432058e+00
1.010101010101003e-01 	 3.030303030303028e-01 	 2.331534388432058e+00
3.030303030303028e-01 	 3.030303030303028e-01 	 3.173368288513789e+00
5.050505050505052e-01 	 3.030303030303028e-01 	 3.801531638165084e+00
7.070707070707076e-01 	 3.030303030303028e-01 	 4.036714217043158e+00
9.090909090909083e-01 	 3.030303030303028e-01 	 3.959870045048955e+00
1.111111111111111e+00 	 3.030303030303028e-01 	 4.478875951130217e+00
1.313131313131313e+00 	 3.030303030303028e-01 	 5.488801753435780e+00
1.515151515151516e+00 	 3.030303030303028e-01 	 6.127910363153269e+00
1.717171717171716e+00 	 3.030303030303028e-01 	 6.322684821814853e+00
1.919191919191919e+00 	 3.030303030303028e-01 	 6.209040364929354e+00
2.121212121212121e+00 	 3.030303030303028e-01 	 6.727379108595185e+00
2.323232323232324e+00 	 3.030303030303028e-01 	 7.678964614355188e+00
2.525252525252524e+00 	 3.030303030303028e-01 	 8.242110736511743e+00
2.727272727272727e+00 	 3.030303030303028e-01 	 8.360144555538357e+00
2.929292929292929e+00 	 3.030303030303028e-01 	 8.197283062541459e+00
3.131313131313131e+00 	 3.030303030303028e-01 	 8.708452376301132e+00
3.333333333333334e+00 	 3.030303030303028e-01 	 9.598713369697750e+00
3.535353535353535e+00 	 3.030303030303028e-01 	 1.008818398940475e+01
3.737373737373737e+00 	 3.030303030303028e-01 	 1.013331765790019e+01
3.939393939393939e+00 	 3.030303030303028e-01 	 9.929192389546731e+00
4.141414141414142e+00 	 3.030303030303028e-01 	 1.043734779787087e+01
4.343434343434343e+00 	 3.030303030303028e-01 	 1.126982515934845e+01
4.545454545454545e+00 	 3.030303030303028e-01 	 1.169160585011205e+01
4.747474747474747e+00 	 3.030303030303028e-01 	 1.166989606129941e+01
4.949494949494950e+00 	 3.030303030303028e-01 	 1.143375615071792e+01
5.151515151515150e+00 	 3.030303030303028e-01 	 1.194326942646731e+01
5.353535353535353e+00 	 3.030303030303028e-01 	 1.272189558760473e+01
5.555555555555555e+00 	 3.030303030303028e-01 	 1.308188220593084e+01
5.757575757575758e+00 	 3.030303030303028e-01 	 1.299919875341597e+01
5.959595959595958e+00 	 3.030303030303028e-01 	 1.273997042742909e+01
6.161616161616163e+00 	 3.030303030303028e-01 	 1.325439013326152e+01
6.363636363636363e+00 	 3.030303030303028e-01 	 1.398276775224517e+01
6.565656565656564e+00 	 3.030303030303028e-01 	 1.428626896300628e+01
6.767676767676768e+00 	 3.030303030303028e-01 	 1.414797514680360e+01
6.969696969696969e+00 	 3.030303030303028e-01 	 1.387400346577302e+01
7.171717171717173e+00 	 3.030303030303028e-01 	 1.439593828637382e+01
7.373737373737374e+00 	 3.030303030303028e-01 	 1.507724779647959e+01
7.575757575757574e+00 	 3.030303030303028e-01 	 1.532893223179319e+01
7.777777777777779e+00 	 3.030303030303028e-01 	 1.513988178918417e+01
7.979797979797979e+00 	 3.030303030303028e-01 	 1.485889788858760e+01
8.181818181818180e+00 	 3.030303030303028e-01 	 1.539007076575695e+01
8.383838383838384e+00 	 3.030303030303028e-01 	 1.602709761833334e+01
8.585858585858585e+00 	 3.030303030303028e-01 	 1.623103264297907e+01
8.787878787878789e+00 	 3.030303030303028e-01 	 1.599563382161756e+01
8.989898989898990e+00 	 3.030303030303028e-01 	 1.571476954128369e+01
9.191919191919190e+00 	 3.030303030303028e-01 	 1.625611181906888e+01
9.393939393939394e+00 	 3.030303030303028e-01 	 1.685129800020046e+01
9.595959595959595e+00 	 3.030303030303028e-01 	 1.701100868396594e+01
9.797979797979799e+00 	 3.030303030303028e-01 	 1.673330146821827e+01
1.000000000000000e+01 	 3.030303030303028e-01 	 1.645911129566863e+01

-1.000000000000000e+01 	 5.050505050505052e-01 	 1.686445189715791e+01
-9.797979797979798e+00 	 5.050505050505052e-01 	 1.702044160828152e+01
-9.595959595959595e+00 	 5.050505050505052e-01 	 1.717779736801755e+01
-9.393939393939394e+00 	 5.050505050505052e-01 	 1.702145201047561e+01
-9.191919191919192e+00 	 5.050505050505052e-01 	 1.655276008932868e+01
-8.989898989898990e+00 	 5.050505050505052e-01 	 1.612129153091458e+01
-8.787878787878787e+00 	 5.050505050505052e-01 	 1.627598341403592e+01
-8.585858585858587e+00 	 5.050505050505052e-01 	 1.639687425988007e+01
-8.383838383838384e+00 	 5.050505050505052e-01 	 1.620252016462118e+01
-8.181818181818182e+00 	 5.050505050505052e-01 	 1.569734319493294e+01
-7.979797979797979e+00 	 5.050505050505052e-01 	 1.526636537415894e+01
-7.777777777777778e+00 	 5.050505050505052e-01 	 1.541417936824351e+01
-7.575757575757576e+00 	 5.050505050505052e-01 	 1.549479944505264e+01
-7.373737373737374e+00 	 5.050505050505052e-01 	 1.525897616678557e+01
-7.171717171717171e+00 	 5.050505050505052e-01 	 1.471460497902304e+01
-6.969696969696970e+00 	 5.050505050505052e-01 	 1.428246549952552e+01
-6.767676767676768e+00 	 5.050505050505052e-01 	 1.441729673982776e+01
-6.565656565656566e+00 	 5.050505050505052e-01 	 1.445346498397837e+01
-6.363636363636363e+00 	 5.050505050505052e-01 	 1.417221333648063e+01
-6.161616161616162e+00 	 5.050505050505052e-01 	 1.358558362483862e+01
-5.959595959595959e+00 	 5.050505050505052e-01 	 1.314995723327403e+01
-5.757575757575758e+00 	 5.050505050505052e-01 	 1.326516897077471e+01
-5.555555555555555e+00 	 5.050505050505052e-01 	 1.325228729031242e+01
-5.353535353535354e+00 	 5.050505050505052e-01 	 1.292112644784727e+01
-5.151515151515151e+00 	 5.050505050505052e-01 	 1.228880848226414e+01
-4.949494949494950e+00 	 5.050505050505052e-01 	 1.184666537837028e+01
-4.747474747474747e+00 	 5.050505050505052e-01 	 1.193512540483587e+01
-4.545454545454546e+00 	 5.050505050505052e-01 	 1.186819395687590e+01
-4.343434343434343e+00 	 5.050505050505052e-01 	 1.148217269709140e+01
-4.141414141414142e+00 	 5.050505050505052e-01 	 1.080045349808038e+01
-3.939393939393939e+00 	 5.050505050505052e-01 	 1.034815131085059e+01
-3.737373737373738e+00 	 5.050505050505052e-01 	 1.040242339701924e+01
-3.535353535353535e+00 	 5.050505050505052e-01 	 1.027625938954410e+01
-3.333333333333333e+00 	 5.050505050505052e-01 	 9.830274194193512e+00
-3.131313131313131e+00 	 5.050505050505052e-01 	 9.095588467397846e+00
-2.929292929292929e+00 	 5.050505050505052e-01 	 8.629433942082043e+00
-2.727272727272728e+00 	 5.050505050505052e-01 	 8.642594966508248e+00
-2.525252525252525e+00 	 5.050505050505052e-01 	 8.452906504057911e+00
-2.323232323232324e+00 	 5.050505050505052e-01 	 7.943201123100842e+00
-2.121212121212121e+00 	 5.050505050505052e-01 	 7.154217381907959e+00
-1.919191919191919e+00 	 5.050505050505052e-01 	 6.673401948223898e+00
-1.717171717171718e+00 	 5.050505050505052e-01 	 6.643319921567244e+00
-1.515151515151516e+00 	 5.050505050505052e-01 	 6.392966922106712e+00
-1.313131313131313e+00 	 5.050505050505052e-01 	 5.826626983533281e+00
-1.111111111111111e+00 	 5.050505050505052e-01 	 4.999073425826715e+00
-9.090909090909101e-01 	 5.050505050505052e-01 	 4.529733727986649e+00
-7.070707070707076e-01 	 5.050505050505052e-01 	 4.499954294979130e+00
-5.050505050505052e-01 	 5.050505050505052e-01 	 4.271739083044281e+00
-3.030303030303028e-01 	 5.050505050505052e-01 	 3.801531638165084e+00
-1.010101010101003e-01 	 5.050505050505052e-01 	 3.215826147884183e+00
1.010101010101003e-01 	 5.050505050505052e-01 	 3.215826147884183e+00
3.030303030303028e-01 	 5.050505050505052e-01 	 3.801531638165084e+00
5.050505050505052e-01 	 5.050505050505052e-01 	 4.271739083044281e+00
7.070707070707076e-01 	 5.050505050505052e-01 	 4.499954294979130e+00
9.090909090909083e-01 	 5.050505050505052e-01 	 4.529733727986645e+00
1.111111111111111e+00 	 5.050505050505052e-01 	 4.999073425826715e+00
1.313131313131313e+00 	 5.050505050505052e-01 	 5.826626983533281e+00
1.515151515151516e+00 	 5.050505050505052e-01 	 6.392966922106712e+00
1.717171717171716e+00 	 5.050505050505052e-01 	 6.643319921567240e+00
1.919191919191919e+00 	 5.050505050505052e-01 	 6.673401948223898e+00
2.121212121212121e+00 	 5.050505050505052e-01 	 7.154217381907959e+00
2.323232323232324e+00 	 5.050505050505052e-01 	 7.943201123100842e+00
2.525252525252524e+00 	 5.050505050505052e-01 	 8.452906504057909e+00
2.727272727272727e+00 	 5.050505050505052e-01 	 8.642594966508247e+00
2.929292929292929e+00 	 5.050505050505052e-01 	 8.629433942082043e+00
3.131313131313131e+00 	 5.050505050505052e-01 	 9.095588467397846e+00
3.333333333333334e+00 	 5.050505050505052e-01 	 9.830274194193516e+00
3.535353535353535e+00 	 5.050505050505052e-01 	 1.027625938954410e+01
3.737373737373737e+00 	 5.050505050505052e-01 	 1.040242339701924e+01
3.939393939393939e+00 	 5.050505050505052e-01 	 1.034815131085059e+01
4.141414141414142e+00 	 5.050505050505052e-01 	 1.080045349808038e+01
4.343434343434343e+00 	 5.050505050505052e-01 	 1.148217269709139e+01
4.545454545454545e+00 	 5.050505050505052e-01 	 1.186819395687590e+01
4.747474747474747e+00 	 5.050505050505052e-01 	 1.193512540483587e+01
4.949494949494950e+00 	 5.050505050505052e-01 	 1.184666537837028e+01
5.151515151515150e+00 	 5.050505050505052e-01 	 1.228880848226414e+01
5.353535353535353e+00 	 5.050505050505052e-01 	 1.292112644784726e+01
5.555555555555555e+00 	 5.050505050505052e-01 	 1.325228729031242e+01
5.757575757575758e+00 	 5.050505050505052e-01 	 1.326516897077471e+01
5.959595959595958e+00 	 5.050505050505052e-01 	 1.314995723327403e+01
6.161616161616163e+00 	 5.050505050505052e-01 	 1.358558362483862e+01
6.363636363636363e+00 	 5.050505050505052e-01 	 1.417221333648063e+01
6.565656565656564e+00 	 5.050505050505052e-01 	 1.445346498397837e+01
6.767676767676768e+00 	 5.050505050505052e-01 	 1.441729673982776e+01
6.969696969696969e+00 	 5.050505050505052e-01 	 1.428246549952552e+01
7.171717171717173e+00 	 5.050505050505052e-01 	 1.471460497902305e+01
7.373737373737374e+00 	 5.050505050505052e-01 	 1.525897616678557e+01
7.575757575757574e+00 	 5.050505050505052e-01 	 1.549479944505264e+01
7.777777777777779e+00 	 5.050505050505052e-01 	 1.541417936824352e+01
7.979797979797979e+00 	 5.050505050505052e-01 	 1.526636537415894e+01
8.181818181818180e+00 	 5.050505050505052e-01 	 1.569734319493293e+01
8.383838383838384e+00 	 5.050505050505052e-01 	 1.620252016462118e+01
8.585858585858585e+00 	 5.050505050505052e-01 	 1.639687425988006e+01
8.787878787878789e+00 	 5.050505050505052e-01 	 1.627598341403592e+01
8.989898989898990e+00 	 5.050505050505052e-01 	 1.612129153091458e+01
9.191919191919190e+00 	 5.050505050505052e-01 	 1.655276008932867e+01
9.393939393939394e+00 	 5.050505050505052e-01 	 1.702145201047561e+01
9.595959595959595e+00 	 5.050505050505052e-01 	 1.717779736801755e+01
9.797979797979799e+00 	 5.050505050505052e-01 	 1.702044160828151e+01
1.000000000000000e+01 	 5.050505050505052e-01 	 1.686445189715791e+01

-1.000000000000000e+01 	 7.070707070707076e-01 	 1.643002862335710e+01
-9.797979797979798e+00 	 7.070707070707076e-01 	 1.671768335161049e+01
-9.595959595959595e+00 	 7.070707070707076e-01 	 1.700913019940988e+01
-9.393939393939394e+00 	 7.070707070707076e-01 	 1.684987739942039e+01
-9.191919191919192e+00 	 7.070707070707076e-01 	 1.624193412482278e+01
-8.989898989898990e+00 	 7.070707070707076e-01 	 1.568967901723532e+01
-8.787878787878787e+00 	 7.070707070707076e-01 	 1.598511798799123e+01
-8.585858585858587e+00 	 7.070707070707076e-01 	 1.623389719461037e+01
-8.383838383838384e+00 	 7.070707070707076e-01 	 1.603004149758569e+01
-8.181818181818182e+00 	 7.070707070707076e-01 	 1.537999443547048e+01
-7.979797979797979e+00 	 7.070707070707076e-01 	 1.483929033362101e+01
-7.777777777777778e+00 	 7.070707070707076e-01 	 1.513596926698337e+01
-7.575757575757576e+00 	 7.070707070707076e-01 	 1.533814226811051e+01
-7.373737373737374e+00 	 7.070707070707076e-01 	 1.508629117058604e+01
-7.171717171717171e+00 	 7.070707070707076e-01 	 1.439188117633710e+01
-6.969696969696970e+00 	 7.070707070707076e-01 	 1.386204490304317e+01
-6.767676767676768e+00 	 7.070707070707076e-01 	 1.415291044202538e+01
-6.565656565656566e+00 	 7.070707070707076e-01 	 1.430425483862575e+01
-6.363636363636363e+00 	 7.070707070707076e-01 	 1.400056385120902e+01
-6.161616161616162e+00 	 7.070707070707076e-01 	 1.325929777740277e+01
-5.959595959595959e+00 	 7.070707070707076e-01 	 1.273896543356942e+01
-5.757575757575758e+00 	 7.070707070707076e-01 	 1.301649951752235e+01
-5.555555555555555e+00 	 7.070707070707076e-01 	 1.311250769582052e+01
-5.353535353535354e+00 	 7.070707070707076e-01 	 1.275271133272245e+01
-5.151515151515151e+00 	 7.070707070707076e-01 	 1.196191715232427e+01
-4.949494949494950e+00 	 7.070707070707076e-01 	 1.144907537743220e+01
-4.747474747474747e+00 	 7.070707070707076e-01 	 1.170543312048792e+01
-4.545454545454546e+00 	 7.070707070707076e-01 	 1.174142964203421e+01
-4.343434343434343e+00 	 7.070707070707076e-01 	 1.132102282837861e+01
-4.141414141414142e+00 	 7.070707070707076e-01 	 1.047809047565575e+01
-3.939393939393939e+00 	 7.070707070707076e-01 	 9.970349663050920e+00
-3.737373737373738e+00 	 7.070707070707076e-01 	 1.019779871012087e+01
-3.535353535353535e+00 	 7.070707070707076e-01 	 1.016944751995234e+01
-3.333333333333333e+00 	 7.070707070707076e-01 	 9.684371917425372e+00
-3.131313131313131e+00 	 7.070707070707076e-01 	 8.787648104863099e+00
-2.929292929292929e+00 	 7.070707070707076e-01 	 8.283384592510252e+00
-2.727272727272728e+00 	 7.070707070707076e-01 	 8.475891894827013e+00
-2.525252525252525e+00 	 7.070707070707076e-01 	 8.381252588197031e+00
-2.323232323232324e+00 	 7.070707070707076e-01 	 7.830696790124172e+00
-2.121212121212121e+00 	 7.070707070707076e-01 	 6.883301312476190e+00
-1.919191919191919e+00 	 7.070707070707076e-01 	 6.386920012150963e+00
-1.717171717171718e+00 	 7.070707070707076e-01 	 6.547631800920211e+00
-1.515151515151516e+00 	 7.070707070707076e-01 	 6.397836394256107e+00
-1.313131313131313e+00 	 7.070707070707076e-01 	 5.799918709669626e+00
-1.111111111111111e+00 	 7.070707070707076e-01 	 4.833267825532342e+00
-9.090909090909101e-01 	 7.070707070707076e-01 	 4.391371379432812e+00
-7.070707070707076e-01 	 7.070707070707076e-01 	 4.589611588803713e+00
-5.050505050505052e-01 	 7.070707070707076e-01 	 4.499954294979130e+00
-3.030303030303028e-01 	 7.070707070707076e-01 	 4.036714217043158e+00
-1.010101010101003e-01 	 7.070707070707076e-01 	 3.330627402565874e+00
1.010101010101003e-01 	 7.070707070707076e-01 	 3.330627402565874e+00
3.030303030303028e-01 	 7.070707070707076e-01 	 4.036714217043158e+00
5.050505050505052e-01 	 7.070707070707076e-01 	 4.499954294979130e+00
7.070707070707076e-01 	 7.070707070707076e-01 	 4.589611588803713e+00
9.090909090909083e-01 	 7.070707070707076e-01 	 4.391371379432812e+00
1.111111111111111e+00 	 7.070707070707076e-01 	 4.833267825532342e+00
1.313131313131313e+00 	 7.070707070707076e-01 	 5.799918709669626e+00
1.515151515151516e+00 	 7.070707070707076e-01 	 6.397836394256107e+00
1.717171717171716e+00 	 7.070707070707076e-01 	 6.547631800920211e+00
1.919191919191919e+00 	 7.070707070707076e-01 	 6.386920012150963e+00
2.121212121212121e+00 	 7.070707070707076e-01 	 6.883301312476190e+00
2.323232323232324e+00 	 7.070707070707076e-01 	 7.830696790124172e+00
2.525252525252524e+00 	 7.070707070707076e-01 	 8.381252588197031e+00
2.727272727272727e+00 	 7.070707070707076e-01 	 8.475891894827011e+00
2.929292929292929e+00 	 7.070707070707076e-01 	 8.283384592510252e+00
3.131313131313131e+00 	 7.070707070707076e-01 	 8.787648104863099e+00
3.333333333333334e+00 	 7.070707070707076e-01 	 9.684371917425374e+00
3.535353535353535e+00 	 7.070707070707076e-01 	 1.016944751995234e+01
3.737373737373737e+00 	 7.070707070707076e-01 	 1.019779871012088e+01
3.939393939393939e+00 	 7.070707070707076e-01 	 9.970349663050920e+00
4.141414141414142e+00 	 7.070707070707076e-01 	 1.047809047565575e+01
4.343434343434343e+00 	 7.070707070707076e-01 	 1.132102282837861e+01
4.545454545454545e+00 	 7.070707070707076e-01 	 1.174142964203421e+01
4.747474747474747e+00 	 7.070707070707076e-01 	 1.170543312048792e+01
4.949494949494950e+00 	 7.070707070707076e-01 	 1.144907537743220e+01
5.151515151515150e+00 	 7.070707070707076e-01 	 1.196191715232426e+01
5.353535353535353e+00 	 7.070707070707076e-01 	 1.275271133272244e+01
5.555555555555555e+00 	 7.070707070707076e-01 	 1.311250769582052e+01
5.757575757575758e+00 	 7.070707070707076e-01 	 1.301649951752235e+01
5.959595959595958e+00 	 7.070707070707076e-01 	 1.273896543356942e+01
6.161616161616163e+00 	 7.070707070707076e-01 	 1.325929777740277e+01
6.363636363636363e+00 	 7.070707070707076e-01 	 1.400056385120902e+01
6.565656565656564e+00 	 7.070707070707076e-01 	 1.430425483862575e+01
6.767676767676768e+00 	 7.070707070707076e-01 	 1.415291044202538e+01
6.969696969696969e+00 	 7.070707070707076e-01 	 1.386204490304318e+01
7.171717171717173e+00 	 7.070707070707076e-01 	 1.439188117633711e+01
7.373737373737374e+00 	 7.070707070707076e-01 	 1.508629117058604e+01
7.575757575757574e+00 	 7.070707070707076e-01 	 1.533814226811051e+01
7.777777777777779e+00 	 7.070707070707076e-01 	 1.513596926698337e+01
7.979797979797979e+00 	 7.070707070707076e-01 	 1.483929033362101e+01
8.181818181818180e+00 	 7.070707070707076e-01 	 1.537999443547048e+01
8.383838383838384e+00 	 7.070707070707076e-01 	 1.603004149758569e+01
8.585858585858585e+00 	 7.070707070707076e-01 	 1.623389719461037e+01
8.787878787878789e+00 	 7.070707070707076e-01 	 1.598511798799123e+01
8.989898989898990e+00 	 7.070707070707076e-01 	 1.568967901723532e+01
9.191919191919190e+00 	 7.070707070707076e-01 	 1.624193412482278e+01
9.393939393939394e+00 	 7.070707070707076e-01 	 1.684987739942039e+01
9.595959595959595e+00 	 7.070707070707076e-01 	 1.700913019940988e+01
9.797979797979799e+00 	 7.070707070707076e-01 	 1.671768335161048e+01
1.000000000000000e+01 	 7.070707070707076e-01 	 1.643002862335710e+01

-1.000000000000000e+01 	 9.090909090909083e-01 	 1.537335731883486e+01
-9.797979797979798e+00 	 9.090909090909083e-01 	 1.597806241909796e+01
-9.595959595959595e+00 	 9.090909090909083e-01 	 1.659238292191974e+01
-9.393939393939394e+00 	 9.090909090909083e-01 	 1.642560732106930e+01
-9.191919191919192e+00 	 9.090909090909083e-01 	 1.548132121916822e+01
-8.989898989898990e+00 	 9.090909090909083e-01 	 1.463721692428554e+01
-8.787878787878787e+00 	 9.090909090909083e-01 	 1.527145010576009e+01
-8.585858585858587e+00 	 9.090909090909083e-01 	 1.582797608514792e+01
-8.383838383838384e+00 	 9.090909090909083e-01 	 1.560051369546091e+01
-8.181818181818182e+00 	 9.090909090909083e-01 	 1.460037774609304e+01
-7.979797979797979e+00 	 9.090909090909083e-01 	 1.379428346910936e+01
-7.777777777777778e+00 	 9.090909090909083e-01 	 1.444910267958153e+01
-7.575757575757576e+00 	 9.090909090909083e-01 	 1.494349567392953e+01
-7.373737373737374e+00 	 9.090909090909083e-01 	 1.465202975866860e+01
-7.171717171717171e+00 	 9.090909090909083e-01 	 1.359477270763452e+01
-6.969696969696970e+00 	 9.090909090909083e-01 	 1.282823469922720e+01
-6.767676767676768e+00 	 9.090909090909083e-01 	 1.349417960601762e+01
-6.565656565656566e+00 	 9.090909090909083e-01 	 1.392198424944135e+01
-6.363636363636363e+00 	 9.090909090909083e-01 	 1.356279810056740e+01
-6.161616161616162e+00 	 9.090909090909083e-01 	 1.244713751109659e+01
-5.959595959595959e+00 	 9.090909090909083e-01 	 1.172092300161773e+01
-5.757575757575758e+00 	 9.090909090909083e-01 	 1.238813939690006e+01
-5.555555555555555e+00 	 9.090909090909083e-01 	 1.274482776610250e+01
-5.353535353535354e+00 	 9.090909090909083e-01 	 1.231390446140603e+01
-5.151515151515151e+00 	 9.090909090909083e-01 	 1.113868694460762e+01
-4.949494949494950e+00 	 9.090909090909083e-01 	 1.045288053606345e+01
-4.747474747474747e+00 	 9.090909090909083e-01 	 1.111139886149179e+01
-4.545454545454546e+00 	 9.090909090909083e-01 	 1.139260855748949e+01
-4.343434343434343e+00 	 9.090909090909083e-01 	 1.088597373201111e+01
-4.141414141414142e+00 	 9.090909090909083e-01 	 9.650611847692252e+00
-3.939393939393939e+00 	 9.090909090909083e-01 	 9.005095916530635e+00
-3.737373737373738e+00 	 9.090909090909083e-01 	 9.645582997962206e+00
-3.535353535353535e+00 	 9.090909090909083e-01 	 9.847962284191766e+00
-3.333333333333333e+00 	 9.090909090909083e-01 	 9.262806424306474e+00
-3.131313131313131e+00 	 9.090909090909083e-01 	 7.968714996596249e+00
-2.929292929292929e+00 	 9.090909090909083e-01 	 7.364966724939212e+00
-2.727272727272728e+00 	 9.090909090909083e-01 	 7.981195234783414e+00
-2.525252525252525e+00 	 9.090909090909083e-01 	 8.105540177906686e+00
-2.323232323232324e+00 	 9.090909090909083e-01 	 7.444425679817618e+00
-2.121212121212121e+00 	 9.090909090909083e-01 	 6.100651578686037e+00
-1.919191919191919e+00 	 9.090909090909083e-01 	 5.549344873091208e+00
-1.717171717171718e+00 	 9.090909090909083e-01 	 6.148770684212966e+00
-1.515151515151516e+00 	 9.090909090909083e-01 	 6.214689016451480e+00
-1.313131313131313e+00 	 9.090909090909083e-01 	 5.506373081974768e+00
-1.111111111111111e+00 	 9.090909090909083e-01 	 4.159493951124453e+00
-9.090909090909101e-01 	 9.090909090909083e-01 	 3.723951027453886e+00
-7.070707070707076e-01 	 9.090909090909083e-01 	 4.391371379432812e+00
-5.050505050505052e-01 	 9.090909090909083e-01 	 4.529733727986645e+00
-3.030303030303028e-01 	 9.090909090909083e-01 	 3.959870045048955e+00
-1.010101010101003e-01 	 9.090909090909083e-01 	 2.867142430489764e+00
1.010101010101003e-01 	 9.090909090909083e-01 	 2.867142430489764e+00
3.030303030303028e-01 	 9.090909090909083e-01 	 3.959870045048955e+00
5.050505050505052e-01 	 9.090909090909083e-01 	 4.529733727986645e+00
7.070707070707076e-01 	 9.090909090909083e-01 	 4.391371379432812e+00
9.090909090909083e-01 	 9.090909090909083e-01 	 3.723951027453889e+00
1.111111111111111e+00 	 9.090909090909083e-01 	 4.159493951124453e+00
1.313131313131313e+00 	 9.090909090909083e-01 	 5.506373081974768e+00
1.515151515151516e+00 	 9.090909090909083e-01 	 6.214689016451480e+00
1.717171717171716e+00 	 9.090909090909083e-01 	 6.148770684212970e+00
1.919191919191919e+00 	 9.090909090909083e-01 	 5.549344873091208e+00
2.121212121212121e+00 	 9.090909090909083e-01 	 6.100651578686037e+00
2.323232323232324e+00 	 9.090909090909083e-01 	 7.444425679817618e+00
2.525252525252524e+00 	 9.090909090909083e-01 	 8.105540177906684e+00
2.727272727272727e+00 	 9.090909090909083e-01 	 7.981195234783415e+00
2.929292929292929e+00 	 9.090909090909083e-01 	 7.364966724939212e+00
3.131313131313131e+00 	 9.090909090909083e-01 	 7.968714996596249e+00
3.333333333333334e+00 	 9.090909090909083e-01 	 9.262806424306481e+00
3.535353535353535e+00 	 9.090909090909083e-01 	 9.847962284191766e+00
3.737373737373737e+00 	 9.090909090909083e-01 	 9.645582997962208e+00
3.939393939393939e+00 	 9.090909090909083e-01 	 9.005095916530635e+00
4.141414141414142e+00 	 9.090909090909083e-01 	 9.650611847692252e+00
4.343434343434343e+00 	 9.090909090909083e-01 	 1.088597373201110e+01
4.545454545454545e+00 	 9.090909090909083e-01 	 1.139260855748949e+01
4.747474747474747e+00 	 9.090909090909083e-01 	 1.111139886149179e+01
4.949494949494950e+00 	 9.090909090909083e-01 	 1.045288053606345e+01
5.151515151515150e+00 	 9.090909090909083e-01 	 1.113868694460761e+01
5.353535353535353e+00 	 9.090909090909083e-01 	 1.231390446140603e+01
5.555555555555555e+00 	 9.090909090909083e-01 	 1.274482776610250e+01
5.757575757575758e+00 	 9.090909090909083e-01 	 1.238813939690006e+01
5.959595959595958e+00 	 9.090909090909083e-01 	 1.172092300161773e+01
6.161616161616163e+00 	 9.090909090909083e-01 	 1.244713751109659e+01
6.363636363636363e+00 	 9.090909090909083e-01 	 1.356279810056740e+01
6.565656565656564e+00 	 9.090909090909083e-01 	 1.392198424944135e+01
6.767676767676768e+00 	 9.090909090909083e-01 	 1.349417960601762e+01
6.969696969696969e+00 	 9.090909090909083e-01 	 1.282823469922720e+01
7.171717171717173e+00 	 9.090909090909083e-01 	 1.359477270763454e+01
7.373737373737374e+00 	 9.090909090909083e-01 	 1.465202975866860e+01
7.575757575757574e+00 	 9.090909090909083e-01 	 1.494349567392953e+01
7.777777777777779e+00 	 9.090909090909083e-01 	 1.444910267958153e+01
7.979797979797979e+00 	 9.090909090909083e-01 	 1.379428346910936e+01
8.181818181818180e+00 	 9.090909090909083e-01 	 1.460037774609303e+01
8.383838383838384e+00 	 9.090909090909083e-01 	 1.560051369546091e+01
8.585858585858585e+00 	 9.090909090909083e-01 	 1.582797608514792e+01
8.787878787878789e+00 	 9.090909090909083e-01 	 1.527145010576008e+01
8.989898989898990e+00 	 9.090909090909083e-01 	 1.463721692428554e+01
9.191919191919190e+00 	 9.090909090909083e-01 	 1.548132121916821e+01
9.393939393939394e+00 	 9.090909090909083e-01 	 1.642560732106930e+01
9.595959595959595e+00 	 9.090909090909083e-01 	 1.659238292191974e+01
9.797979797979799e+00 	 9.090909090909083e-01 	 1.597806241909794e+01
1.000000000000000e+01 	 9.090909090909083e-01 	 1.537335731883486e+01

-1.000000000000000e+01 	 1.111111111111111e+00 	 1.547988311455484e+01
-9.797979797979798e+00 	 1.111111111111111e+00 	 1.605781262950534e+01
-9.595959595959595e+00 	 1.111111111111111e+00 	 1.664489563393670e+01
-9.393939393939394e+00 	 1.111111111111111e+00 	 1.647960160639878e+01
-9.191919191919192e+00 	 1.111111111111111e+00 	 1.556538274027149e+01
-8.989898989898990e+00 	 1.111111111111111e+00 	 1.474753809247490e+01
-8.787878787878787e+00 	 1.111111111111111e+00 	 1.535336005385125e+01
-8.585858585858587e+00 	 1.111111111111111e+00 	 1.588423131567263e+01
-8.383838383838384e+00 	 1.111111111111111e+00 	 1.565993676255663e+01
-8.181818181818182e+00 	 1.111111111111111e+00 	 1.469137379568587e+01
-7.979797979797979e+00 	 1.111111111111111e+00 	 1.390958035732379e+01
-7.777777777777778e+00 	 1.111111111111111e+00 	 1.453467376266704e+01
-7.575757575757576e+00 	 1.111111111111111e+00 	 1.500515345791365e+01
-7.373737373737374e+00 	 1.111111111111111e+00 	 1.471867129086399e+01
-7.171717171717171e+00 	 1.111111111111111e+00 	 1.369455726672905e+01
-6.969696969696970e+00 	 1.111111111111111e+00 	 1.295033339046553e+01
-6.767676767676768e+00 	 1.111111111111111e+00 	 1.358562992284243e+01
-6.565656565656566e+00 	 1.111111111111111e+00 	 1.399148591762718e+01
-6.363636363636363e+00 	 1.111111111111111e+00 	 1.363931393408176e+01
-6.161616161616162e+00 	 1.111111111111111e+00 	 1.255851266629224e+01
-5.959595959595959e+00 	 1.111111111111111e+00 	 1.185272135676715e+01
-5.757575757575758e+00 	 1.111111111111111e+00 	 1.248888397694214e+01
-5.555555555555555e+00 	 1.111111111111111e+00 	 1.282594334234217e+01
-5.353535353535354e+00 	 1.111111111111111e+00 	 1.240444109696231e+01
-5.151515151515151e+00 	 1.111111111111111e+00 	 1.126611742019255e+01
-4.949494949494950e+00 	 1.111111111111111e+00 	 1.059917173065845e+01
-4.747474747474747e+00 	 1.111111111111111e+00 	 1.122699652117367e+01
-4.545454545454546e+00 	 1.111111111111111e+00 	 1.149153402685015e+01
-4.343434343434343e+00 	 1.111111111111111e+00 	 1.099744345163179e+01
-4.141414141414142e+00 	 1.111111111111111e+00 	 9.801712953671313e+00
-3.939393939393939e+00 	 1.111111111111111e+00 	 9.174315096454441e+00
-3.737373737373738e+00 	 1.111111111111111e+00 	 9.785790606827616e+00
-3.535353535353535e+00 	 1.111111111111111e+00 	 9.975751486043551e+00
-3.333333333333333e+00 	 1.111111111111111e+00 	 9.407778616408079e+00
-3.131313131313131e+00 	 1.111111111111111e+00 	 8.157707592855171e+00
-2.929292929292929e+00 	 1.111111111111111e+00 	 7.573342518832494e+00
-2.727272727272728e+00 	 1.111111111111111e+00 	 8.164976051955470e+00
-2.525252525252525e+00 	 1.111111111111111e+00 	 8.284179739098786e+00
-2.323232323232324e+00 	 1.111111111111111e+00 	 7.648524956547547e+00
-2.121212121212121e+00 	 1.111111111111111e+00 	 6.357401789075436e+00
-1.919191919191919e+00 	 1.111111111111111e+00 	 5.831964446786220e+00
-1.717171717171718e+00 	 1.111111111111111e+00 	 6.417817060154501e+00
-1.515151515151516e+00 	 1.111111111111111e+00 	 6.493525317515086e+00
-1.313131313131313e+00 	 1.111111111111111e+00 	 5.827932568873774e+00
-1.111111111111111e+00 	 1.111111111111111e+00 	 4.552293720544611e+00
-9.090909090909101e-01 	 1.111111111111111e+00 	 4.159493951124446e+00
-7.070707070707076e-01 	 1.111111111111111e+00 	 4.833267825532342e+00
-5.050505050505052e-01 	 1.111111111111111e+00 	 4.999073425826715e+00
-3.030303030303028e-01 	 1.111111111111111e+00 	 4.478875951130217e+00
-1.010101010101003e-01 	 1.111111111111111e+00 	 3.443728440122051e+00
1.010101010101003e-01 	 1.111111111111111e+00 	 3.443728440122051e+00
3.030303030303028e-01 	 1.111111111111111e+00 	 4.478875951130217e+00
5.050505050505052e-01 	 1.111111111111111e+00 	 4.999073425826715e+00
7.070707070707076e-01 	 1.111111111111111e+00 	 4.833267825532342e+00
9.090909090909083e-01 	 1.111111111111111e+00 	 4.159493951124453e+00
1.111111111111111e+00 	 1.111111111111111e+00 	 4.552293720544611e+00
1.313131313131313e+00 	 1.111111111111111e+00 	 5.827932568873774e+00
1.515151515151516e+00 	 1.111111111111111e+00 	 6.493525317515086e+00
1.717171717171716e+00 	 1.111111111111111e+00 	 6.417817060154505e+00
1.919191919191919e+00 	 1.111111111111111e+00 	 5.831964446786220e+00
2.121212121212121e+00 	 1.111111111111111e+00 	 6.357401789075436e+00
2.323232323232324e+00 	 1.111111111111111e+00 	 7.648524956547547e+00
2.525252525252524e+00 	 1.111111111111111e+00 	 8.284179739098784e+00
2.727272727272727e+00 	 1.111111111111111e+00 	 8.164976051955472e+00
2.929292929292929e+00 	 1.111111111111111e+00 	 7.573342518832494e+00
3.131313131313131e+00 	 1.111111111111111e+00 	 8.157707592855171e+00
3.333333333333334e+00 	 1.111111111111111e+00 	 9.407778616408084e+00
3.535353535353535e+00 	 1.111111111111111e+00 	 9.975751486043547e+00
3.737373737373737e+00 	 1.111111111111111e+00 	 9.785790606827618e+00
3.939393939393939e+00 	 1.111111111111111e+00 	 9.174315096454441e+00
4.141414141414142e+00 	 1.111111111111111e+00 	 9.801712953671313e+00
4.343434343434343e+00 	 1.111111111111111e+00 	 1.099744345163178e+01
4.545454545454545e+00 	 1.111111111111111e+00 	 1.149153402685015e+01
4.747474747474747e+00 	 1.111111111111111e+00 	 1.122699652117367e+01
4.949494949494950e+00 	 1.111111111111111e+00 	 1.059917173065845e+01
5.151515151515150e+00 	 1.111111111111111e+00 	 1.126611742019255e+01
5.353535353535353e+00 	 1.111111111111111e+00 	 1.240444109696231e+01
5.555555555555555e+00 	 1.111111111111111e+00 	 1.282594334234217e+01
5.757575757575758e+00 	 1.111111111111111e+00 	 1.248888397694214e+01
5.959595959595958e+00 	 1.111111111111111e+00 	 1.185272135676716e+01
6.161616161616163e+00 	 1.111111111111111e+00 	 1.255851266629224e+01
6.363636363636363e+00 	 1.111111111111111e+00 	 1.363931393408176e+01
6.565656565656564e+00 	 1.111111111111111e+00 	 1.399148591762718e+01
6.767676767676768e+00 	 1.111111111111111e+00 	 1.358562992284243e+01
6.969696969696969e+00 	 1.111111111111111e+00 	 1.295033339046552e+01
7.171717171717173e+00 	 1.111111111111111e+00 	 1.369455726672906e+01
7.373737373737374e+00 	 1.111111111111111e+00 	 1.471867129086399e+01
7.575757575757574e+00 	 1.111111111111111e+00 	 1.500515345791365e+01
7.777777777777779e+00 	 1.111111111111111e+00 	 1.453467376266704e+01
7.979797979797979e+00 	 1.111111111111111e+00 	 1.390958035732379e+01
8.181818181818180e+00 	 1.111111111111111e+00 	 1.469137379568586e+01
8.383838383838384e+00 	 1.111111111111111e+00 	 1.565993676255663e+01
8.585858585858585e+00 	 1.111111111111111e+00 	 1.588423131567264e+01
8.787878787878789e+00 	 1.111111111111111e+00 	 1.535336005385124e+01
8.989898989898990e+00 	 1.111111111111111e+00 	 1.474753809247490e+01
9.191919191919190e+00 	 1.111111111111111e+00 	 1.556538274027148e+01
9.393939393939394e+00 	 1.111111111111111e+00 	 1.647960160639878e+01
9.595959595959595e+00 	 1.111111111111111e+00 	 1.664489563393670e+01
9.797979797979799e+00 	 1.111111111111111e+00 	 1.605781262950533e+01
1.000000000000000e+01 	 1.111111111111111e+00 	 1.547988311455484e+01

-1.000000000000000e+01 	 1.313131313131313e+00 	 1.655551562497797e+01
-9.797979797979798e+00 	 1.313131313131313e+00 	 1.682035615395012e+01
-9.595959595959595e+00 	 1.313131313131313e+00 	 1.708865504018581e+01
-9.393939393939394e+00 	 1.313131313131313e+00 	 1.693236254931326e+01
-9.191919191919192e+00 	 1.313131313131313e+00 	 1.635337359821067e+01
-8.989898989898990e+00 	 1.313131313131313e+00 	 1.582672796814393e+01
-8.787878787878787e+00 	 1.313131313131313e+00 	 1.609836079701145e+01
-8.585858585858587e+00 	 1.313131313131313e+00 	 1.632595209450263e+01
-8.383838383838384e+00 	 1.313131313131313e+00 	 1.612715019726989e+01
-8.181818181818182e+00 	 1.313131313131313e+00 	 1.550803084609278e+01
-7.979797979797979e+00 	 1.313131313131313e+00 	 1.499181857099943e+01
-7.777777777777778e+00 	 1.313131313131313e+00 	 1.526420962095203e+01
-7.575757575757576e+00 	 1.313131313131313e+00 	 1.544753903366792e+01
-7.373737373737374e+00 	 1.313131313131313e+00 	 1.520321697497914e+01
-7.171717171717171e+00 	 1.313131313131313e+00 	 1.454205727640318e+01
-6.969696969696970e+00 	 1.313131313131313e+00 	 1.403589084755126e+01
-6.767676767676768e+00 	 1.313131313131313e+00 	 1.430269668715221e+01
-6.565656565656566e+00 	 1.313131313131313e+00 	 1.443813712844803e+01
-6.363636363636363e+00 	 1.313131313131313e+00 	 1.414508127774063e+01
-6.161616161616162e+00 	 1.313131313131313e+00 	 1.344000656272473e+01
-5.959595959595959e+00 	 1.313131313131313e+00 	 1.294315129332007e+01
-5.757575757575758e+00 	 1.313131313131313e+00 	 1.319792950295817e+01
-5.555555555555555e+00 	 1.313131313131313e+00 	 1.328197641763933e+01
-5.353535353535354e+00 	 1.313131313131313e+00 	 1.293702955778726e+01
-5.151515151515151e+00 	 1.313131313131313e+00 	 1.218652257856921e+01
-4.949494949494950e+00 	 1.313131313131313e+00 	 1.169824456044005e+01
-4.747474747474747e+00 	 1.313131313131313e+00 	 1.193496046899172e+01
-4.545454545454546e+00 	 1.313131313131313e+00 	 1.196479013156727e+01
-4.343434343434343e+00 	 1.313131313131313e+00 	 1.156555646968435e+01
-4.141414141414142e+00 	 1.313131313131313e+00 	 1.076932427646566e+01
-3.939393939393939e+00 	 1.313131313131313e+00 	 1.028991810544062e+01
-3.737373737373738e+00 	 1.313131313131313e+00 	 1.050429022354033e+01
-3.535353535353535e+00 	 1.313131313131313e+00 	 1.047936941019138e+01
-3.333333333333333e+00 	 1.313131313131313e+00 	 1.002624294454632e+01
-3.131313131313131e+00 	 1.313131313131313e+00 	 9.187754799147445e+00
-2.929292929292929e+00 	 1.313131313131313e+00 	 8.721708033783052e+00
-2.727272727272728e+00 	 1.313131313131313e+00 	 8.915286716530405e+00
-2.525252525252525e+00 	 1.313131313131313e+00 	 8.842517223430294e+00
-2.323232323232324e+00 	 1.313131313131313e+00 	 8.345309185919751e+00
-2.121212121212121e+00 	 1.313131313131313e+00 	 7.480353300266053e+00
-1.919191919191919e+00 	 1.313131313131313e+00 	 7.047451229845768e+00
-1.717171717171718e+00 	 1.313131313131313e+00 	 7.242204884548592e+00
-1.515151515151516e+00 	 1.313131313131313e+00 	 7.155034841567856e+00
-1.313131313131313e+00 	 1.313131313131313e+00 	 6.658160696884455e+00
-1.111111111111111e+00 	 1.313131313131313e+00 	 5.827932568873774e+00
-9.090909090909101e-01 	 1.313131313131313e+00 	 5.506373081974768e+00
-7.070707070707076e-01 	 1.313131313131313e+00 	 5.799918709669626e+00
-5.050505050505052e-01 	 1.313131313131313e+00 	 5.826626983533281e+00
-3.030303030303028e-01 	 1.313131313131313e+00 	 5.488801753435780e+00
-1.010101010101003e-01 	 1.313131313131313e+00 	 4.884002392989657e+00
1.010101010101003e-01 	 1.313131313131313e+00 	 4.884002392989657e+00
3.030303030303028e-01 	 1.313131313131313e+00 	 5.488801753435780e+00
5.050505050505052e-01 	 1.313131313131313e+00 	 5.826626983533281e+00
7.070707070707076e-01 	 1.313131313131313e+00 	 5.799918709669626e+00
9.090909090909083e-01 	 1.313131313131313e+00 	 5.506373081974768e+00
1.111111111111111e+00 	 1.313131313131313e+00 	 5.827932568873774e+00
1.313131313131313e+00 	 1.313131313131313e+00 	 6.658160696884455e+00
1.515151515151516e+00 	 1.313131313131313e+00 	 7.155034841567856e+00
1.717171717171716e+00 	 1.313131313131313e+00 	 7.242204884548592e+00
1.919191919191919e+00 	 1.313131313131313e+00 	 7.047451229845768e+00
2.121212121212121e+00 	 1.313131313131313e+00 	 7.480353300266053e+00
2.323232323232324e+00 	 1.313131313131313e+00 	 8.345309185919751e+00
2.525252525252524e+00 	 1.313131313131313e+00 	 8.842517223430296e+00
2.727272727272727e+00 	 1.313131313131313e+00 	 8.915286716530405e+00
2.929292929292929e+00 	 1.313131313131313e+00 	 8.721708033783052e+00
3.131313131313131e+00 	 1.313131313131313e+00 	 9.187754799147445e+00
3.333333333333334e+00 	 1.313131313131313e+00 	 1.002624294454632e+01
3.535353535353535e+00 	 1.313131313131313e+00 	 1.047936941019138e+01
3.737373737373737e+00 	 1.313131313131313e+00 	 1.050429022354033e+01
3.939393939393939e+00 	 1.313131313131313e+00 	 1.028991810544062e+01
4.141414141414142e+00 	 1.313131313131313e+00 	 1.076932427646566e+01
4.343434343434343e+00 	 1.313131313131313e+00 	 1.156555646968435e+01
4.545454545454545e+00 	 1.313131313131313e+00 	 1.196479013156727e+01
4.747474747474747e+00 	 1.313131313131313e+00 	 1.193496046899172e+01
4.949494949494950e+00 	 1.313131313131313e+00 	 1.169824456044005e+01
5.151515151515150e+00 	 1.313131313131313e+00 	 1.218652257856921e+01
5.353535353535353e+00 	 1.313131313131313e+00 	 1.293702955778726e+01
5.555555555555555e+00 	 1.313131313131313e+00 	 1.328197641763933e+01
5.757575757575758e+00 	 1.313131313131313e+00 	 1.319792950295817e+01
5.959595959595958e+00 	 1.313131313131313e+00 	 1.294315129332007e+01
6.161616161616163e+00 	 1.313131313131313e+00 	 1.344000656272473e+01
6.363636363636363e+00 	 1.313131313131313e+00 	 1.414508127774063e+01
6.565656565656564e+00 	 1.313131313131313e+00 	 1.443813712844803e+01
6.767676767676768e+00 	 1.313131313131313e+00 	 1.430269668715221e+01
6.969696969696969e+00 	 1.313131313131313e+00 	 1.403589084755125e+01
7.171717171717173e+00 	 1.313131313131313e+00 	 1.454205727640319e+01
7.373737373737374e+00 	 1.313131313131313e+00 	 1.520321697497914e+01
7.575757575757574e+00 	 1.313131313131313e+00 	 1.544753903366792e+01
7.777777777777779e+00 	 1.313131313131313e+00 	 1.526420962095203e+01
7.979797979797979e+00 	 1.313131313131313e+00 	 1.499181857099943e+01
8.181818181818180e+00 	 1.313131313131313e+00 	 1.550803084609278e+01
8.383838383838384e+00 	 1.313131313131313e+00 	 1.612715019726989e+01
8.585858585858585e+00 	 1.313131313131313e+00 	 1.632595209450263e+01
8.787878787878789e+00 	 1.313131313131313e+00 	 1.609836079701144e+01
8.989898989898990e+00 	 1.313131313131313e+00 	 1.582672796814393e+01
9.191919191919190e+00 	 1.313131313131313e+00 	 1.635337359821067e+01
9.393939393939394e+00 	 1.313131313131313e+00 	 1.693236254931326e+01
9.595959595959595e+00 	 1.313131313131313e+00 	 1.708865504018581e+01
9.797979797979799e+00 	 1.313131313131313e+00 	 1.682035615395011e+01
1.000000000000000e+01 	 1.313131313131313e+00 	 1.655551562497797e+01

-1.000000000000000e+01 	 1.515151515151516e+00 	 1.693153265540984e+01
-9.797979797979798e+00 	 1.515151515151516e+00 	 1.709155582665196e+01
-9.595959595959595e+00 	 1.515151515151516e+00 	 1.725315741711839e+01
-9.393939393939394e+00 	 1.515151515151516e+00 	 1.710065023721009e+01
-9.191919191919192e+00 	 1.515151515151516e+00 	 1.663540747509900e+01
-8.989898989898990e+00 	 1.515151515151516e+00 	 1.620772053122284e+01
-8.787878787878787e+00 	 1.515151515151516e+00 	 1.636765112413416e+01
-8.585858585858587e+00 	 1.515151515151516e+00 	 1.649400961083379e+01
-8.383838383838384e+00 	 1.515151515151516e+00 	 1.630480776327724e+01
-8.181818181818182e+00 	 1.515151515151516e+00 	 1.580450133527783e+01
-7.979797979797979e+00 	 1.515151515151516e+00 	 1.537891513679138e+01
-7.777777777777778e+00 	 1.515151515151516e+00 	 1.553368821925402e+01
-7.575757575757576e+00 	 1.515151515151516e+00 	 1.562156667279153e+01
-7.373737373737374e+00 	 1.515151515151516e+00 	 1.539283552748962e+01
-7.171717171717171e+00 	 1.515151515151516e+00 	 1.485544661754142e+01
-6.969696969696970e+00 	 1.515151515151516e+00 	 1.443107211360803e+01
-6.767676767676768e+00 	 1.515151515151516e+00 	 1.457541708188088e+01
-6.565656565656566e+00 	 1.515151515151516e+00 	 1.462156287307498e+01
-6.363636363636363e+00 	 1.515151515151516e+00 	 1.435037448453652e+01
-6.161616161616162e+00 	 1.515151515151516e+00 	 1.377398820506404e+01
-5.959595959595959e+00 	 1.515151515151516e+00 	 1.334978376767608e+01
-5.757575757575758e+00 	 1.515151515151516e+00 	 1.347849065877418e+01
-5.555555555555555e+00 	 1.515151515151516e+00 	 1.347991090261919e+01
-5.353535353535354e+00 	 1.515151515151516e+00 	 1.316359069994952e+01
-5.151515151515151e+00 	 1.515151515151516e+00 	 1.254681787863477e+01
-4.949494949494950e+00 	 1.515151515151516e+00 	 1.212206455934559e+01
-4.747474747474747e+00 	 1.515151515151516e+00 	 1.223061778407742e+01
-4.545454545454546e+00 	 1.515151515151516e+00 	 1.218530100389575e+01
-4.343434343434343e+00 	 1.515151515151516e+00 	 1.182231803789321e+01
-4.141414141414142e+00 	 1.515151515151516e+00 	 1.116537815620497e+01
-3.939393939393939e+00 	 1.515151515151516e+00 	 1.074097056514069e+01
-3.737373737373738e+00 	 1.515151515151516e+00 	 1.082718323511058e+01
-3.535353535353535e+00 	 1.515151515151516e+00 	 1.073606232249235e+01
-3.333333333333333e+00 	 1.515151515151516e+00 	 1.032846531692134e+01
-3.131313131313131e+00 	 1.515151515151516e+00 	 9.636200518092027e+00
-2.929292929292929e+00 	 1.515151515151516e+00 	 9.218371802078453e+00
-2.727272727272728e+00 	 1.515151515151516e+00 	 9.287091026602226e+00
-2.525252525252525e+00 	 1.515151515151516e+00 	 9.159909767102464e+00
-2.323232323232324e+00 	 1.515151515151516e+00 	 8.720743867721700e+00
-2.121212121212121e+00 	 1.515151515151516e+00 	 8.012007226489619e+00
-1.919191919191919e+00 	 1.515151515151516e+00 	 7.624241758304926e+00
-1.717171717171718e+00 	 1.515151515151516e+00 	 7.702560249421619e+00
-1.515151515151516e+00 	 1.515151515151516e+00 	 7.577198525214058e+00
-1.313131313131313e+00 	 1.515151515151516e+00 	 7.155034841567856e+00
-1.111111111111111e+00 	 1.515151515151516e+00 	 6.493525317515086e+00
-9.090909090909101e-01 	 1.515151515151516e+00 	 6.214689016451480e+00
-7.070707070707076e-01 	 1.515151515151516e+00 	 6.397836394256107e+00
-5.050505050505052e-01 	 1.515151515151516e+00 	 6.392966922106712e+00
-3.030303030303028e-01 	 1.515151515151516e+00 	 6.127910363153269e+00
-1.010101010101003e-01 	 1.515151515151516e+00 	 5.674145352906905e+00
1.010101010101003e-01 	 1.515151515151516e+00 	 5.674145352906905e+00
3.030303030303028e-01 	 1.515151515151516e+00 	 6.127910363153269e+00
5.050505050505052e-01 	 1.515151515151516e+00 	 6.392966922106712e+00
7.070707070707076e-01 	 1.515151515151516e+00 	 6.397836394256107e+00
9.090909090909083e-01 	 1.515151515151516e+00 	 6.214689016451480e+00
1.111111111111111e+00 	 1.515151515151516e+00 	 6.493525317515086e+00
1.313131313131313e+00 	 1.515151515151516e+00 	 7.155034841567856e+00
1.515151515151516e+00 	 1.515151515151516e+00 	 7.577198525214058e+00
1.717171717171716e+00 	 1.515151515151516e+00 	 7.702560249421618e+00
1.919191919191919e+00 	 1.515151515151516e+00 	 7.624241758304926e+00
2.121212121212121e+00 	 1.515151515151516e+00 	 8.012007226489619e+00
2.323232323232324e+00 	 1.515151515151516e+00 	 8.720743867721700e+00
2.525252525252524e+00 	 1.515151515151516e+00 	 9.159909767102462e+00
2.727272727272727e+00 	 1.515151515151516e+00 	 9.287091026602223e+00
2.929292929292929e+00 	 1.515151515151516e+00 	 9.218371802078453e+00
3.131313131313131e+00 	 1.515151515151516e+00 	 9.636200518092027e+00
3.333333333333334e+00 	 1.515151515151516e+00 	 1.032846531692134e+01
3.535353535353535e+00 	 1.515151515151516e+00 	 1.073606232249235e+01
3.737373737373737e+00 	 1.515151515151516e+00 	 1.082718323511059e+01
3.939393939393939e+00 	 1.515151515151516e+00 	 1.074097056514069e+01
4.141414141414142e+00 	 1.515151515151516e+00 	 1.116537815620497e+01
4.343434343434343e+00 	 1.515151515151516e+00 	 1.182231803789321e+01
4.545454545454545e+00 	 1.515151515151516e+00 	 1.218530100389574e+01
4.747474747474747e+00 	 1.515151515151516e+00 	 1.223061778407742e+01
4.949494949494950e+00 	 1.515151515151516e+00 	 1.212206455934559e+01
5.151515151515150e+00 	 1.515151515151516e+00 	 1.254681787863476e+01
5.353535353535353e+00 	 1.515151515151516e+00 	 1.316359069994951e+01
5.555555555555555e+00 	 1.515151515151516e+00 	 1.347991090261919e+01
5.757575757575758e+00 	 1.515151515151516e+00 	 1.347849065877418e+01
5.959595959595958e+00 	 1.515151515151516e+00 	 1.334978376767608e+01
6.161616161616163e+00 	 1.515151515151516e+00 	 1.377398820506404e+01
6.363636363636363e+00 	 1.515151515151516e+00 	 1.435037448453652e+01
6.565656565656564e+00 	 1.515151515151516e+00 	 1.462156287307498e+01
6.767676767676768e+00 	 1.515151515151516e+00 	 1.457541708188088e+01
6.969696969696969e+00 	 1.515151515151516e+00 	 1.443107211360803e+01
7.171717171717173e+00 	 1.515151515151516e+00 	 1.485544661754143e+01
7.373737373737374e+00 	 1.515151515151516e+00 	 1.539283552748962e+01
7.575757575757574e+00 	 1.515151515151516e+00 	 1.562156667279153e+01
7.777777777777779e+00 	 1.515151515151516e+00 	 1.553368821925402e+01
7.979797979797979e+00 	 1.515151515151516e+00 	 1.537891513679138e+01
8.181818181818180e+00 	 1.515151515151516e+00 	 1.580450133527783e+01
8.383838383838384e+00 	 1.515151515151516e+00 	 1.630480776327724e+01
8.585858585858585e+00 	 1.515151515151516e+00 	 1.649400961083379e+01
8.787878787878789e+00 	 1.515151515151516e+00 	 1.636765112413416e+01
8.989898989898990e+00 	 1.515151515151516e+00 	 1.620772053122284e+01
9.191919191919190e+00 	 1.515151515151516e+00 	 1.663540747509899e+01
9.393939393939394e+00 	 1.515151515151516e+00 	 1.710065023721009e+01
9.595959595959595e+00 	 1.515151515151516e+00 	 1.725315741711839e+01
9.797979797979799e+00 	 1.515151515151516e+00 	 1.709155582665195e+01
1.000000000000000e+01 	 1.515151515151516e+00 	 1.693153265540984e+01

-1.000000000000000e+01 	 1.717171717171716e+00 	 1.646731366648687e+01
-9.797979797979798e+00 	 1.717171717171716e+00 	 1.677245007798067e+01
-9.595959595959595e+00 	 1.717171717171716e+00 	 1.708186201687710e+01
-9.393939393939394e+00 	 1.717171717171716e+00 	 1.692684630641032e+01
-9.191919191919192e+00 	 1.717171717171716e+00 	 1.630949708423424e+01
-8.989898989898990e+00 	 1.717171717171716e+00 	 1.575001081011354e+01
-8.787878787878787e+00 	 1.717171717171716e+00 	 1.606521984165792e+01
-8.585858585858587e+00 	 1.717171717171716e+00 	 1.633279247819013e+01
-8.383838383838384e+00 	 1.717171717171716e+00 	 1.613407108289027e+01
-8.181818181818182e+00 	 1.717171717171716e+00 	 1.547573371731185e+01
-7.979797979797979e+00 	 1.717171717171716e+00 	 1.493074627622418e+01
-7.777777777777778e+00 	 1.717171717171716e+00 	 1.524998546025813e+01
-7.575757575757576e+00 	 1.717171717171716e+00 	 1.547242377995524e+01
-7.373737373737374e+00 	 1.717171717171716e+00 	 1.522733174624948e+01
-7.171717171717171e+00 	 1.717171717171716e+00 	 1.452658473051886e+01
-6.969696969696970e+00 	 1.717171717171716e+00 	 1.399638332147081e+01
-6.767676767676768e+00 	 1.717171717171716e+00 	 1.431346365792064e+01
-6.565656565656566e+00 	 1.717171717171716e+00 	 1.448760328378955e+01
-6.363636363636363e+00 	 1.717171717171716e+00 	 1.419348431164751e+01
-6.161616161616162e+00 	 1.717171717171716e+00 	 1.344919872132474e+01
-5.959595959595959e+00 	 1.717171717171716e+00 	 1.293397057520758e+01
-5.757575757575758e+00 	 1.717171717171716e+00 	 1.324290469350116e+01
-5.555555555555555e+00 	 1.717171717171716e+00 	 1.336605941036607e+01
-5.353535353535354e+00 	 1.717171717171716e+00 	 1.302070171228042e+01
-5.151515151515151e+00 	 1.717171717171716e+00 	 1.223256702704547e+01
-4.949494949494950e+00 	 1.717171717171716e+00 	 1.173297791764280e+01
-4.747474747474747e+00 	 1.717171717171716e+00 	 1.202876064706526e+01
-4.545454545454546e+00 	 1.717171717171716e+00 	 1.209959190925549e+01
-4.343434343434343e+00 	 1.717171717171716e+00 	 1.170229564541536e+01
-4.141414141414142e+00 	 1.717171717171716e+00 	 1.087210696131084e+01
-3.939393939393939e+00 	 1.717171717171716e+00 	 1.039081263716065e+01
-3.737373737373738e+00 	 1.717171717171716e+00 	 1.067133394336014e+01
-3.535353535353535e+00 	 1.717171717171716e+00 	 1.069211161914695e+01
-3.333333333333333e+00 	 1.717171717171716e+00 	 1.024646963161265e+01
-3.131313131313131e+00 	 1.717171717171716e+00 	 9.381527151902574e+00
-2.929292929292929e+00 	 1.717171717171716e+00 	 8.927311886740739e+00
-2.727272727272728e+00 	 1.717171717171716e+00 	 9.198529007072848e+00
-2.525252525252525e+00 	 1.717171717171716e+00 	 9.181460859028306e+00
-2.323232323232324e+00 	 1.717171717171716e+00 	 8.703223049911552e+00
-2.121212121212121e+00 	 1.717171717171716e+00 	 7.826079916081174e+00
-1.919191919191919e+00 	 1.717171717171716e+00 	 7.425925476891532e+00
-1.717171717171718e+00 	 1.717171717171716e+00 	 7.716875963666364e+00
-1.515151515151516e+00 	 1.717171717171716e+00 	 7.702560249421618e+00
-1.313131313131313e+00 	 1.717171717171716e+00 	 7.242204884548592e+00
-1.111111111111111e+00 	 1.717171717171716e+00 	 6.417817060154505e+00
-9.090909090909101e-01 	 1.717171717171716e+00 	 6.148770684212966e+00
-7.070707070707076e-01 	 1.717171717171716e+00 	 6.547631800920211e+00
-5.050505050505052e-01 	 1.717171717171716e+00 	 6.643319921567240e+00
-3.030303030303028e-01 	 1.717171717171716e+00 	 6.322684821814853e+00
-1.010101010101003e-01 	 1.717171717171716e+00 	 5.686828646051715e+00
1.010101010101003e-01 	 1.717171717171716e+00 	 5.686828646051715e+00
3.030303030303028e-01 	 1.717171717171716e+00 	 6.322684821814853e+00
5.050505050505052e-01 	 1.717171717171716e+00 	 6.643319921567240e+00
7.070707070707076e-01 	 1.717171717171716e+00 	 6.547631800920211e+00
9.090909090909083e-01 	 1.717171717171716e+00 	 6.148770684212970e+00
1.111111111111111e+00 	 1.717171717171716e+00 	 6.417817060154505e+00
1.313131313131313e+00 	 1.717171717171716e+00 	 7.242204884548592e+00
1.515151515151516e+00 	 1.717171717171716e+00 	 7.702560249421618e+00
1.717171717171716e+00 	 1.717171717171716e+00 	 7.716875963666364e+00
1.919191919191919e+00 	 1.717171717171716e+00 	 7.425925476891532e+00
2.121212121212121e+00 	 1.717171717171716e+00 	 7.826079916081174e+00
2.323232323232324e+00 	 1.717171717171716e+00 	 8.703223049911552e+00
2.525252525252524e+00 	 1.717171717171716e+00 	 9.181460859028302e+00
2.727272727272727e+00 	 1.717171717171716e+00 	 9.198529007072850e+00
2.929292929292929e+00 	 1.717171717171716e+00 	 8.927311886740739e+00
3.131313131313131e+00 	 1.717171717171716e+00 	 9.381527151902574e+00
3.333333333333334e+00 	 1.717171717171716e+00 	 1.024646963161265e+01
3.535353535353535e+00 	 1.717171717171716e+00 	 1.069211161914695e+01
3.737373737373737e+00 	 1.717171717171716e+00 	 1.067133394336014e+01
3.939393939393939e+00 	 1.717171717171716e+00 	 1.039081263716065e+01
4.141414141414142e+00 	 1.717171717171716e+00 	 1.087210696131084e+01
4.343434343434343e+00 	 1.717171717171716e+00 	 1.170229564541536e+01
4.545454545454545e+00 	 1.717171717171716e+00 	 1.209959190925549e+01
4.747474747474747e+00 	 1.717171717171716e+00 	 1.202876064706526e+01
4.949494949494950e+00 	 1.717171717171716e+00 	 1.173297791764280e+01
5.151515151515150e+00 	 1.717171717171716e+00 	 1.223256702704546e+01
5.353535353535353e+00 	 1.717171717171716e+00 	 1.302070171228042e+01
5.555555555555555e+00 	 1.717171717171716e+00 	 1.336605941036607e+01
5.757575757575758e+00 	 1.717171717171716e+00 	 1.324290469350116e+01
5.959595959595958e+00 	 1.717171717171716e+00 	 1.293397057520758e+01
6.161616161616163e+00 	 1.717171717171716e+00 	 1.344919872132474e+01
6.363636363636363e+00 	 1.717171717171716e+00 	 1.419348431164751e+01
6.565656565656564e+00 	 1.717171717171716e+00 	 1.448760328378955e+01
6.767676767676768e+00 	 1.717171717171716e+00 	 1.431346365792064e+01
6.969696969696969e+00 	 1.717171717171716e+00 	 1.399638332147081e+01
7.171717171717173e+00 	 1.717171717171716e+00 	 1.452658473051887e+01
7.373737373737374e+00 	 1.717171717171716e+00 	 1.522733174624948e+01
7.575757575757574e+00 	 1.717171717171716e+00 	 1.547242377995524e+01
7.777777777777779e+00 	 1.717171717171716e+00 	 1.524998546025813e+01
7.979797979797979e+00 	 1.717171717171716e+00 	 1.493074627622418e+01
8.181818181818180e+00 	 1.717171717171716e+00 	 1.547573371731184e+01
8.383838383838384e+00 	 1.717171717171716e+00 	 1.613407108289027e+01
8.585858585858585e+00 	 1.717171717171716e+00 	 1.633279247819013e+01
8.787878787878789e+00 	 1.717171717171716e+00 	 1.606521984165792e+01
8.989898989898990e+00 	 1.717171717171716e+00 	 1.575001081011354e+01
9.191919191919190e+00 	 1.717171717171716e+00 	 1.630949708423424e+01
9.393939393939394e+00 	 1.717171717171716e+00 	 1.692684630641032e+01
9.595959595959595e+00 	 1.717171717171716e+00 	 1.708186201687710e+01
9.797979797979799e+00 	 1.717171717171716e+00 	 1.677245007798066e+01
1.000000000000000e+01 	 1.717171717171716e+00 	 1.646731366648687e+01

-1.000000000000000e+01 	 1.919191919191919e+00 	 1.542771439508430e+01
-9.797979797979798e+00 	 1.919191919191919e+00 	 1.604936957290212e+01
-9.595959595959595e+00 	 1.919191919191919e+00 	 1.668113742276513e+01
-9.393939393939394e+00 	 1.919191919191919e+00 	 1.651933492815442e+01
-9.191919191919192e+00 	 1.919191919191919e+00 	 1.556762933966524e+01
-8.989898989898990e+00 	 1.919191919191919e+00 	 1.471815933336831e+01
-8.787878787878787e+00 	 1.919191919191919e+00 	 1.537175235713589e+01
-8.585858585858587e+00 	 1.919191919191919e+00 	 1.594682461008922e+01
-8.383838383838384e+00 	 1.919191919191919e+00 	 1.572552119233724e+01
-8.181818181818182e+00 	 1.919191919191919e+00 	 1.471937714558642e+01
-7.979797979797979e+00 	 1.919191919191919e+00 	 1.391102969167156e+01
-7.777777777777778e+00 	 1.919191919191919e+00 	 1.458820814342630e+01
-7.575757575757576e+00 	 1.919191919191919e+00 	 1.510297667968185e+01
-7.373737373737374e+00 	 1.919191919191919e+00 	 1.481967507412151e+01
-7.171717171717171e+00 	 1.919191919191919e+00 	 1.375875500095629e+01
-6.969696969696970e+00 	 1.919191919191919e+00 	 1.299414633615214e+01
-6.767676767676768e+00 	 1.919191919191919e+00 	 1.368643974078644e+01
-6.565656565656566e+00 	 1.919191919191919e+00 	 1.413763427386567e+01
-6.363636363636363e+00 	 1.919191919191919e+00 	 1.378994201899263e+01
-6.161616161616162e+00 	 1.919191919191919e+00 	 1.267447089516595e+01
-5.959595959595959e+00 	 1.919191919191919e+00 	 1.195607109325667e+01
-5.757575757575758e+00 	 1.919191919191919e+00 	 1.265533676744101e+01
-5.555555555555555e+00 	 1.919191919191919e+00 	 1.304043645203370e+01
-5.353535353535354e+00 	 1.919191919191919e+00 	 1.262658893369160e+01
-5.151515151515151e+00 	 1.919191919191919e+00 	 1.145798304248043e+01
-4.949494949494950e+00 	 1.919191919191919e+00 	 1.078877603036554e+01
-4.747474747474747e+00 	 1.919191919191919e+00 	 1.148813335778452e+01
-4.545454545454546e+00 	 1.919191919191919e+00 	 1.180636488013472e+01
-4.343434343434343e+00 	 1.919191919191919e+00 	 1.132645342279270e+01
-4.141414141414142e+00 	 1.919191919191919e+00 	 1.010878969582308e+01
-3.939393939393939e+00 	 1.919191919191919e+00 	 9.493958095301107e+00
-3.737373737373738e+00 	 1.919191919191919e+00 	 1.018995019482973e+01
-3.535353535353535e+00 	 1.919191919191919e+00 	 1.044477926944949e+01
-3.333333333333333e+00 	 1.919191919191919e+00 	 9.903796729624572e+00
-3.131313131313131e+00 	 1.919191919191919e+00 	 8.647489588857693e+00
-2.929292929292929e+00 	 1.919191919191919e+00 	 8.098808852696216e+00
-2.727272727272728e+00 	 1.919191919191919e+00 	 8.796861808370094e+00
-2.525252525252525e+00 	 1.919191919191919e+00 	 9.002523809725387e+00
-2.323232323232324e+00 	 1.919191919191919e+00 	 8.418344762673367e+00
-2.121212121212121e+00 	 1.919191919191919e+00 	 7.149823151873864e+00
-1.919191919191919e+00 	 1.919191919191919e+00 	 6.697334789598639e+00
-1.717171717171718e+00 	 1.919191919191919e+00 	 7.425925476891527e+00
-1.515151515151516e+00 	 1.919191919191919e+00 	 7.624241758304926e+00
-1.313131313131313e+00 	 1.919191919191919e+00 	 7.047451229845768e+00
-1.111111111111111e+00 	 1.919191919191919e+00 	 5.831964446786220e+00
-9.090909090909101e-01 	 1.919191919191919e+00 	 5.549344873091201e+00
-7.070707070707076e-01 	 1.919191919191919e+00 	 6.386920012150963e+00
-5.050505050505052e-01 	 1.919191919191919e+00 	 6.673401948223898e+00
-3.030303030303028e-01 	 1.919191919191919e+00 	 6.209040364929354e+00
-1.010101010101003e-01 	 1.919191919191919e+00 	 5.162654770573418e+00
1.010101010101003e-01 	 1.919191919191919e+00 	 5.162654770573418e+00
3.030303030303028e-01 	 1.919191919191919e+00 	 6.209040364929354e+00
5.050505050505052e-01 	 1.919191919191919e+00 	 6.673401948223898e+00
7.070707070707076e-01 	 1.919191919191919e+00 	 6.386920012150963e+00
9.090909090909083e-01 	 1.919191919191919e+00 	 5.549344873091208e+00
1.111111111111111e+00 	 1.919191919191919e+00 	 5.831964446786220e+00
1.313131313131313e+00 	 1.919191919191919e+00 	 7.047451229845768e+00
1.515151515151516e+00 	 1.919191919191919e+00 	 7.624241758304926e+00
1.717171717171716e+00 	 1.919191919191919e+00 	 7.425925476891532e+00
1.919191919191919e+00 	 1.919191919191919e+00 	 6.697334789598639e+00
2.121212121212121e+00 	 1.919191919191919e+00 	 7.149823151873864e+00
2.323232323232324e+00 	 1.919191919191919e+00 	 8.418344762673367e+00
2.525252525252524e+00 	 1.919191919191919e+00 	 9.002523809725387e+00
2.727272727272727e+00 	 1.919191919191919e+00 	 8.796861808370094e+00
2.929292929292929e+00 	 1.919191919191919e+00 	 8.098808852696216e+00
3.131313131313131e+00 	 1.919191919191919e+00 	 8.647489588857693e+00
3.333333333333334e+00 	 1.919191919191919e+00 	 9.903796729624577e+00
3.535353535353535e+00 	 1.919191919191919e+00 	 1.044477926944949e+01
3.737373737373737e+00 	 1.919191919191919e+00 	 1.018995019482973e+01
3.939393939393939e+00 	 1.919191919191919e+00 	 9.493958095301107e+00
4.141414141414142e+00 	 1.919191919191919e+00 	 1.010878969582308e+01
4.343434343434343e+00 	 1.919191919191919e+00 	 1.132645342279269e+01
4.545454545454545e+00 	 1.919191919191919e+00 	 1.180636488013472e+01
4.747474747474747e+00 	 1.919191919191919e+00 	 1.148813335778452e+01
4.949494949494950e+00 	 1.919191919191919e+00 	 1.078877603036554e+01
5.151515151515150e+00 	 1.919191919191919e+00 	 1.145798304248042e+01
5.353535353535353e+00 	 1.919191919191919e+00 	 1.262658893369160e+01
5.555555555555555e+00 	 1.919191919191919e+00 	 1.304043645203370e+01
5.757575757575758e+00 	 1.919191919191919e+00 	 1.265533676744101e+01
5.959595959595958e+00 	 1.919191919191919e+00 	 1.195607109325667e+01
6.161616161616163e+00 	 1.919191919191919e+00 	 1.267447089516596e+01
6.363636363636363e+00 	 1.919191919191919e+00 	 1.378994201899263e+01
6.565656565656564e+00 	 1.919191919191919e+00 	 1.413763427386567e+01
6.767676767676768e+00 	 1.919191919191919e+00 	 1.368643974078644e+01
6.969696969696969e+00 	 1.919191919191919e+00 	 1.299414633615214e+01
7.171717171717173e+00 	 1.919191919191919e+00 	 1.375875500095631e+01
7.373737373737374e+00 	 1.919191919191919e+00 	 1.481967507412151e+01
7.575757575757574e+00 	 1.919191919191919e+00 	 1.510297667968185e+01
7.777777777777779e+00 	 1.919191919191919e+00 	 1.458820814342630e+01
7.979797979797979e+00 	 1.919191919191919e+00 	 1.391102969167156e+01
8.181818181818180e+00 	 1.919191919191919e+00 	 1.471937714558641e+01
8.383838383838384e+00 	 1.919191919191919e+00 	 1.572552119233724e+01
8.585858585858585e+00 	 1.919191919191919e+00 	 1.594682461008922e+01
8.787878787878789e+00 	 1.919191919191919e+00 	 1.537175235713588e+01
8.989898989898990e+00 	 1.919191919191919e+00 	 1.471815933336831e+01
9.191919191919190e+00 	 1.919191919191919e+00 	 1.556762933966524e+01
9.393939393939394e+00 	 1.919191919191919e+00 	 1.651933492815442e+01
9.595959595959595e+00 	 1.919191919191919e+00 	 1.668113742276513e+01
9.797979797979799e+00 	 1.919191919191919e+00 	 1.604936957290210e+01
1.000000000000000e+01 	 1.919191919191919e+00 	 1.542771439508430e+01

-1.000000000000000e+01 	 2.121212121212121e+00 	 1.563898872548814e+01
-9.797979797979798e+00 	 2.121212121212121e+00 	 1.620724845356084e+01
-9.595959595959595e+00 	 2.121212121212121e+00 	 1.678469392274318e+01
-9.393939393939394e+00 	 2.121212121212121e+00 	 1.662575471167196e+01
-9.191919191919192e+00 	 2.121212121212121e+00 	 1.573383147561515e+01
-8.989898989898990e+00 	 2.121212121212121e+00 	 1.493655128217178e+01
-8.787878787878787e+00 	 2.121212121212121e+00 	 1.553344710275956e+01
-8.585858585858587e+00 	 2.121212121212121e+00 	 1.605729934881618e+01
-8.383838383838384e+00 	 2.121212121212121e+00 	 1.584216164267394e+01
-8.181818181818182e+00 	 2.121212121212121e+00 	 1.489873599135694e+01
-7.979797979797979e+00 	 2.121212121212121e+00 	 1.413860690151120e+01
-7.777777777777778e+00 	 2.121212121212121e+00 	 1.475639059381898e+01
-7.575757575757576e+00 	 2.121212121212121e+00 	 1.522331709869593e+01
-7.373737373737374e+00 	 2.121212121212121e+00 	 1.494969546789103e+01
-7.171717171717171e+00 	 2.121212121212121e+00 	 1.395450443513556e+01
-6.969696969696970e+00 	 2.121212121212121e+00 	 1.323402532849987e+01
-6.767676767676768e+00 	 2.121212121212121e+00 	 1.386493543365061e+01
-6.565656565656566e+00 	 2.121212121212121e+00 	 1.427202707586751e+01
-6.363636363636363e+00 	 2.121212121212121e+00 	 1.393785888334118e+01
-6.161616161616162e+00 	 2.121212121212121e+00 	 1.289130464562097e+01
-5.959595959595959e+00 	 2.121212121212121e+00 	 1.221300223087207e+01
-5.757575757575758e+00 	 2.121212121212121e+00 	 1.284976773455584e+01
-5.555555555555555e+00 	 2.121212121212121e+00 	 1.319502310990112e+01
-5.353535353535354e+00 	 2.121212121212121e+00 	 1.279907037235675e+01
-5.151515151515151e+00 	 2.121212121212121e+00 	 1.170293633600107e+01
-4.949494949494950e+00 	 2.121212121212121e+00 	 1.107012861335958e+01
-4.747474747474747e+00 	 2.121212121212121e+00 	 1.170700769500206e+01
-4.545454545454546e+00 	 2.121212121212121e+00 	 1.199045463085577e+01
-4.343434343434343e+00 	 2.121212121212121e+00 	 1.153366535430360e+01
-4.141414141414142e+00 	 2.121212121212121e+00 	 1.039273072033342e+01
-3.939393939393939e+00 	 2.121212121212121e+00 	 9.811373773089297e+00
-3.737373737373738e+00 	 2.121212121212121e+00 	 1.044647775371598e+01
-3.535353535353535e+00 	 2.121212121212121e+00 	 1.067283968385079e+01
-3.333333333333333e+00 	 2.121212121212121e+00 	 1.016156474046806e+01
-3.131313131313131e+00 	 2.121212121212121e+00 	 8.987440703818653e+00
-2.929292929292929e+00 	 2.121212121212121e+00 	 8.470656760052243e+00
-2.727272727272728e+00 	 2.121212121212121e+00 	 9.111478264358624e+00
-2.525252525252525e+00 	 2.121212121212121e+00 	 9.296683036940872e+00
-2.323232323232324e+00 	 2.121212121212121e+00 	 8.750474923368685e+00
-2.121212121212121e+00 	 2.121212121212121e+00 	 7.570857887083982e+00
-1.919191919191919e+00 	 2.121212121212121e+00 	 7.149823151873864e+00
-1.717171717171718e+00 	 2.121212121212121e+00 	 7.826079916081168e+00
-1.515151515151516e+00 	 2.121212121212121e+00 	 8.012007226489619e+00
-1.313131313131313e+00 	 2.121212121212121e+00 	 7.480353300266053e+00
-1.111111111111111e+00 	 2.121212121212121e+00 	 6.357401789075436e+00
-9.090909090909101e-01 	 2.121212121212121e+00 	 6.100651578686033e+00
-7.070707070707076e-01 	 2.121212121212121e+00 	 6.883301312476190e+00
-5.050505050505052e-01 	 2.121212121212121e+00 	 7.154217381907959e+00
-3.030303030303028e-01 	 2.121212121212121e+00 	 6.727379108595185e+00
-1.010101010101003e-01 	 2.121212121212121e+00 	 5.758801580221572e+00
1.010101010101003e-01 	 2.121212121212121e+00 	 5.758801580221572e+00
3.030303030303028e-01 	 2.121212121212121e+00 	 6.727379108595185e+00
5.050505050505052e-01 	 2.121212121212121e+00 	 7.154217381907959e+00
7.070707070707076e-01 	 2.121212121212121e+00 	 6.883301312476190e+00
9.090909090909083e-01 	 2.121212121212121e+00 	 6.100651578686037e+00
1.111111111111111e+00 	 2.121212121212121e+00 	 6.357401789075436e+00
1.313131313131313e+00 	 2.121212121212121e+00 	 7.480353300266053e+00
1.515151515151516e+00 	 2.121212121212121e+00 	 8.012007226489619e+00
1.717171717171716e+00 	 2.121212121212121e+00 	 7.826079916081174e+00
1.919191919191919e+00 	 2.121212121212121e+00 	 7.149823151873864e+00
2.121212121212121e+00 	 2.121212121212121e+00 	 7.570857887083982e+00
2.323232323232324e+00 	 2.121212121212121e+00 	 8.750474923368685e+00
2.525252525252524e+00 	 2.121212121212121e+00 	 9.296683036940872e+00
2.727272727272727e+00 	 2.121212121212121e+00 	 9.111478264358622e+00
2.929292929292929e+00 	 2.121212121212121e+00 	 8.470656760052243e+00
3.131313131313131e+00 	 2.121212121212121e+00 	 8.987440703818653e+00
3.333333333333334e+00 	 2.121212121212121e+00 	 1.016156474046806e+01
3.535353535353535e+00 	 2.121212121212121e+00 	 1.067283968385079e+01
3.737373737373737e+00 	 2.121212121212121e+00 	 1.044647775371598e+01
3.939393939393939e+00 	 2.121212121212121e+00 	 9.811373773089297e+00
4.141414141414142e+00 	 2.121212121212121e+00 	 1.039273072033342e+01
4.343434343434343e+00 	 2.121212121212121e+00 	 1.153366535430360e+01
4.545454545454545e+00 	 2.121212121212121e+00 	 1.199045463085577e+01
4.747474747474747e+00 	 2.121212121212121e+00 	 1.170700769500206e+01
4.949494949494950e+00 	 2.121212121212121e+00 	 1.107012861335958e+01
5.151515151515150e+00 	 2.121212121212121e+00 	 1.170293633600106e+01
5.353535353535353e+00 	 2.121212121212121e+00 	 1.279907037235674e+01
5.555555555555555e+00 	 2.121212121212121e+00 	 1.319502310990112e+01
5.757575757575758e+00 	 2.121212121212121e+00 	 1.284976773455584e+01
5.959595959595958e+00 	 2.121212121212121e+00 	 1.221300223087207e+01
6.161616161616163e+00 	 2.121212121212121e+00 	 1.289130464562097e+01
6.363636363636363e+00 	 2.121212121212121e+00 	 1.393785888334118e+01
6.565656565656564e+00 	 2.121212121212121e+00 	 1.427202707586751e+01
6.767676767676768e+00 	 2.121212121212121e+00 	 1.386493543365061e+01
6.969696969696969e+00 	 2.121212121212121e+00 	 1.323402532849987e+01
7.171717171717173e+00 	 2.121212121212121e+00 	 1.395450443513557e+01
7.373737373737374e+00 	 2.121212121212121e+00 	 1.494969546789103e+01
7.575757575757574e+00 	 2.121212121212121e+00 	 1.522331709869593e+01
7.777777777777779e+00 	 2.121212121212121e+00 	 1.475639059381898e+01
7.979797979797979e+00 	 2.121212121212121e+00 	 1.413860690151120e+01
8.181818181818180e+00 	 2.121212121212121e+00 	 1.489873599135693e+01
8.383838383838384e+00 	 2.121212121212121e+00 	 1.584216164267394e+01
8.585858585858585e+00 	 2.121212121212121e+00 	 1.605729934881618e+01
8.787878787878789e+00 	 2.121212121212121e+00 	 1.553344710275955e+01
8.989898989898990e+00 	 2.121212121212121e+00 	 1.493655128217178e+01
9.191919191919190e+00 	 2.121212121212121e+00 	 1.573383147561515e+01
9.393939393939394e+00 	 2.121212121212121e+00 	 1.662575471167196e+01
9.595959595959595e+00 	 2.121212121212121e+00 	 1.678469392274318e+01
9.797979797979799e+00 	 2.121212121212121e+00 	 1.620724845356083e+01
1.000000000000000e+01 	 2.121212121212121e+00 	 1.563898872548814e+01

-1.000000000000000e+01 	 2.323232323232324e+00 	 1.671523352836287e+01
-9.797979797979798e+00 	 2.323232323232324e+00 	 1.697453663886326e+01
-9.595959595959595e+00 	 2.323232323232324e+00 	 1.723742623962168e+01
-9.393939393939394e+00 	 2.323232323232324e+00 	 1.708804996737415e+01
-9.191919191919192e+00 	 2.323232323232324e+00 	 1.652827079099157e+01
-8.989898989898990e+00 	 2.323232323232324e+00 	 1.601963844632661e+01
-8.787878787878787e+00 	 2.323232323232324e+00 	 1.628689378797736e+01
-8.585858585858587e+00 	 2.323232323232324e+00 	 1.651170812304225e+01
-8.383838383838384e+00 	 2.323232323232324e+00 	 1.632263856346996e+01
-8.181818181818182e+00 	 2.323232323232324e+00 	 1.572562262073700e+01
-7.979797979797979e+00 	 2.323232323232324e+00 	 1.522903803421888e+01
-7.777777777777778e+00 	 2.323232323232324e+00 	 1.549911602746911e+01
-7.575757575757576e+00 	 2.323232323232324e+00 	 1.568320573863864e+01
-7.373737373737374e+00 	 2.323232323232324e+00 	 1.545240041538531e+01
-7.171717171717171e+00 	 2.323232323232324e+00 	 1.481726232803038e+01
-6.969696969696970e+00 	 2.323232323232324e+00 	 1.433341677845600e+01
-6.767676767676768e+00 	 2.323232323232324e+00 	 1.460133094435071e+01
-6.565656565656566e+00 	 2.323232323232324e+00 	 1.474247000912900e+01
-6.363636363636363e+00 	 2.323232323232324e+00 	 1.446824030118949e+01
-6.161616161616162e+00 	 2.323232323232324e+00 	 1.379474424404314e+01
-5.959595959595959e+00 	 2.323232323232324e+00 	 1.332467976434515e+01
-5.757575757575758e+00 	 2.323232323232324e+00 	 1.358611792766267e+01
-5.555555555555555e+00 	 2.323232323232324e+00 	 1.368306324767521e+01
-5.353535353535354e+00 	 2.323232323232324e+00 	 1.336474510782418e+01
-5.151515151515151e+00 	 2.323232323232324e+00 	 1.265409231053385e+01
-4.949494949494950e+00 	 2.323232323232324e+00 	 1.220007749511756e+01
-4.747474747474747e+00 	 2.323232323232324e+00 	 1.245250334122334e+01
-4.545454545454546e+00 	 2.323232323232324e+00 	 1.250622678807966e+01
-4.343434343434343e+00 	 2.323232323232324e+00 	 1.214564504036754e+01
-4.141414141414142e+00 	 2.323232323232324e+00 	 1.140219433787967e+01
-3.939393939393939e+00 	 2.323232323232324e+00 	 1.096970860920081e+01
-3.737373737373738e+00 	 2.323232323232324e+00 	 1.121476837060798e+01
-3.535353535353535e+00 	 2.323232323232324e+00 	 1.123123597263424e+01
-3.333333333333333e+00 	 2.323232323232324e+00 	 1.083600041966665e+01
-3.131313131313131e+00 	 2.323232323232324e+00 	 1.007115092586913e+01
-2.929292929292929e+00 	 2.323232323232324e+00 	 9.673427628624310e+00
-2.727272727272728e+00 	 2.323232323232324e+00 	 9.922359488482028e+00
-2.525252525252525e+00 	 2.323232323232324e+00 	 9.918828076215256e+00
-2.323232323232324e+00 	 2.323232323232324e+00 	 9.509714887588046e+00
-2.121212121212121e+00 	 2.323232323232324e+00 	 8.750474923368685e+00
-1.919191919191919e+00 	 2.323232323232324e+00 	 8.418344762673367e+00
-1.717171717171718e+00 	 2.323232323232324e+00 	 8.703223049911550e+00
-1.515151515151516e+00 	 2.323232323232324e+00 	 8.720743867721700e+00
-1.313131313131313e+00 	 2.323232323232324e+00 	 8.345309185919751e+00
-1.111111111111111e+00 	 2.323232323232324e+00 	 7.648524956547547e+00
-9.090909090909101e-01 	 2.323232323232324e+00 	 7.444425679817616e+00
-7.070707070707076e-01 	 2.323232323232324e+00 	 7.830696790124172e+00
-5.050505050505052e-01 	 2.323232323232324e+00 	 7.943201123100842e+00
-3.030303030303028e-01 	 2.323232323232324e+00 	 7.678964614355188e+00
-1.010101010101003e-01 	 2.323232323232324e+00 	 7.125541134292625e+00
1.010101010101003e-01 	 2.323232323232324e+00 	 7.125541134292625e+00
3.030303030303028e-01 	 2.323232323232324e+00 	 7.678964614355188e+00
5.050505050505052e-01 	 2.323232323232324e+00 	 7.943201123100842e+00
7.070707070707076e-01 	 2.323232323232324e+00 	 7.830696790124172e+00
9.090909090909083e-01 	 2.323232323232324e+00 	 7.444425679817618e+00
1.111111111111111e+00 	 2.323232323232324e+00 	 7.648524956547547e+00
1.313131313131313e+00 	 2.323232323232324e+00 	 8.345309185919751e+00
1.515151515151516e+00 	 2.323232323232324e+00 	 8.720743867721700e+00
1.717171717171716e+00 	 2.323232323232324e+00 	 8.703223049911552e+00
1.919191919191919e+00 	 2.323232323232324e+00 	 8.418344762673367e+00
2.121212121212121e+00 	 2.323232323232324e+00 	 8.750474923368685e+00
2.323232323232324e+00 	 2.323232323232324e+00 	 9.509714887588046e+00
2.525252525252524e+00 	 2.323232323232324e+00 	 9.918828076215254e+00
2.727272727272727e+00 	 2.323232323232324e+00 	 9.922359488482030e+00
2.929292929292929e+00 	 2.323232323232324e+00 	 9.673427628624310e+00
3.131313131313131e+00 	 2.323232323232324e+00 	 1.007115092586913e+01
3.333333333333334e+00 	 2.323232323232324e+00 	 1.083600041966666e+01
3.535353535353535e+00 	 2.323232323232324e+00 	 1.123123597263424e+01
3.737373737373737e+00 	 2.323232323232324e+00 	 1.121476837060798e+01
3.939393939393939e+00 	 2.323232323232324e+00 	 1.096970860920081e+01
4.141414141414142e+00 	 2.323232323232324e+00 	 1.140219433787967e+01
4.343434343434343e+00 	 2.323232323232324e+00 	 1.214564504036753e+01
4.545454545454545e+00 	 2.323232323232324e+00 	 1.250622678807966e+01
4.747474747474747e+00 	 2.323232323232324e+00 	 1.245250334122334e+01
4.949494949494950e+00 	 2.323232323232324e+00 	 1.220007749511756e+01
5.151515151515150e+00 	 2.323232323232324e+00 	 1.265409231053385e+01
5.353535353535353e+00 	 2.323232323232324e+00 	 1.336474510782417e+01
5.555555555555555e+00 	 2.323232323232324e+00 	 1.368306324767521e+01
5.757575757575758e+00 	 2.323232323232324e+00 	 1.358611792766267e+01
5.959595959595958e+00 	 2.323232323232324e+00 	 1.332467976434515e+01
6.161616161616163e+00 	 2.323232323232324e+00 	 1.379474424404314e+01
6.363636363636363e+00 	 2.323232323232324e+00 	 1.446824030118949e+01
6.565656565656564e+00 	 2.323232323232324e+00 	 1.474247000912900e+01
6.767676767676768e+00 	 2.323232323232324e+00 	 1.460133094435071e+01
6.969696969696969e+00 	 2.323232323232324e+00 	 1.433341677845600e+01
7.171717171717173e+00 	 2.323232323232324e+00 	 1.481726232803039e+01
7.373737373737374e+00 	 2.323232323232324e+00 	 1.545240041538531e+01
7.575757575757574e+00 	 2.323232323232324e+00 	 1.568320573863864e+01
7.777777777777779e+00 	 2.323232323232324e+00 	 1.549911602746911e+01
7.979797979797979e+00 	 2.323232323232324e+00 	 1.522903803421888e+01
8.181818181818180e+00 	 2.323232323232324e+00 	 1.572562262073700e+01
8.383838383838384e+00 	 2.323232323232324e+00 	 1.632263856346996e+01
8.585858585858585e+00 	 2.323232323232324e+00 	 1.651170812304225e+01
8.787878787878789e+00 	 2.323232323232324e+00 	 1.628689378797736e+01
8.989898989898990e+00 	 2.323232323232324e+00 	 1.601963844632661e+01
9.191919191919190e+00 	 2.323232323232324e+00 	 1.652827079099157e+01
9.393939393939394e+00 	 2.323232323232324e+00 	 1.708804996737415e+01
9.595959595959595e+00 	 2.323232323232324e+00 	 1.723742623962168e+01
9.797979797979799e+00 	 2.323232323232324e+00 	 1.697453663886326e+01
1.000000000000000e+01 	 2.323232323232324e+00 	 1.671523352836287e+01

-1.000000000000000e+01 	 2.525252525252524e+00 	 1.706078718410869e+01
-9.797979797979798e+00 	 2.525252525252524e+00 	 1.722849147304782e+01
-9.595959595959595e+00 	 2.525252525252524e+00 	 1.739816258023433e+01
-9.393939393939394e+00 	 2.525252525252524e+00 	 1.725286793569954e+01
-9.191919191919192e+00 	 2.525252525252524e+00 	 1.679401340326691e+01
-8.989898989898990e+00 	 2.525252525252524e+00 	 1.637332952394383e+01
-8.787878787878787e+00 	 2.525252525252524e+00 	 1.654312357778188e+01
-8.585858585858587e+00 	 2.525252525252524e+00 	 1.667974033873498e+01
-8.383838383838384e+00 	 2.525252525252524e+00 	 1.650009407781460e+01
-8.181818181818182e+00 	 2.525252525252524e+00 	 1.600869910113880e+01
-7.979797979797979e+00 	 2.525252525252524e+00 	 1.559297719224692e+01
-7.777777777777778e+00 	 2.525252525252524e+00 	 1.576065051779076e+01
-7.575757575757576e+00 	 2.525252525252524e+00 	 1.586191271134369e+01
-7.373737373737374e+00 	 2.525252525252524e+00 	 1.564610109939783e+01
-7.171717171717171e+00 	 2.525252525252524e+00 	 1.512126215844838e+01
-6.969696969696970e+00 	 2.525252525252524e+00 	 1.471083368330901e+01
-6.767676767676768e+00 	 2.525252525252524e+00 	 1.487242991193976e+01
-6.565656565656566e+00 	 2.525252525252524e+00 	 1.493653057235497e+01
-6.363636363636363e+00 	 2.525252525252524e+00 	 1.468320931371030e+01
-6.161616161616162e+00 	 2.525252525252524e+00 	 1.412475088807721e+01
-5.959595959595959e+00 	 2.525252525252524e+00 	 1.372048546789743e+01
-5.757575757575758e+00 	 2.525252525252524e+00 	 1.387287615992388e+01
-5.555555555555555e+00 	 2.525252525252524e+00 	 1.389912072722420e+01
-5.353535353535354e+00 	 2.525252525252524e+00 	 1.360814589611418e+01
-5.151515151515151e+00 	 2.525252525252524e+00 	 1.301747132348170e+01
-4.949494949494950e+00 	 2.525252525252524e+00 	 1.262173016663513e+01
-4.747474747474747e+00 	 2.525252525252524e+00 	 1.276378044662068e+01
-4.545454545454546e+00 	 2.525252525252524e+00 	 1.275389746697962e+01
-4.343434343434343e+00 	 2.525252525252524e+00 	 1.242786484369788e+01
-4.141414141414142e+00 	 2.525252525252524e+00 	 1.180974911392650e+01
-3.939393939393939e+00 	 2.525252525252524e+00 	 1.142844388048622e+01
-3.737373737373738e+00 	 2.525252525252524e+00 	 1.156346541266857e+01
-3.535353535353535e+00 	 2.525252525252524e+00 	 1.152442245785145e+01
-3.333333333333333e+00 	 2.525252525252524e+00 	 1.117196249829042e+01
-3.131313131313131e+00 	 2.525252525252524e+00 	 1.053838361848695e+01
-2.929292929292929e+00 	 2.525252525252524e+00 	 1.018540156438925e+01
-2.727272727272728e+00 	 2.525252525252524e+00 	 1.032632431952797e+01
-2.525252525252525e+00 	 2.525252525252524e+00 	 1.027625034614196e+01
-2.323232323232324e+00 	 2.525252525252524e+00 	 9.918828076215254e+00
-2.121212121212121e+00 	 2.525252525252524e+00 	 9.296683036940872e+00
-1.919191919191919e+00 	 2.525252525252524e+00 	 9.002523809725387e+00
-1.717171717171718e+00 	 2.525252525252524e+00 	 9.181460859028304e+00
-1.515151515151516e+00 	 2.525252525252524e+00 	 9.159909767102462e+00
-1.313131313131313e+00 	 2.525252525252524e+00 	 8.842517223430296e+00
-1.111111111111111e+00 	 2.525252525252524e+00 	 8.284179739098784e+00
-9.090909090909101e-01 	 2.525252525252524e+00 	 8.105540177906684e+00
-7.070707070707076e-01 	 2.525252525252524e+00 	 8.381252588197031e+00
-5.050505050505052e-01 	 2.525252525252524e+00 	 8.452906504057909e+00
-3.030303030303028e-01 	 2.525252525252524e+00 	 8.242110736511743e+00
-1.010101010101003e-01 	 2.525252525252524e+00 	 7.815631212043893e+00
1.010101010101003e-01 	 2.525252525252524e+00 	 7.815631212043893e+00
3.030303030303028e-01 	 2.525252525252524e+00 	 8.242110736511743e+00
5.050505050505052e-01 	 2.525252525252524e+00 	 8.452906504057909e+00
7.070707070707076e-01 	 2.525252525252524e+00 	 8.381252588197031e+00
9.090909090909083e-01 	 2.525252525252524e+00 	 8.105540177906684e+00
1.111111111111111e+00 	 2.525252525252524e+00 	 8.284179739098784e+00
1.313131313131313e+00 	 2.525252525252524e+00 	 8.842517223430296e+00
1.515151515151516e+00 	 2.525252525252524e+00 	 9.159909767102462e+00
1.717171717171716e+00 	 2.525252525252524e+00 	 9.181460859028302e+00
1.919191919191919e+00 	 2.525252525252524e+00 	 9.002523809725387e+00
2.121212121212121e+00 	 2.525252525252524e+00 	 9.296683036940872e+00
2.323232323232324e+00 	 2.525252525252524e+00 	 9.918828076215254e+00
2.525252525252524e+00 	 2.525252525252524e+00 	 1.027625034614196e+01
2.727272727272727e+00 	 2.525252525252524e+00 	 1.032632431952798e+01
2.929292929292929e+00 	 2.525252525252524e+00 	 1.018540156438925e+01
3.131313131313131e+00 	 2.525252525252524e+00 	 1.053838361848695e+01
3.333333333333334e+00 	 2.525252525252524e+00 	 1.117196249829042e+01
3.535353535353535e+00 	 2.525252525252524e+00 	 1.152442245785145e+01
3.737373737373737e+00 	 2.525252525252524e+00 	 1.156346541266857e+01
3.939393939393939e+00 	 2.525252525252524e+00 	 1.142844388048622e+01
4.141414141414142e+00 	 2.525252525252524e+00 	 1.180974911392650e+01
4.343434343434343e+00 	 2.525252525252524e+00 	 1.242786484369788e+01
4.545454545454545e+00 	 2.525252525252524e+00 	 1.275389746697962e+01
4.747474747474747e+00 	 2.525252525252524e+00 	 1.276378044662068e+01
4.949494949494950e+00 	 2.525252525252524e+00 	 1.262173016663513e+01
5.151515151515150e+00 	 2.525252525252524e+00 	 1.301747132348169e+01
5.353535353535353e+00 	 2.525252525252524e+00 	 1.360814589611418e+01
5.555555555555555e+00 	 2.525252525252524e+00 	 1.389912072722420e+01
5.757575757575758e+00 	 2.525252525252524e+00 	 1.387287615992388e+01
5.959595959595958e+00 	 2.525252525252524e+00 	 1.372048546789743e+01
6.161616161616163e+00 	 2.525252525252524e+00 	 1.412475088807721e+01
6.363636363636363e+00 	 2.525252525252524e+00 	 1.468320931371030e+01
6.565656565656564e+00 	 2.525252525252524e+00 	 1.493653057235497e+01
6.767676767676768e+00 	 2.525252525252524e+00 	 1.487242991193976e+01
6.969696969696969e+00 	 2.525252525252524e+00 	 1.471083368330901e+01
7.171717171717173e+00 	 2.525252525252524e+00 	 1.512126215844840e+01
7.373737373737374e+00 	 2.525252525252524e+00 	 1.564610109939783e+01
7.575757575757574e+00 	 2.525252525252524e+00 	 1.586191271134369e+01
7.777777777777779e+00 	 2.525252525252524e+00 	 1.576065051779076e+01
7.979797979797979e+00 	 2.525252525252524e+00 	 1.559297719224692e+01
8.181818181818180e+00 	 2.525252525252524e+00 	 1.600869910113879e+01
8.383838383838384e+00 	 2.525252525252524e+00 	 1.650009407781460e+01
8.585858585858585e+00 	 2.525252525252524e+00 	 1.667974033873498e+01
8.787878787878789e+00 	 2.525252525252524e+00 	 1.654312357778187e+01
8.989898989898990e+00 	 2.525252525252524e+00 	 1.637332952394383e+01
9.191919191919190e+00 	 2.525252525252524e+00 	 1.679401340326690e+01
9.393939393939394e+00 	 2.525252525252524e+00 	 1.725286793569954e+01
9.595959595959595e+00 	 2.525252525252524e+00 	 1.739816258023433e+01
9.797979797979799e+00 	 2.525252525252524e+00 	 1.722849147304782e+01
1.000000000000000e+01 	 2.525252525252524e+00 	 1.706078718410869e+01

-1.000000000000000e+01 	 2.727272727272727e+00 	 1.656523882659573e+01
-9.797979797979798e+00 	 2.727272727272727e+00 	 1.689139677927400e+01
-9.595959595959595e+00 	 2.727272727272727e+00 	 1.722247920781770e+01
-9.393939393939394e+00 	 2.727272727272727e+00 	 1.707493584715377e+01
-9.191919191919192e+00 	 2.727272727272727e+00 	 1.645095859184061e+01
-8.989898989898990e+00 	 2.727272727272727e+00 	 1.588728811637551e+01
-8.787878787878787e+00 	 2.727272727272727e+00 	 1.622671849503082e+01
-8.585858585858587e+00 	 2.727272727272727e+00 	 1.651768283016897e+01
-8.383838383838384e+00 	 2.727272727272727e+00 	 1.632827750186451e+01
-8.181818181818182e+00 	 2.727272727272727e+00 	 1.566543768916458e+01
-7.979797979797979e+00 	 2.727272727272727e+00 	 1.512036352527360e+01
-7.777777777777778e+00 	 2.727272727272727e+00 	 1.546781664363650e+01
-7.575757575757576e+00 	 2.727272727272727e+00 	 1.571632436326523e+01
-7.373737373737374e+00 	 2.727272727272727e+00 	 1.548345234252676e+01
-7.171717171717171e+00 	 2.727272727272727e+00 	 1.478151989541051e+01
-6.969696969696970e+00 	 2.727272727272727e+00 	 1.425667548279907e+01
-6.767676767676768e+00 	 2.727272727272727e+00 	 1.460721338605186e+01
-6.565656565656566e+00 	 2.727272727272727e+00 	 1.481156830997733e+01
-6.363636363636363e+00 	 2.727272727272727e+00 	 1.453419068516759e+01
-6.161616161616162e+00 	 2.727272727272727e+00 	 1.379384872908478e+01
-5.959595959595959e+00 	 2.727272727272727e+00 	 1.329143571255254e+01
-5.757575757575758e+00 	 2.727272727272727e+00 	 1.364106582016452e+01
-5.555555555555555e+00 	 2.727272727272727e+00 	 1.380087481129552e+01
-5.353535353535354e+00 	 2.727272727272727e+00 	 1.347929999260867e+01
-5.151515151515151e+00 	 2.727272727272727e+00 	 1.270305047356006e+01
-4.949494949494950e+00 	 2.727272727272727e+00 	 1.222683099083825e+01
-4.747474747474747e+00 	 2.727272727272727e+00 	 1.257373917506439e+01
-4.545454545454546e+00 	 2.727272727272727e+00 	 1.269126771519582e+01
-4.343434343434343e+00 	 2.727272727272727e+00 	 1.232873794540034e+01
-4.141414141414142e+00 	 2.727272727272727e+00 	 1.152273397554023e+01
-3.939393939393939e+00 	 2.727272727272727e+00 	 1.108010044067631e+01
-3.737373737373738e+00 	 2.727272727272727e+00 	 1.142712043119092e+01
-3.535353535353535e+00 	 2.727272727272727e+00 	 1.151007438450670e+01
-3.333333333333333e+00 	 2.727272727272727e+00 	 1.111598979229107e+01
-3.131313131313131e+00 	 2.727272727272727e+00 	 1.029373379563244e+01
-2.929292929292929e+00 	 2.727272727272727e+00 	 9.899903847726879e+00
-2.727272727272728e+00 	 2.727272727272727e+00 	 1.025936811365904e+01
-2.525252525252525e+00 	 2.727272727272727e+00 	 1.032632431952798e+01
-2.323232323232324e+00 	 2.727272727272727e+00 	 9.922359488482030e+00
-2.121212121212121e+00 	 2.727272727272727e+00 	 9.111478264358622e+00
-1.919191919191919e+00 	 2.727272727272727e+00 	 8.796861808370094e+00
-1.717171717171718e+00 	 2.727272727272727e+00 	 9.198529007072846e+00
-1.515151515151516e+00 	 2.727272727272727e+00 	 9.287091026602223e+00
-1.313131313131313e+00 	 2.727272727272727e+00 	 8.915286716530405e+00
-1.111111111111111e+00 	 2.727272727272727e+00 	 8.164976051955472e+00
-9.090909090909101e-01 	 2.727272727272727e+00 	 7.981195234783412e+00
-7.070707070707076e-01 	 2.727272727272727e+00 	 8.475891894827011e+00
-5.050505050505052e-01 	 2.727272727272727e+00 	 8.642594966508247e+00
-3.030303030303028e-01 	 2.727272727272727e+00 	 8.360144555538357e+00
-1.010101010101003e-01 	 2.727272727272727e+00 	 7.729289531314542e+00
1.010101010101003e-01 	 2.727272727272727e+00 	 7.729289531314542e+00
3.030303030303028e-01 	 2.727272727272727e+00 	 8.360144555538357e+00
5.050505050505052e-01 	 2.727272727272727e+00 	 8.642594966508247e+00
7.070707070707076e-01 	 2.727272727272727e+00 	 8.475891894827011e+00
9.090909090909083e-01 	 2.727272727272727e+00 	 7.981195234783415e+00
1.111111111111111e+00 	 2.727272727272727e+00 	 8.164976051955472e+00
1.313131313131313e+00 	 2.727272727272727e+00 	 8.915286716530405e+00
1.515151515151516e+00 	 2.727272727272727e+00 	 9.287091026602223e+00
1.717171717171716e+00 	 2.727272727272727e+00 	 9.198529007072850e+00
1.919191919191919e+00 	 2.727272727272727e+00 	 8.796861808370094e+00
2.121212121212121e+00 	 2.727272727272727e+00 	 9.111478264358622e+00
2.323232323232324e+00 	 2.727272727272727e+00 	 9.922359488482030e+00
2.525252525252524e+00 	 2.727272727272727e+00 	 1.032632431952798e+01
2.727272727272727e+00 	 2.727272727272727e+00 	 1.025936811365904e+01
2.929292929292929e+00 	 2.727272727272727e+00 	 9.899903847726879e+00
3.131313131313131e+00 	 2.727272727272727e+00 	 1.029373379563244e+01
3.333333333333334e+00 	 2.727272727272727e+00 	 1.111598979229107e+01
3.535353535353535e+00 	 2.727272727272727e+00 	 1.151007438450670e+01
3.737373737373737e+00 	 2.727272727272727e+00 	 1.142712043119092e+01
3.939393939393939e+00 	 2.727272727272727e+00 	 1.108010044067631e+01
4.141414141414142e+00 	 2.727272727272727e+00 	 1.152273397554023e+01
4.343434343434343e+00 	 2.727272727272727e+00 	 1.232873794540034e+01
4.545454545454545e+00 	 2.727272727272727e+00 	 1.269126771519581e+01
4.747474747474747e+00 	 2.727272727272727e+00 	 1.257373917506439e+01
4.949494949494950e+00 	 2.727272727272727e+00 	 1.222683099083825e+01
5.151515151515150e+00 	 2.727272727272727e+00 	 1.270305047356005e+01
5.353535353535353e+00 	 2.727272727272727e+00 	 1.347929999260867e+01
5.555555555555555e+00 	 2.727272727272727e+00 	 1.380087481129552e+01
5.757575757575758e+00 	 2.727272727272727e+00 	 1.364106582016452e+01
5.959595959595958e+00 	 2.727272727272727e+00 	 1.329143571255254e+01
6.161616161616163e+00 	 2.727272727272727e+00 	 1.379384872908478e+01
6.363636363636363e+00 	 2.727272727272727e+00 	 1.453419068516759e+01
6.565656565656564e+00 	 2.727272727272727e+00 	 1.481156830997733e+01
6.767676767676768e+00 	 2.727272727272727e+00 	 1.460721338605186e+01
6.969696969696969e+00 	 2.727272727272727e+00 	 1.425667548279907e+01
7.171717171717173e+00 	 2.727272727272727e+00 	 1.478151989541052e+01
7.373737373737374e+00 	 2.727272727272727e+00 	 1.548345234252676e+01
7.575757575757574e+00 	 2.727272727272727e+00 	 1.571632436326523e+01
7.777777777777779e+00 	 2.727272727272727e+00 	 1.546781664363650e+01
7.979797979797979e+00 	 2.727272727272727e+00 	 1.512036352527360e+01
8.181818181818180e+00 	 2.727272727272727e+00 	 1.566543768916458e+01
8.383838383838384e+00 	 2.727272727272727e+00 	 1.632827750186451e+01
8.585858585858585e+00 	 2.727272727272727e+00 	 1.651768283016897e+01
8.787878787878789e+00 	 2.727272727272727e+00 	 1.622671849503082e+01
8.989898989898990e+00 	 2.727272727272727e+00 	 1.588728811637551e+01
9.191919191919190e+00 	 2.727272727272727e+00 	 1.645095859184061e+01
9.393939393939394e+00 	 2.727272727272727e+00 	 1.707493584715377e+01
9.595959595959595e+00 	 2.727272727272727e+00 	 1.722247920781770e+01
9.797979797979799e+00 	 2.727272727272727e+00 	 1.689139677927399e+01
1.000000000000000e+01 	 2.727272727272727e+00 	 1.656523882659573e+01

-1.000000000000000e+01 	 2.929292929292929e+00 	 1.554698470823114e+01
-9.797979797979798e+00 	 2.929292929292929e+00 	 1.618724527672103e+01
-9.595959595959595e+00 	 2.929292929292929e+00 	 1.683823772621290e+01
-9.393939393939394e+00 	 2.929292929292929e+00 	 1.668453780095738e+01
-9.191919191919192e+00 	 2.929292929292929e+00 	 1.572989709278911e+01
-8.989898989898990e+00 	 2.929292929292929e+00 	 1.487955238667897e+01
-8.787878787878787e+00 	 2.929292929292929e+00 	 1.555488137768236e+01
-8.585858585858587e+00 	 2.929292929292929e+00 	 1.615117648336113e+01
-8.383838383838384e+00 	 2.929292929292929e+00 	 1.594011111528524e+01
-8.181818181818182e+00 	 2.929292929292929e+00 	 1.493343362552159e+01
-7.979797979797979e+00 	 2.929292929292929e+00 	 1.412821966447583e+01
-7.777777777777778e+00 	 2.929292929292929e+00 	 1.483110884622204e+01
-7.575757575757576e+00 	 2.929292929292929e+00 	 1.537008770421253e+01
-7.373737373737374e+00 	 2.929292929292929e+00 	 1.510024753291993e+01
-7.171717171717171e+00 	 2.929292929292929e+00 	 1.404240518030574e+01
-6.969696969696970e+00 	 2.929292929292929e+00 	 1.328628915403726e+01
-6.767676767676768e+00 	 2.929292929292929e+00 	 1.400956387815082e+01
-6.565656565656566e+00 	 2.929292929292929e+00 	 1.448944527330554e+01
-6.363636363636363e+00 	 2.929292929292929e+00 	 1.416006757410592e+01
-6.161616161616162e+00 	 2.929292929292929e+00 	 1.305309283208652e+01
-5.959595959595959e+00 	 2.929292929292929e+00 	 1.235053714599012e+01
-5.757575757575758e+00 	 2.929292929292929e+00 	 1.308805700208314e+01
-5.555555555555555e+00 	 2.929292929292929e+00 	 1.350858427103635e+01
-5.353535353535354e+00 	 2.929292929292929e+00 	 1.312037414165372e+01
-5.151515151515151e+00 	 2.929292929292929e+00 	 1.196840933108555e+01
-4.949494949494950e+00 	 2.929292929292929e+00 	 1.132537194861791e+01
-4.747474747474747e+00 	 2.929292929292929e+00 	 1.207332563881302e+01
-4.545454545454546e+00 	 2.929292929292929e+00 	 1.243713718653814e+01
-4.343434343434343e+00 	 2.929292929292929e+00 	 1.199387371833542e+01
-4.141414141414142e+00 	 2.929292929292929e+00 	 1.080501107712170e+01
-3.939393939393939e+00 	 2.929292929292929e+00 	 1.023097382713013e+01
-3.737373737373738e+00 	 2.929292929292929e+00 	 1.099033251683410e+01
-3.535353535353535e+00 	 2.929292929292929e+00 	 1.130565060715760e+01
-3.333333333333333e+00 	 2.929292929292929e+00 	 1.081728171423993e+01
-3.131313131313131e+00 	 2.929292929292929e+00 	 9.607063307359017e+00
-2.929292929292929e+00 	 2.929292929292929e+00 	 9.118915173964094e+00
-2.727272727272728e+00 	 2.929292929292929e+00 	 9.899903847726875e+00
-2.525252525252525e+00 	 2.929292929292929e+00 	 1.018540156438925e+01
-2.323232323232324e+00 	 2.929292929292929e+00 	 9.673427628624310e+00
-2.121212121212121e+00 	 2.929292929292929e+00 	 8.470656760052243e+00
-1.919191919191919e+00 	 2.929292929292929e+00 	 8.098808852696216e+00
-1.717171717171718e+00 	 2.929292929292929e+00 	 8.927311886740734e+00
-1.515151515151516e+00 	 2.929292929292929e+00 	 9.218371802078453e+00
-1.313131313131313e+00 	 2.929292929292929e+00 	 8.721708033783052e+00
-1.111111111111111e+00 	 2.929292929292929e+00 	 7.573342518832494e+00
-9.090909090909101e-01 	 2.929292929292929e+00 	 7.364966724939206e+00
-7.070707070707076e-01 	 2.929292929292929e+00 	 8.283384592510252e+00
-5.050505050505052e-01 	 2.929292929292929e+00 	 8.629433942082043e+00
-3.030303030303028e-01 	 2.929292929292929e+00 	 8.197283062541459e+00
-1.010101010101003e-01 	 2.929292929292929e+00 	 7.155758513524971e+00
1.010101010101003e-01 	 2.929292929292929e+00 	 7.155758513524971e+00
3.030303030303028e-01 	 2.929292929292929e+00 	 8.197283062541459e+00
5.050505050505052e-01 	 2.929292929292929e+00 	 8.629433942082043e+00
7.070707070707076e-01 	 2.929292929292929e+00 	 8.283384592510252e+00
9.090909090909083e-01 	 2.929292929292929e+00 	 7.364966724939212e+00
1.111111111111111e+00 	 2.929292929292929e+00 	 7.573342518832494e+00
1.313131313131313e+00 	 2.929292929292929e+00 	 8.721708033783052e+00
1.515151515151516e+00 	 2.929292929292929e+00 	 9.218371802078453e+00
1.717171717171716e+00 	 2.929292929292929e+00 	 8.927311886740739e+00
1.919191919191919e+00 	 2.929292929292929e+00 	 8.098808852696216e+00
2.121212121212121e+00 	 2.929292929292929e+00 	 8.470656760052243e+00
2.323232323232324e+00 	 2.929292929292929e+00 	 9.673427628624310e+00
2.525252525252524e+00 	 2.929292929292929e+00 	 1.018540156438925e+01
2.727272727272727e+00 	 2.929292929292929e+00 	 9.899903847726879e+00
2.929292929292929e+00 	 2.929292929292929e+00 	 9.118915173964094e+00
3.131313131313131e+00 	 2.929292929292929e+00 	 9.607063307359017e+00
3.333333333333334e+00 	 2.929292929292929e+00 	 1.081728171423994e+01
3.535353535353535e+00 	 2.929292929292929e+00 	 1.130565060715760e+01
3.737373737373737e+00 	 2.929292929292929e+00 	 1.099033251683410e+01
3.939393939393939e+00 	 2.929292929292929e+00 	 1.023097382713013e+01
4.141414141414142e+00 	 2.929292929292929e+00 	 1.080501107712170e+01
4.343434343434343e+00 	 2.929292929292929e+00 	 1.199387371833541e+01
4.545454545454545e+00 	 2.929292929292929e+00 	 1.243713718653814e+01
4.747474747474747e+00 	 2.929292929292929e+00 	 1.207332563881302e+01
4.949494949494950e+00 	 2.929292929292929e+00 	 1.132537194861791e+01
5.151515151515150e+00 	 2.929292929292929e+00 	 1.196840933108555e+01
5.353535353535353e+00 	 2.929292929292929e+00 	 1.312037414165371e+01
5.555555555555555e+00 	 2.929292929292929e+00 	 1.350858427103635e+01
5.757575757575758e+00 	 2.929292929292929e+00 	 1.308805700208314e+01
5.959595959595958e+00 	 2.929292929292929e+00 	 1.235053714599012e+01
6.161616161616163e+00 	 2.929292929292929e+00 	 1.305309283208653e+01
6.363636363636363e+00 	 2.929292929292929e+00 	 1.416006757410592e+01
6.565656565656564e+00 	 2.929292929292929e+00 	 1.448944527330554e+01
6.767676767676768e+00 	 2.929292929292929e+00 	 1.400956387815082e+01
6.969696969696969e+00 	 2.929292929292929e+00 	 1.328628915403726e+01
7.171717171717173e+00 	 2.929292929292929e+00 	 1.404240518030575e+01
7.373737373737374e+00 	 2.929292929292929e+00 	 1.510024753291993e+01
7.575757575757574e+00 	 2.929292929292929e+00 	 1.537008770421253e+01
7.777777777777779e+00 	 2.929292929292929e+00 	 1.483110884622204e+01
7.979797979797979e+00 	 2.929292929292929e+00 	 1.412821966447583e+01
8.181818181818180e+00 	 2.929292929292929e+00 	 1.493343362552157e+01
8.383838383838384e+00 	 2.929292929292929e+00 	 1.594011111528524e+01
8.585858585858585e+00 	 2.929292929292929e+00 	 1.615117648336113e+01
8.787878787878789e+00 	 2.929292929292929e+00 	 1.555488137768235e+01
8.989898989898990e+00 	 2.929292929292929e+00 	 1.487955238667897e+01
9.191919191919190e+00 	 2.929292929292929e+00 	 1.572989709278910e+01
9.393939393939394e+00 	 2.929292929292929e+00 	 1.668453780095738e+01
9.595959595959595e+00 	 2.929292929292929e+00 	 1.683823772621290e+01
9.797979797979799e+00 	 2.929292929292929e+00 	 1.618724527672102e+01
1.000000000000000e+01 	 2.929292929292929e+00 	 1.554698470823114e+01

-1.000000000000000e+01 	 3.131313131313131e+00 	 1.585964356041011e+01
-9.797979797979798e+00 	 3.131313131313131e+00 	 1.642021688805778e+01
-9.595959595959595e+00 	 3.131313131313131e+00 	 1.699012655446228e+01
-9.393939393939394e+00 	 3.131313131313131e+00 	 1.684049804748904e+01
-9.191919191919192e+00 	 3.131313131313131e+00 	 1.597468408554485e+01
-8.989898989898990e+00 	 3.131313131313131e+00 	 1.520183753433906e+01
-8.787878787878787e+00 	 3.131313131313131e+00 	 1.579246848145779e+01
-8.585858585858587e+00 	 3.131313131313131e+00 	 1.631219776662655e+01
-8.383838383838384e+00 	 3.131313131313131e+00 	 1.611000703356222e+01
-8.181818181818182e+00 	 3.131313131313131e+00 	 1.519640059744249e+01
-7.979797979797979e+00 	 3.131313131313131e+00 	 1.446262628953533e+01
-7.777777777777778e+00 	 3.131313131313131e+00 	 1.507663924144355e+01
-7.575757575757576e+00 	 3.131313131313131e+00 	 1.554390352478692e+01
-7.373737373737374e+00 	 3.131313131313131e+00 	 1.528797023719492e+01
-7.171717171717171e+00 	 3.131313131313131e+00 	 1.432745603512802e+01
-6.969696969696970e+00 	 3.131313131313131e+00 	 1.363643436086987e+01
-6.767676767676768e+00 	 3.131313131313131e+00 	 1.426758280374308e+01
-6.565656565656566e+00 	 3.131313131313131e+00 	 1.468099255132525e+01
-6.363636363636363e+00 	 3.131313131313131e+00 	 1.437087764374312e+01
-6.161616161616162e+00 	 3.131313131313131e+00 	 1.336555965421601e+01
-5.959595959595959e+00 	 3.131313131313131e+00 	 1.272161599759190e+01
-5.757575757575758e+00 	 3.131313131313131e+00 	 1.336480257573783e+01
-5.555555555555555e+00 	 3.131313131313131e+00 	 1.372458003966169e+01
-5.353535353535354e+00 	 3.131313131313131e+00 	 1.336143193988080e+01
-5.151515151515151e+00 	 3.131313131313131e+00 	 1.231560399370647e+01
-4.949494949494950e+00 	 3.131313131313131e+00 	 1.172473498256059e+01
-4.747474747474747e+00 	 3.131313131313131e+00 	 1.237731097167801e+01
-4.545454545454546e+00 	 3.131313131313131e+00 	 1.268666674430952e+01
-4.343434343434343e+00 	 3.131313131313131e+00 	 1.227481698652039e+01
-4.141414141414142e+00 	 3.131313131313131e+00 	 1.119677404051955e+01
-3.939393939393939e+00 	 3.131313131313131e+00 	 1.066863078739478e+01
-3.737373737373738e+00 	 3.131313131313131e+00 	 1.133275870019762e+01
-3.535353535353535e+00 	 3.131313131313131e+00 	 1.160045811650033e+01
-3.333333333333333e+00 	 3.131313131313131e+00 	 1.115033562082297e+01
-3.131313131313131e+00 	 3.131313131313131e+00 	 1.005562374649801e+01
-2.929292929292929e+00 	 3.131313131313131e+00 	 9.607063307359017e+00
-2.727272727272728e+00 	 3.131313131313131e+00 	 1.029373379563243e+01
-2.525252525252525e+00 	 3.131313131313131e+00 	 1.053838361848695e+01
-2.323232323232324e+00 	 3.131313131313131e+00 	 1.007115092586913e+01
-2.121212121212121e+00 	 3.131313131313131e+00 	 8.987440703818653e+00
-1.919191919191919e+00 	 3.131313131313131e+00 	 8.647489588857693e+00
-1.717171717171718e+00 	 3.131313131313131e+00 	 9.381527151902567e+00
-1.515151515151516e+00 	 3.131313131313131e+00 	 9.636200518092027e+00
-1.313131313131313e+00 	 3.131313131313131e+00 	 9.187754799147445e+00
-1.111111111111111e+00 	 3.131313131313131e+00 	 8.157707592855171e+00
-9.090909090909101e-01 	 3.131313131313131e+00 	 7.968714996596244e+00
-7.070707070707076e-01 	 3.131313131313131e+00 	 8.787648104863099e+00
-5.050505050505052e-01 	 3.131313131313131e+00 	 9.095588467397846e+00
-3.030303030303028e-01 	 3.131313131313131e+00 	 8.708452376301132e+00
-1.010101010101003e-01 	 3.131313131313131e+00 	 7.777070792895062e+00
1.010101010101003e-01 	 3.131313131313131e+00 	 7.777070792895062e+00
3.030303030303028e-01 	 3.131313131313131e+00 	 8.708452376301132e+00
5.050505050505052e-01 	 3.131313131313131e+00 	 9.095588467397846e+00
7.070707070707076e-01 	 3.131313131313131e+00 	 8.787648104863099e+00
9.090909090909083e-01 	 3.131313131313131e+00 	 7.968714996596249e+00
1.111111111111111e+00 	 3.131313131313131e+00 	 8.157707592855171e+00
1.313131313131313e+00 	 3.131313131313131e+00 	 9.187754799147445e+00
1.515151515151516e+00 	 3.131313131313131e+00 	 9.636200518092027e+00
1.717171717171716e+00 	 3.131313131313131e+00 	 9.381527151902574e+00
1.919191919191919e+00 	 3.131313131313131e+00 	 8.647489588857693e+00
2.121212121212121e+00 	 3.131313131313131e+00 	 8.987440703818653e+00
2.323232323232324e+00 	 3.131313131313131e+00 	 1.007115092586913e+01
2.525252525252524e+00 	 3.131313131313131e+00 	 1.053838361848695e+01
2.727272727272727e+00 	 3.131313131313131e+00 	 1.029373379563244e+01
2.929292929292929e+00 	 3.131313131313131e+00 	 9.607063307359017e+00
3.131313131313131e+00 	 3.131313131313131e+00 	 1.005562374649801e+01
3.333333333333334e+00 	 3.131313131313131e+00 	 1.115033562082298e+01
3.535353535353535e+00 	 3.131313131313131e+00 	 1.160045811650033e+01
3.737373737373737e+00 	 3.131313131313131e+00 	 1.133275870019762e+01
3.939393939393939e+00 	 3.131313131313131e+00 	 1.066863078739478e+01
4.141414141414142e+00 	 3.131313131313131e+00 	 1.119677404051955e+01
4.343434343434343e+00 	 3.131313131313131e+00 	 1.227481698652038e+01
4.545454545454545e+00 	 3.131313131313131e+00 	 1.268666674430952e+01
4.747474747474747e+00 	 3.131313131313131e+00 	 1.237731097167801e+01
4.949494949494950e+00 	 3.131313131313131e+00 	 1.172473498256059e+01
5.151515151515150e+00 	 3.131313131313131e+00 	 1.231560399370646e+01
5.353535353535353e+00 	 3.131313131313131e+00 	 1.336143193988080e+01
5.555555555555555e+00 	 3.131313131313131e+00 	 1.372458003966169e+01
5.757575757575758e+00 	 3.131313131313131e+00 	 1.336480257573783e+01
5.959595959595958e+00 	 3.131313131313131e+00 	 1.272161599759190e+01
6.161616161616163e+00 	 3.131313131313131e+00 	 1.336555965421602e+01
6.363636363636363e+00 	 3.131313131313131e+00 	 1.437087764374312e+01
6.565656565656564e+00 	 3.131313131313131e+00 	 1.468099255132525e+01
6.767676767676768e+00 	 3.131313131313131e+00 	 1.426758280374308e+01
6.969696969696969e+00 	 3.131313131313131e+00 	 1.363643436086987e+01
7.171717171717173e+00 	 3.131313131313131e+00 	 1.432745603512803e+01
7.373737373737374e+00 	 3.131313131313131e+00 	 1.528797023719492e+01
7.575757575757574e+00 	 3.131313131313131e+00 	 1.554390352478692e+01
7.777777777777779e+00 	 3.131313131313131e+00 	 1.507663924144355e+01
7.979797979797979e+00 	 3.131313131313131e+00 	 1.446262628953533e+01
8.181818181818180e+00 	 3.131313131313131e+00 	 1.519640059744248e+01
8.383838383838384e+00 	 3.131313131313131e+00 	 1.611000703356222e+01
8.585858585858585e+00 	 3.131313131313131e+00 	 1.631219776662655e+01
8.787878787878789e+00 	 3.131313131313131e+00 	 1.579246848145779e+01
8.989898989898990e+00 	 3.131313131313131e+00 	 1.520183753433906e+01
9.191919191919190e+00 	 3.131313131313131e+00 	 1.597468408554484e+01
9.393939393939394e+00 	 3.131313131313131e+00 	 1.684049804748904e+01
9.595959595959595e+00 	 3.131313131313131e+00 	 1.699012655446228e+01
9.797979797979799e+00 	 3.131313131313131e+00 	 1.642021688805777e+01
1.000000000000000e+01 	 3.131313131313131e+00 	 1.585964356041011e+01

-1.000000000000000e+01 	 3.333333333333334e+00 	 1.693001139779106e+01
-9.797979797979798e+00 	 3.333333333333334e+00 	 1.718696874960325e+01
-9.595959595959595e+00 	 3.333333333333334e+00 	 1.744777124241906e+01
-9.393939393939394e+00 	 3.333333333333334e+00 	 1.730806169119913e+01
-9.191919191919192e+00 	 3.333333333333334e+00 	 1.676968002613957e+01
-8.989898989898990e+00 	 3.333333333333334e+00 	 1.628147736000330e+01
-8.787878787878787e+00 	 3.333333333333334e+00 	 1.654823972951235e+01
-8.585858585858587e+00 	 3.333333333333334e+00 	 1.677424293998540e+01
-8.383838383838384e+00 	 3.333333333333334e+00 	 1.659832666994884e+01
-8.181818181818182e+00 	 3.333333333333334e+00 	 1.602630621066397e+01
-7.979797979797979e+00 	 3.333333333333334e+00 	 1.555258349540303e+01
-7.777777777777778e+00 	 3.333333333333334e+00 	 1.582506407400985e+01
-7.575757575757576e+00 	 3.333333333333334e+00 	 1.601466494098758e+01
-7.373737373737374e+00 	 3.333333333333334e+00 	 1.580160695389206e+01
-7.171717171717171e+00 	 3.333333333333334e+00 	 1.519622224603046e+01
-6.969696969696970e+00 	 3.333333333333334e+00 	 1.473887845488681e+01
-6.767676767676768e+00 	 3.333333333333334e+00 	 1.501355364809835e+01
-6.565656565656566e+00 	 3.333333333333334e+00 	 1.516601928441879e+01
-6.363636363636363e+00 	 3.333333333333334e+00 	 1.491572382582303e+01
-6.161616161616162e+00 	 3.333333333333334e+00 	 1.427841488257508e+01
-5.959595959595959e+00 	 3.333333333333334e+00 	 1.384026437020324e+01
-5.757575757575758e+00 	 3.333333333333334e+00 	 1.411488242944906e+01
-5.555555555555555e+00 	 3.333333333333334e+00 	 1.423109445153399e+01
-5.353535353535354e+00 	 3.333333333333334e+00 	 1.394516306462855e+01
-5.151515151515151e+00 	 3.333333333333334e+00 	 1.327950895589843e+01
-4.949494949494950e+00 	 3.333333333333334e+00 	 1.286533752158027e+01
-4.747474747474747e+00 	 3.333333333333334e+00 	 1.314018311650785e+01
-4.545454545454546e+00 	 3.333333333333334e+00 	 1.322400748738297e+01
-4.343434343434343e+00 	 3.333333333333334e+00 	 1.290729853658498e+01
-4.141414141414142e+00 	 3.333333333333334e+00 	 1.222077021970346e+01
-3.939393939393939e+00 	 3.333333333333334e+00 	 1.183926206465272e+01
-3.737373737373738e+00 	 3.333333333333334e+00 	 1.211937657452987e+01
-3.535353535353535e+00 	 3.333333333333334e+00 	 1.218008246928395e+01
-3.333333333333333e+00 	 3.333333333333334e+00 	 1.184340878809457e+01
-3.131313131313131e+00 	 3.333333333333334e+00 	 1.115033562082298e+01
-2.929292929292929e+00 	 3.333333333333334e+00 	 1.081728171423994e+01
-2.727272727272728e+00 	 3.333333333333334e+00 	 1.111598979229107e+01
-2.525252525252525e+00 	 3.333333333333334e+00 	 1.117196249829042e+01
-2.323232323232324e+00 	 3.333333333333334e+00 	 1.083600041966666e+01
-2.121212121212121e+00 	 3.333333333333334e+00 	 1.016156474046806e+01
-1.919191919191919e+00 	 3.333333333333334e+00 	 9.903796729624577e+00
-1.717171717171718e+00 	 3.333333333333334e+00 	 1.024646963161264e+01
-1.515151515151516e+00 	 3.333333333333334e+00 	 1.032846531692134e+01
-1.313131313131313e+00 	 3.333333333333334e+00 	 1.002624294454632e+01
-1.111111111111111e+00 	 3.333333333333334e+00 	 9.407778616408084e+00
-9.090909090909101e-01 	 3.333333333333334e+00 	 9.262806424306477e+00
-7.070707070707076e-01 	 3.333333333333334e+00 	 9.684371917425374e+00
-5.050505050505052e-01 	 3.333333333333334e+00 	 9.830274194193516e+00
-3.030303030303028e-01 	 3.333333333333334e+00 	 9.598713369697750e+00
-1.010101010101003e-01 	 3.333333333333334e+00 	 9.073581640020826e+00
1.010101010101003e-01 	 3.333333333333334e+00 	 9.073581640020826e+00
3.030303030303028e-01 	 3.333333333333334e+00 	 9.598713369697750e+00
5.050505050505052e-01 	 3.333333333333334e+00 	 9.830274194193516e+00
7.070707070707076e-01 	 3.333333333333334e+00 	 9.684371917425374e+00
9.090909090909083e-01 	 3.333333333333334e+00 	 9.262806424306481e+00
1.111111111111111e+00 	 3.333333333333334e+00 	 9.407778616408084e+00
1.313131313131313e+00 	 3.333333333333334e+00 	 1.002624294454632e+01
1.515151515151516e+00 	 3.333333333333334e+00 	 1.032846531692134e+01
1.717171717171716e+00 	 3.333333333333334e+00 	 1.024646963161265e+01
1.919191919191919e+00 	 3.333333333333334e+00 	 9.903796729624577e+00
2.121212121212121e+00 	 3.333333333333334e+00 	 1.016156474046806e+01
2.323232323232324e+00 	 3.333333333333334e+00 	 1.083600041966666e+01
2.525252525252524e+00 	 3.333333333333334e+00 	 1.117196249829042e+01
2.727272727272727e+00 	 3.333333333333334e+00 	 1.111598979229107e+01
2.929292929292929e+00 	 3.333333333333334e+00 	 1.081728171423994e+01
3.131313131313131e+00 	 3.333333333333334e+00 	 1.115033562082298e+01
3.333333333333334e+00 	 3.333333333333334e+00 	 1.184340878809458e+01
3.535353535353535e+00 	 3.333333333333334e+00 	 1.218008246928395e+01
3.737373737373737e+00 	 3.333333333333334e+00 	 1.211937657452987e+01
3.939393939393939e+00 	 3.333333333333334e+00 	 1.183926206465272e+01
4.141414141414142e+00 	 3.333333333333334e+00 	 1.222077021970346e+01
4.343434343434343e+00 	 3.333333333333334e+00 	 1.290729853658498e+01
4.545454545454545e+00 	 3.333333333333334e+00 	 1.322400748738297e+01
4.747474747474747e+00 	 3.333333333333334e+00 	 1.314018311650785e+01
4.949494949494950e+00 	 3.333333333333334e+00 	 1.286533752158027e+01
5.151515151515150e+00 	 3.333333333333334e+00 	 1.327950895589843e+01
5.353535353535353e+00 	 3.333333333333334e+00 	 1.394516306462855e+01
5.555555555555555e+00 	 3.333333333333334e+00 	 1.423109445153399e+01
5.757575757575758e+00 	 3.333333333333334e+00 	 1.411488242944906e+01
5.959595959595958e+00 	 3.333333333333334e+00 	 1.384026437020324e+01
6.161616161616163e+00 	 3.333333333333334e+00 	 1.427841488257508e+01
6.363636363636363e+00 	 3.333333333333334e+00 	 1.491572382582303e+01
6.565656565656564e+00 	 3.333333333333334e+00 	 1.516601928441879e+01
6.767676767676768e+00 	 3.333333333333334e+00 	 1.501355364809835e+01
6.969696969696969e+00 	 3.333333333333334e+00 	 1.473887845488681e+01
7.171717171717173e+00 	 3.333333333333334e+00 	 1.519622224603046e+01
7.373737373737374e+00 	 3.333333333333334e+00 	 1.580160695389206e+01
7.575757575757574e+00 	 3.333333333333334e+00 	 1.601466494098758e+01
7.777777777777779e+00 	 3.333333333333334e+00 	 1.582506407400985e+01
7.979797979797979e+00 	 3.333333333333334e+00 	 1.555258349540303e+01
8.181818181818180e+00 	 3.333333333333334e+00 	 1.602630621066396e+01
8.383838383838384e+00 	 3.333333333333334e+00 	 1.659832666994884e+01
8.585858585858585e+00 	 3.333333333333334e+00 	 1.677424293998540e+01
8.787878787878789e+00 	 3.333333333333334e+00 	 1.654823972951234e+01
8.989898989898990e+00 	 3.333333333333334e+00 	 1.628147736000330e+01
9.191919191919190e+00 	 3.333333333333334e+00 	 1.676968002613956e+01
9.393939393939394e+00 	 3.333333333333334e+00 	 1.730806169119913e+01
9.595959595959595e+00 	 3.333333333333334e+00 	 1.744777124241906e+01
9.797979797979799e+00 	 3.333333333333334e+00 	 1.718696874960325e+01
1.000000000000000e+01 	 3.333333333333334e+00 	 1.693001139779106e+01

-1.000000000000000e+01 	 3.535353535353535e+00 	 1.724327980333770e+01
-9.797979797979798e+00 	 3.535353535353535e+00 	 1.742164070614404e+01
-9.595959595959595e+00 	 3.535353535353535e+00 	 1.760247324956266e+01
-9.393939393939394e+00 	 3.535353535353535e+00 	 1.746696546825875e+01
-9.191919191919192e+00 	 3.535353535353535e+00 	 1.701656307620491e+01
-8.989898989898990e+00 	 3.535353535353535e+00 	 1.660514850205013e+01
-8.787878787878787e+00 	 3.535353535353535e+00 	 1.678839123879562e+01
-8.585858585858587e+00 	 3.535353535353535e+00 	 1.693891840657531e+01
-8.383838383838384e+00 	 3.535353535353535e+00 	 1.677198042731766e+01
-8.181818181818182e+00 	 3.535353535353535e+00 	 1.629216274334440e+01
-7.979797979797979e+00 	 3.535353535353535e+00 	 1.588926746551387e+01
-7.777777777777778e+00 	 3.535353535353535e+00 	 1.607412491332054e+01
-7.575757575757576e+00 	 3.535353535353535e+00 	 1.619306905193591e+01
-7.373737373737374e+00 	 3.535353535353535e+00 	 1.599398518473584e+01
-7.171717171717171e+00 	 3.535353535353535e+00 	 1.548502986003142e+01
-6.969696969696970e+00 	 3.535353535353535e+00 	 1.509225690630502e+01
-6.767676767676768e+00 	 3.535353535353535e+00 	 1.527610686875679e+01
-6.565656565656566e+00 	 3.535353535353535e+00 	 1.536310213224458e+01
-6.363636363636363e+00 	 3.535353535353535e+00 	 1.513207155353762e+01
-6.161616161616162e+00 	 3.535353535353535e+00 	 1.459545855754449e+01
-5.959595959595959e+00 	 3.535353535353535e+00 	 1.421544937803537e+01
-5.757575757575758e+00 	 3.535353535353535e+00 	 1.439702566313965e+01
-5.555555555555555e+00 	 3.535353535353535e+00 	 1.445337237900536e+01
-5.353535353535354e+00 	 3.535353535353535e+00 	 1.419236939043522e+01
-5.151515151515151e+00 	 3.535353535353535e+00 	 1.363174960901080e+01
-4.949494949494950e+00 	 3.535353535353535e+00 	 1.326923583338916e+01
-4.747474747474747e+00 	 3.535353535353535e+00 	 1.344986320633990e+01
-4.545454545454546e+00 	 3.535353535353535e+00 	 1.347986496101844e+01
-4.343434343434343e+00 	 3.535353535353535e+00 	 1.319414460848683e+01
-4.141414141414142e+00 	 3.535353535353535e+00 	 1.261701603123896e+01
-3.939393939393939e+00 	 3.535353535353535e+00 	 1.228064936272004e+01
-3.737373737373738e+00 	 3.535353535353535e+00 	 1.246631818358884e+01
-3.535353535353535e+00 	 3.535353535353535e+00 	 1.247952197772764e+01
-3.333333333333333e+00 	 3.535353535353535e+00 	 1.218008246928394e+01
-3.131313131313131e+00 	 3.535353535353535e+00 	 1.160045811650033e+01
-2.929292929292929e+00 	 3.535353535353535e+00 	 1.130565060715760e+01
-2.727272727272728e+00 	 3.535353535353535e+00 	 1.151007438450670e+01
-2.525252525252525e+00 	 3.535353535353535e+00 	 1.152442245785145e+01
-2.323232323232324e+00 	 3.535353535353535e+00 	 1.123123597263424e+01
-2.121212121212121e+00 	 3.535353535353535e+00 	 1.067283968385079e+01
-1.919191919191919e+00 	 3.535353535353535e+00 	 1.044477926944949e+01
-1.717171717171718e+00 	 3.535353535353535e+00 	 1.069211161914695e+01
-1.515151515151516e+00 	 3.535353535353535e+00 	 1.073606232249235e+01
-1.313131313131313e+00 	 3.535353535353535e+00 	 1.047936941019138e+01
-1.111111111111111e+00 	 3.535353535353535e+00 	 9.975751486043547e+00
-9.090909090909101e-01 	 3.535353535353535e+00 	 9.847962284191764e+00
-7.070707070707076e-01 	 3.535353535353535e+00 	 1.016944751995234e+01
-5.050505050505052e-01 	 3.535353535353535e+00 	 1.027625938954410e+01
-3.030303030303028e-01 	 3.535353535353535e+00 	 1.008818398940475e+01
-1.010101010101003e-01 	 3.535353535353535e+00 	 9.671394991740026e+00
1.010101010101003e-01 	 3.535353535353535e+00 	 9.671394991740026e+00
3.030303030303028e-01 	 3.535353535353535e+00 	 1.008818398940475e+01
5.050505050505052e-01 	 3.535353535353535e+00 	 1.027625938954410e+01
7.070707070707076e-01 	 3.535353535353535e+00 	 1.016944751995234e+01
9.090909090909083e-01 	 3.535353535353535e+00 	 9.847962284191766e+00
1.111111111111111e+00 	 3.535353535353535e+00 	 9.975751486043547e+00
1.313131313131313e+00 	 3.535353535353535e+00 	 1.047936941019138e+01
1.515151515151516e+00 	 3.535353535353535e+00 	 1.073606232249235e+01
1.717171717171716e+00 	 3.535353535353535e+00 	 1.069211161914695e+01
1.919191919191919e+00 	 3.535353535353535e+00 	 1.044477926944949e+01
2.121212121212121e+00 	 3.535353535353535e+00 	 1.067283968385079e+01
2.323232323232324e+00 	 3.535353535353535e+00 	 1.123123597263424e+01
2.525252525252524e+00 	 3.535353535353535e+00 	 1.152442245785145e+01
2.727272727272727e+00 	 3.535353535353535e+00 	 1.151007438450670e+01
2.929292929292929e+00 	 3.535353535353535e+00 	 1.130565060715760e+01
3.131313131313131e+00 	 3.535353535353535e+00 	 1.160045811650033e+01
3.333333333333334e+00 	 3.535353535353535e+00 	 1.218008246928395e+01
3.535353535353535e+00 	 3.535353535353535e+00 	 1.247952197772764e+01
3.737373737373737e+00 	 3.535353535353535e+00 	 1.246631818358884e+01
3.939393939393939e+00 	 3.535353535353535e+00 	 1.228064936272004e+01
4.141414141414142e+00 	 3.535353535353535e+00 	 1.261701603123896e+01
4.343434343434343e+00 	 3.535353535353535e+00 	 1.319414460848683e+01
4.545454545454545e+00 	 3.535353535353535e+00 	 1.347986496101844e+01
4.747474747474747e+00 	 3.535353535353535e+00 	 1.344986320633990e+01
4.949494949494950e+00 	 3.535353535353535e+00 	 1.326923583338916e+01
5.151515151515150e+00 	 3.535353535353535e+00 	 1.363174960901079e+01
5.353535353535353e+00 	 3.535353535353535e+00 	 1.419236939043522e+01
5.555555555555555e+00 	 3.535353535353535e+00 	 1.445337237900536e+01
5.757575757575758e+00 	 3.535353535353535e+00 	 1.439702566313965e+01
5.959595959595958e+00 	 3.535353535353535e+00 	 1.421544937803537e+01
6.161616161616163e+00 	 3.535353535353535e+00 	 1.459545855754449e+01
6.363636363636363e+00 	 3.535353535353535e+00 	 1.513207155353762e+01
6.565656565656564e+00 	 3.535353535353535e+00 	 1.536310213224457e+01
6.767676767676768e+00 	 3.535353535353535e+00 	 1.527610686875679e+01
6.969696969696969e+00 	 3.535353535353535e+00 	 1.509225690630502e+01
7.171717171717173e+00 	 3.535353535353535e+00 	 1.548502986003142e+01
7.373737373737374e+00 	 3.535353535353535e+00 	 1.599398518473584e+01
7.575757575757574e+00 	 3.535353535353535e+00 	 1.619306905193591e+01
7.777777777777779e+00 	 3.535353535353535e+00 	 1.607412491332054e+01
7.979797979797979e+00 	 3.535353535353535e+00 	 1.588926746551387e+01
8.181818181818180e+00 	 3.535353535353535e+00 	 1.629216274334440e+01
8.383838383838384e+00 	 3.535353535353535e+00 	 1.677198042731766e+01
8.585858585858585e+00 	 3.535353535353535e+00 	 1.693891840657531e+01
8.787878787878789e+00 	 3.535353535353535e+00 	 1.678839123879562e+01
8.989898989898990e+00 	 3.535353535353535e+00 	 1.660514850205013e+01
9.191919191919190e+00 	 3.535353535353535e+00 	 1.701656307620490e+01
9.393939393939394e+00 	 3.535353535353535e+00 	 1.746696546825875e+01
9.595959595959595e+00 	 3.535353535353535e+00 	 1.760247324956266e+01
9.797979797979799e+00 	 3.535353535353535e+00 	 1.742164070614403e+01
1.000000000000000e+01 	 3.535353535353535e+00 	 1.724327980333770e+01

-1.000000000000000e+01 	 3.737373737373737e+00 	 1.671433018617831e+01
-9.797979797979798e+00 	 3.737373737373737e+00 	 1.706430725509294e+01
-9.595959595959595e+00 	 3.737373737373737e+00 	 1.741996070064956e+01
-9.393939393939394e+00 	 3.737373737373737e+00 	 1.728228109338050e+01
-9.191919191919192e+00 	 3.737373737373737e+00 	 1.665356377052887e+01
-8.989898989898990e+00 	 3.737373737373737e+00 	 1.608777909631488e+01
-8.787878787878787e+00 	 3.737373737373737e+00 	 1.645475739896537e+01
-8.585858585858587e+00 	 3.737373737373737e+00 	 1.677248826900107e+01
-8.383838383838384e+00 	 3.737373737373737e+00 	 1.659527438552625e+01
-8.181818181818182e+00 	 3.737373737373737e+00 	 1.593031798697313e+01
-7.979797979797979e+00 	 3.737373737373737e+00 	 1.538780588508742e+01
-7.777777777777778e+00 	 3.737373737373737e+00 	 1.576736968792568e+01
-7.575757575757576e+00 	 3.737373737373737e+00 	 1.604582871097316e+01
-7.373737373737374e+00 	 3.737373737373737e+00 	 1.582855429201846e+01
-7.171717171717171e+00 	 3.737373737373737e+00 	 1.512832066348095e+01
-6.969696969696970e+00 	 3.737373737373737e+00 	 1.461203930899901e+01
-6.767676767676768e+00 	 3.737373737373737e+00 	 1.500044158525684e+01
-6.565656565656566e+00 	 3.737373737373737e+00 	 1.523930743899910e+01
-6.363636363636363e+00 	 3.737373737373737e+00 	 1.498241257113129e+01
-6.161616161616162e+00 	 3.737373737373737e+00 	 1.424920452330515e+01
-5.959595959595959e+00 	 3.737373737373737e+00 	 1.376311102378763e+01
-5.757575757575758e+00 	 3.737373737373737e+00 	 1.415800380445392e+01
-5.555555555555555e+00 	 3.737373737373737e+00 	 1.435872970505603e+01
-5.353535353535354e+00 	 3.737373737373737e+00 	 1.406447476833647e+01
-5.151515151515151e+00 	 3.737373737373737e+00 	 1.330289348988057e+01
-4.949494949494950e+00 	 3.737373737373737e+00 	 1.285295672276745e+01
-4.747474747474747e+00 	 3.737373737373737e+00 	 1.325460638111845e+01
-4.545454545454546e+00 	 3.737373737373737e+00 	 1.342170041502873e+01
-4.343434343434343e+00 	 3.737373737373737e+00 	 1.309560399570067e+01
-4.141414141414142e+00 	 3.737373737373737e+00 	 1.231413556362463e+01
-3.939393939393939e+00 	 3.737373737373737e+00 	 1.191003220956648e+01
-3.737373737373738e+00 	 3.737373737373737e+00 	 1.232325474612605e+01
-3.535353535353535e+00 	 3.737373737373737e+00 	 1.246631818358884e+01
-3.333333333333333e+00 	 3.737373737373737e+00 	 1.211937657452987e+01
-3.131313131313131e+00 	 3.737373737373737e+00 	 1.133275870019762e+01
-2.929292929292929e+00 	 3.737373737373737e+00 	 1.099033251683410e+01
-2.727272727272728e+00 	 3.737373737373737e+00 	 1.142712043119092e+01
-2.525252525252525e+00 	 3.737373737373737e+00 	 1.156346541266857e+01
-2.323232323232324e+00 	 3.737373737373737e+00 	 1.121476837060798e+01
-2.121212121212121e+00 	 3.737373737373737e+00 	 1.044647775371598e+01
-1.919191919191919e+00 	 3.737373737373737e+00 	 1.018995019482973e+01
-1.717171717171718e+00 	 3.737373737373737e+00 	 1.067133394336014e+01
-1.515151515151516e+00 	 3.737373737373737e+00 	 1.082718323511059e+01
-1.313131313131313e+00 	 3.737373737373737e+00 	 1.050429022354033e+01
-1.111111111111111e+00 	 3.737373737373737e+00 	 9.785790606827618e+00
-9.090909090909101e-01 	 3.737373737373737e+00 	 9.645582997962205e+00
-7.070707070707076e-01 	 3.737373737373737e+00 	 1.019779871012088e+01
-5.050505050505052e-01 	 3.737373737373737e+00 	 1.040242339701924e+01
-3.030303030303028e-01 	 3.737373737373737e+00 	 1.013331765790019e+01
-1.010101010101003e-01 	 3.737373737373737e+00 	 9.493659942422548e+00
1.010101010101003e-01 	 3.737373737373737e+00 	 9.493659942422548e+00
3.030303030303028e-01 	 3.737373737373737e+00 	 1.013331765790019e+01
5.050505050505052e-01 	 3.737373737373737e+00 	 1.040242339701924e+01
7.070707070707076e-01 	 3.737373737373737e+00 	 1.019779871012088e+01
9.090909090909083e-01 	 3.737373737373737e+00 	 9.645582997962208e+00
1.111111111111111e+00 	 3.737373737373737e+00 	 9.785790606827618e+00
1.313131313131313e+00 	 3.737373737373737e+00 	 1.050429022354033e+01
1.515151515151516e+00 	 3.737373737373737e+00 	 1.082718323511059e+01
1.717171717171716e+00 	 3.737373737373737e+00 	 1.067133394336014e+01
1.919191919191919e+00 	 3.737373737373737e+00 	 1.018995019482973e+01
2.121212121212121e+00 	 3.737373737373737e+00 	 1.044647775371598e+01
2.323232323232324e+00 	 3.737373737373737e+00 	 1.121476837060798e+01
2.525252525252524e+00 	 3.737373737373737e+00 	 1.156346541266857e+01
2.727272727272727e+00 	 3.737373737373737e+00 	 1.142712043119092e+01
2.929292929292929e+00 	 3.737373737373737e+00 	 1.099033251683410e+01
3.131313131313131e+00 	 3.737373737373737e+00 	 1.133275870019762e+01
3.333333333333334e+00 	 3.737373737373737e+00 	 1.211937657452987e+01
3.535353535353535e+00 	 3.737373737373737e+00 	 1.246631818358884e+01
3.737373737373737e+00 	 3.737373737373737e+00 	 1.232325474612605e+01
3.939393939393939e+00 	 3.737373737373737e+00 	 1.191003220956648e+01
4.141414141414142e+00 	 3.737373737373737e+00 	 1.231413556362463e+01
4.343434343434343e+00 	 3.737373737373737e+00 	 1.309560399570067e+01
4.545454545454545e+00 	 3.737373737373737e+00 	 1.342170041502873e+01
4.747474747474747e+00 	 3.737373737373737e+00 	 1.325460638111845e+01
4.949494949494950e+00 	 3.737373737373737e+00 	 1.285295672276745e+01
5.151515151515150e+00 	 3.737373737373737e+00 	 1.330289348988056e+01
5.353535353535353e+00 	 3.737373737373737e+00 	 1.406447476833647e+01
5.555555555555555e+00 	 3.737373737373737e+00 	 1.435872970505603e+01
5.757575757575758e+00 	 3.737373737373737e+00 	 1.415800380445392e+01
5.959595959595958e+00 	 3.737373737373737e+00 	 1.376311102378763e+01
6.161616161616163e+00 	 3.737373737373737e+00 	 1.424920452330515e+01
6.363636363636363e+00 	 3.737373737373737e+00 	 1.498241257113129e+01
6.565656565656564e+00 	 3.737373737373737e+00 	 1.523930743899910e+01
6.767676767676768e+00 	 3.737373737373737e+00 	 1.500044158525684e+01
6.969696969696969e+00 	 3.737373737373737e+00 	 1.461203930899901e+01
7.171717171717173e+00 	 3.737373737373737e+00 	 1.512832066348096e+01
7.373737373737374e+00 	 3.737373737373737e+00 	 1.582855429201846e+01
7.575757575757574e+00 	 3.737373737373737e+00 	 1.604582871097316e+01
7.777777777777779e+00 	 3.737373737373737e+00 	 1.576736968792568e+01
7.979797979797979e+00 	 3.737373737373737e+00 	 1.538780588508742e+01
8.181818181818180e+00 	 3.737373737373737e+00 	 1.593031798697312e+01
8.383838383838384e+00 	 3.737373737373737e+00 	 1.659527438552625e+01
8.585858585858585e+00 	 3.737373737373737e+00 	 1.677248826900108e+01
8.787878787878789e+00 	 3.737373737373737e+00 	 1.645475739896536e+01
8.989898989898990e+00 	 3.737373737373737e+00 	 1.608777909631488e+01
9.191919191919190e+00 	 3.737373737373737e+00 	 1.665356377052886e+01
9.393939393939394e+00 	 3.737373737373737e+00 	 1.728228109338050e+01
9.595959595959595e+00 	 3.737373737373737e+00 	 1.741996070064956e+01
9.797979797979799e+00 	 3.737373737373737e+00 	 1.706430725509293e+01
1.000000000000000e+01 	 3.737373737373737e+00 	 1.671433018617831e+01

-1.000000000000000e+01 	 3.939393939393939e+00 	 1.572136364842108e+01
-9.797979797979798e+00 	 3.939393939393939e+00 	 1.638103601037922e+01
-9.595959595959595e+00 	 3.939393939393939e+00 	 1.705211581530566e+01
-9.393939393939394e+00 	 3.939393939393939e+00 	 1.690876951326304e+01
-9.191919191919192e+00 	 3.939393939393939e+00 	 1.595482828684503e+01
-8.989898989898990e+00 	 3.939393939393939e+00 	 1.510715123088400e+01
-8.787878787878787e+00 	 3.939393939393939e+00 	 1.580534802975361e+01
-8.585858585858587e+00 	 3.939393939393939e+00 	 1.642420549074937e+01
-8.383838383838384e+00 	 3.939393939393939e+00 	 1.622611311673651e+01
-8.181818181818182e+00 	 3.939393939393939e+00 	 1.522301219508214e+01
-7.979797979797979e+00 	 3.939393939393939e+00 	 1.442478798847431e+01
-7.777777777777778e+00 	 3.939393939393939e+00 	 1.515485543298224e+01
-7.575757575757576e+00 	 3.939393939393939e+00 	 1.571984661836912e+01
-7.373737373737374e+00 	 3.939393939393939e+00 	 1.546665024103682e+01
-7.171717171717171e+00 	 3.939393939393939e+00 	 1.441640612108862e+01
-6.969696969696970e+00 	 3.939393939393939e+00 	 1.367285293352005e+01
-6.767676767676768e+00 	 3.939393939393939e+00 	 1.442879408327474e+01
-6.565656565656566e+00 	 3.939393939393939e+00 	 1.493945610998765e+01
-6.363636363636363e+00 	 3.939393939393939e+00 	 1.463179761655307e+01
-6.161616161616162e+00 	 3.939393939393939e+00 	 1.353795730298861e+01
-5.959595959595959e+00 	 3.939393939393939e+00 	 1.285515715854444e+01
-5.757575757575758e+00 	 3.939393939393939e+00 	 1.363238790396450e+01
-5.555555555555555e+00 	 3.939393939393939e+00 	 1.409016473890038e+01
-5.353535353535354e+00 	 3.939393939393939e+00 	 1.373052535113504e+01
-5.151515151515151e+00 	 3.939393939393939e+00 	 1.259910553970937e+01
-4.949494949494950e+00 	 3.939393939393939e+00 	 1.198495536248594e+01
-4.747474747474747e+00 	 3.939393939393939e+00 	 1.278150170385757e+01
-4.545454545454546e+00 	 3.939393939393939e+00 	 1.319095075569360e+01
-4.343434343434343e+00 	 3.939393939393939e+00 	 1.278501015065694e+01
-4.141414141414142e+00 	 3.939393939393939e+00 	 1.162598394355028e+01
-3.939393939393939e+00 	 3.939393939393939e+00 	 1.109173540326881e+01
-3.737373737373738e+00 	 3.939393939393939e+00 	 1.191003220956647e+01
-3.535353535353535e+00 	 3.939393939393939e+00 	 1.228064936272004e+01
-3.333333333333333e+00 	 3.939393939393939e+00 	 1.183926206465271e+01
-3.131313131313131e+00 	 3.939393939393939e+00 	 1.066863078739478e+01
-2.929292929292929e+00 	 3.939393939393939e+00 	 1.023097382713013e+01
-2.727272727272728e+00 	 3.939393939393939e+00 	 1.108010044067630e+01
-2.525252525252525e+00 	 3.939393939393939e+00 	 1.142844388048622e+01
-2.323232323232324e+00 	 3.939393939393939e+00 	 1.096970860920081e+01
-2.121212121212121e+00 	 3.939393939393939e+00 	 9.811373773089297e+00
-1.919191919191919e+00 	 3.939393939393939e+00 	 9.493958095301107e+00
-1.717171717171718e+00 	 3.939393939393939e+00 	 1.039081263716064e+01
-1.515151515151516e+00 	 3.939393939393939e+00 	 1.074097056514069e+01
-1.313131313131313e+00 	 3.939393939393939e+00 	 1.028991810544062e+01
-1.111111111111111e+00 	 3.939393939393939e+00 	 9.174315096454441e+00
-9.090909090909101e-01 	 3.939393939393939e+00 	 9.005095916530628e+00
-7.070707070707076e-01 	 3.939393939393939e+00 	 9.970349663050920e+00
-5.050505050505052e-01 	 3.939393939393939e+00 	 1.034815131085059e+01
-3.030303030303028e-01 	 3.939393939393939e+00 	 9.929192389546731e+00
-1.010101010101003e-01 	 3.939393939393939e+00 	 8.883855074117864e+00
1.010101010101003e-01 	 3.939393939393939e+00 	 8.883855074117864e+00
3.030303030303028e-01 	 3.939393939393939e+00 	 9.929192389546731e+00
5.050505050505052e-01 	 3.939393939393939e+00 	 1.034815131085059e+01
7.070707070707076e-01 	 3.939393939393939e+00 	 9.970349663050920e+00
9.090909090909083e-01 	 3.939393939393939e+00 	 9.005095916530635e+00
1.111111111111111e+00 	 3.939393939393939e+00 	 9.174315096454441e+00
1.313131313131313e+00 	 3.939393939393939e+00 	 1.028991810544062e+01
1.515151515151516e+00 	 3.939393939393939e+00 	 1.074097056514069e+01
1.717171717171716e+00 	 3.939393939393939e+00 	 1.039081263716065e+01
1.919191919191919e+00 	 3.939393939393939e+00 	 9.493958095301107e+00
2.121212121212121e+00 	 3.939393939393939e+00 	 9.811373773089297e+00
2.323232323232324e+00 	 3.939393939393939e+00 	 1.096970860920081e+01
2.525252525252524e+00 	 3.939393939393939e+00 	 1.142844388048622e+01
2.727272727272727e+00 	 3.939393939393939e+00 	 1.108010044067631e+01
2.929292929292929e+00 	 3.939393939393939e+00 	 1.023097382713013e+01
3.131313131313131e+00 	 3.939393939393939e+00 	 1.066863078739478e+01
3.333333333333334e+00 	 3.939393939393939e+00 	 1.183926206465272e+01
3.535353535353535e+00 	 3.939393939393939e+00 	 1.228064936272004e+01
3.737373737373737e+00 	 3.939393939393939e+00 	 1.191003220956648e+01
3.939393939393939e+00 	 3.939393939393939e+00 	 1.109173540326881e+01
4.141414141414142e+00 	 3.939393939393939e+00 	 1.162598394355028e+01
4.343434343434343e+00 	 3.939393939393939e+00 	 1.278501015065694e+01
4.545454545454545e+00 	 3.939393939393939e+00 	 1.319095075569360e+01
4.747474747474747e+00 	 3.939393939393939e+00 	 1.278150170385757e+01
4.949494949494950e+00 	 3.939393939393939e+00 	 1.198495536248594e+01
5.151515151515150e+00 	 3.939393939393939e+00 	 1.259910553970936e+01
5.353535353535353e+00 	 3.939393939393939e+00 	 1.373052535113503e+01
5.555555555555555e+00 	 3.939393939393939e+00 	 1.409016473890038e+01
5.757575757575758e+00 	 3.939393939393939e+00 	 1.363238790396450e+01
5.959595959595958e+00 	 3.939393939393939e+00 	 1.285515715854445e+01
6.161616161616163e+00 	 3.939393939393939e+00 	 1.353795730298861e+01
6.363636363636363e+00 	 3.939393939393939e+00 	 1.463179761655307e+01
6.565656565656564e+00 	 3.939393939393939e+00 	 1.493945610998766e+01
6.767676767676768e+00 	 3.939393939393939e+00 	 1.442879408327474e+01
6.969696969696969e+00 	 3.939393939393939e+00 	 1.367285293352005e+01
7.171717171717173e+00 	 3.939393939393939e+00 	 1.441640612108863e+01
7.373737373737374e+00 	 3.939393939393939e+00 	 1.546665024103682e+01
7.575757575757574e+00 	 3.939393939393939e+00 	 1.571984661836912e+01
7.777777777777779e+00 	 3.939393939393939e+00 	 1.515485543298224e+01
7.979797979797979e+00 	 3.939393939393939e+00 	 1.442478798847431e+01
8.181818181818180e+00 	 3.939393939393939e+00 	 1.522301219508212e+01
8.383838383838384e+00 	 3.939393939393939e+00 	 1.622611311673651e+01
8.585858585858585e+00 	 3.939393939393939e+00 	 1.642420549074937e+01
8.787878787878789e+00 	 3.939393939393939e+00 	 1.580534802975360e+01
8.989898989898990e+00 	 3.939393939393939e+00 	 1.510715123088400e+01
9.191919191919190e+00 	 3.939393939393939e+00 	 1.595482828684503e+01
9.393939393939394e+00 	 3.939393939393939e+00 	 1.690876951326304e+01
9.595959595959595e+00 	 3.939393939393939e+00 	 1.705211581530566e+01
9.797979797979799e+00 	 3.939393939393939e+00 	 1.638103601037920e+01
1.000000000000000e+01 	 3.939393939393939e+00 	 1.572136364842108e+01

-1.000000000000000e+01 	 4.141414141414142e+00 	 1.613077587879919e+01
-9.797979797979798e+00 	 4.141414141414142e+00 	 1.668499379945329e+01
-9.595959595959595e+00 	 4.141414141414142e+00 	 1.724875459738546e+01
-9.393939393939394e+00 	 4.141414141414142e+00 	 1.711048024706718e+01
-9.191919191919192e+00 	 4.141414141414142e+00 	 1.627347293371226e+01
-8.989898989898990e+00 	 4.141414141414142e+00 	 1.552774490158017e+01
-8.787878787878787e+00 	 4.141414141414142e+00 	 1.611373658579065e+01
-8.585858585858587e+00 	 4.141414141414142e+00 	 1.663108868758615e+01
-8.383838383838384e+00 	 4.141414141414142e+00 	 1.644424462051133e+01
-8.181818181818182e+00 	 4.141414141414142e+00 	 1.556349922291290e+01
-7.979797979797979e+00 	 4.141414141414142e+00 	 1.485902567426543e+01
-7.777777777777778e+00 	 4.141414141414142e+00 	 1.547115091850712e+01
-7.575757575757576e+00 	 4.141414141414142e+00 	 1.594079633819778e+01
-7.373737373737374e+00 	 4.141414141414142e+00 	 1.570522065443472e+01
-7.171717171717171e+00 	 4.141414141414142e+00 	 1.478265191966118e+01
-6.969696969696970e+00 	 4.141414141414142e+00 	 1.412413995800980e+01
-6.767676767676768e+00 	 4.141414141414142e+00 	 1.475747913521620e+01
-6.565656565656566e+00 	 4.141414141414142e+00 	 1.517930672779191e+01
-6.363636363636363e+00 	 4.141414141414142e+00 	 1.489588378316384e+01
-6.161616161616162e+00 	 4.141414141414142e+00 	 1.393492652526851e+01
-5.959595959595959e+00 	 4.141414141414142e+00 	 1.332804638197365e+01
-5.757575757575758e+00 	 4.141414141414142e+00 	 1.397913437153307e+01
-5.555555555555555e+00 	 4.141414141414142e+00 	 1.435493228737547e+01
-5.353535353535354e+00 	 4.141414141414142e+00 	 1.402640728055857e+01
-5.151515151515151e+00 	 4.141414141414142e+00 	 1.303292040305985e+01
-4.949494949494950e+00 	 4.141414141414142e+00 	 1.248522237312543e+01
-4.747474747474747e+00 	 4.141414141414142e+00 	 1.315317915471016e+01
-4.545454545454546e+00 	 4.141414141414142e+00 	 1.348777333833679e+01
-4.343434343434343e+00 	 4.141414141414142e+00 	 1.312002001355428e+01
-4.141414141414142e+00 	 4.141414141414142e+00 	 1.210365924730639e+01
-3.939393939393939e+00 	 4.141414141414142e+00 	 1.162598394355028e+01
-3.737373737373738e+00 	 4.141414141414142e+00 	 1.231413556362463e+01
-3.535353535353535e+00 	 4.141414141414142e+00 	 1.261701603123896e+01
-3.333333333333333e+00 	 4.141414141414142e+00 	 1.222077021970346e+01
-3.131313131313131e+00 	 4.141414141414142e+00 	 1.119677404051955e+01
-2.929292929292929e+00 	 4.141414141414142e+00 	 1.080501107712170e+01
-2.727272727272728e+00 	 4.141414141414142e+00 	 1.152273397554023e+01
-2.525252525252525e+00 	 4.141414141414142e+00 	 1.180974911392650e+01
-2.323232323232324e+00 	 4.141414141414142e+00 	 1.140219433787967e+01
-2.121212121212121e+00 	 4.141414141414142e+00 	 1.039273072033342e+01
-1.919191919191919e+00 	 4.141414141414142e+00 	 1.010878969582308e+01
-1.717171717171718e+00 	 4.141414141414142e+00 	 1.087210696131083e+01
-1.515151515151516e+00 	 4.141414141414142e+00 	 1.116537815620497e+01
-1.313131313131313e+00 	 4.141414141414142e+00 	 1.076932427646566e+01
-1.111111111111111e+00 	 4.141414141414142e+00 	 9.801712953671313e+00
-9.090909090909101e-01 	 4.141414141414142e+00 	 9.650611847692247e+00
-7.070707070707076e-01 	 4.141414141414142e+00 	 1.047809047565575e+01
-5.050505050505052e-01 	 4.141414141414142e+00 	 1.080045349808038e+01
-3.030303030303028e-01 	 4.141414141414142e+00 	 1.043734779787087e+01
-1.010101010101003e-01 	 4.141414141414142e+00 	 9.535580023831104e+00
1.010101010101003e-01 	 4.141414141414142e+00 	 9.535580023831104e+00
3.030303030303028e-01 	 4.141414141414142e+00 	 1.043734779787087e+01
5.050505050505052e-01 	 4.141414141414142e+00 	 1.080045349808038e+01
7.070707070707076e-01 	 4.141414141414142e+00 	 1.047809047565575e+01
9.090909090909083e-01 	 4.141414141414142e+00 	 9.650611847692252e+00
1.111111111111111e+00 	 4.141414141414142e+00 	 9.801712953671313e+00
1.313131313131313e+00 	 4.141414141414142e+00 	 1.076932427646566e+01
1.515151515151516e+00 	 4.141414141414142e+00 	 1.116537815620497e+01
1.717171717171716e+00 	 4.141414141414142e+00 	 1.087210696131084e+01
1.919191919191919e+00 	 4.141414141414142e+00 	 1.010878969582308e+01
2.121212121212121e+00 	 4.141414141414142e+00 	 1.039273072033342e+01
2.323232323232324e+00 	 4.141414141414142e+00 	 1.140219433787967e+01
2.525252525252524e+00 	 4.141414141414142e+00 	 1.180974911392650e+01
2.727272727272727e+00 	 4.141414141414142e+00 	 1.152273397554023e+01
2.929292929292929e+00 	 4.141414141414142e+00 	 1.080501107712170e+01
3.131313131313131e+00 	 4.141414141414142e+00 	 1.119677404051955e+01
3.333333333333334e+00 	 4.141414141414142e+00 	 1.222077021970346e+01
3.535353535353535e+00 	 4.141414141414142e+00 	 1.261701603123896e+01
3.737373737373737e+00 	 4.141414141414142e+00 	 1.231413556362463e+01
3.939393939393939e+00 	 4.141414141414142e+00 	 1.162598394355028e+01
4.141414141414142e+00 	 4.141414141414142e+00 	 1.210365924730639e+01
4.343434343434343e+00 	 4.141414141414142e+00 	 1.312002001355428e+01
4.545454545454545e+00 	 4.141414141414142e+00 	 1.348777333833679e+01
4.747474747474747e+00 	 4.141414141414142e+00 	 1.315317915471016e+01
4.949494949494950e+00 	 4.141414141414142e+00 	 1.248522237312543e+01
5.151515151515150e+00 	 4.141414141414142e+00 	 1.303292040305984e+01
5.353535353535353e+00 	 4.141414141414142e+00 	 1.402640728055857e+01
5.555555555555555e+00 	 4.141414141414142e+00 	 1.435493228737547e+01
5.757575757575758e+00 	 4.141414141414142e+00 	 1.397913437153307e+01
5.959595959595958e+00 	 4.141414141414142e+00 	 1.332804638197366e+01
6.161616161616163e+00 	 4.141414141414142e+00 	 1.393492652526851e+01
6.363636363636363e+00 	 4.141414141414142e+00 	 1.489588378316384e+01
6.565656565656564e+00 	 4.141414141414142e+00 	 1.517930672779191e+01
6.767676767676768e+00 	 4.141414141414142e+00 	 1.475747913521620e+01
6.969696969696969e+00 	 4.141414141414142e+00 	 1.412413995800980e+01
7.171717171717173e+00 	 4.141414141414142e+00 	 1.478265191966119e+01
7.373737373737374e+00 	 4.141414141414142e+00 	 1.570522065443472e+01
7.575757575757574e+00 	 4.141414141414142e+00 	 1.594079633819778e+01
7.777777777777779e+00 	 4.141414141414142e+00 	 1.547115091850712e+01
7.979797979797979e+00 	 4.141414141414142e+00 	 1.485902567426543e+01
8.181818181818180e+00 	 4.141414141414142e+00 	 1.556349922291288e+01
8.383838383838384e+00 	 4.141414141414142e+00 	 1.644424462051133e+01
8.585858585858585e+00 	 4.141414141414142e+00 	 1.663108868758615e+01
8.787878787878789e+00 	 4.141414141414142e+00 	 1.611373658579064e+01
8.989898989898990e+00 	 4.141414141414142e+00 	 1.552774490158017e+01
9.191919191919190e+00 	 4.141414141414142e+00 	 1.627347293371226e+01
9.393939393939394e+00 	 4.141414141414142e+00 	 1.711048024706718e+01
9.595959595959595e+00 	 4.141414141414142e+00 	 1.724875459738546e+01
9.797979797979799e+00 	 4.141414141414142e+00 	 1.668499379945328e+01
1.000000000000000e+01 	 4.141414141414142e+00 	 1.613077587879919e+01

-1.000000000000000e+01 	 4.343434343434343e+00 	 1.718872377664382e+01
-9.797979797979798e+00 	 4.343434343434343e+00 	 1.744573735364445e+01
-9.595959595959595e+00 	 4.343434343434343e+00 	 1.770692051130455e+01
-9.393939393939394e+00 	 4.343434343434343e+00 	 1.757869851464766e+01
-9.191919191919192e+00 	 4.343434343434343e+00 	 1.706289061862851e+01
-8.989898989898990e+00 	 4.343434343434343e+00 	 1.659643857695934e+01
-8.787878787878787e+00 	 4.343434343434343e+00 	 1.686541307437189e+01
-8.585858585858587e+00 	 4.343434343434343e+00 	 1.709528984591162e+01
-8.383838383838384e+00 	 4.343434343434343e+00 	 1.693455117906161e+01
-8.181818181818182e+00 	 4.343434343434343e+00 	 1.638889557317494e+01
-7.979797979797979e+00 	 4.343434343434343e+00 	 1.593961400747613e+01
-7.777777777777778e+00 	 4.343434343434343e+00 	 1.621742013844780e+01
-7.575757575757576e+00 	 4.343434343434343e+00 	 1.641532902958724e+01
-7.373737373737374e+00 	 4.343434343434343e+00 	 1.622211450681024e+01
-7.171717171717171e+00 	 4.343434343434343e+00 	 1.564788306541982e+01
-6.969696969696970e+00 	 4.343434343434343e+00 	 1.521868010356927e+01
-6.767676767676768e+00 	 4.343434343434343e+00 	 1.550300359684951e+01
-6.565656565656566e+00 	 4.343434343434343e+00 	 1.566940302808746e+01
-6.363636363636363e+00 	 4.343434343434343e+00 	 1.544484696279632e+01
-6.161616161616162e+00 	 4.343434343434343e+00 	 1.484472308258213e+01
-5.959595959595959e+00 	 4.343434343434343e+00 	 1.443967121065823e+01
-5.757575757575758e+00 	 4.343434343434343e+00 	 1.472969997753236e+01
-5.555555555555555e+00 	 4.343434343434343e+00 	 1.486686801445257e+01
-5.353535353535354e+00 	 4.343434343434343e+00 	 1.461398013565620e+01
-5.151515151515151e+00 	 4.343434343434343e+00 	 1.399291687513739e+01
-4.949494949494950e+00 	 4.343434343434343e+00 	 1.361814574048466e+01
-4.747474747474747e+00 	 4.343434343434343e+00 	 1.391560871415010e+01
-4.545454545454546e+00 	 4.343434343434343e+00 	 1.402871390914743e+01
-4.343434343434343e+00 	 4.343434343434343e+00 	 1.375354829088893e+01
-4.141414141414142e+00 	 4.343434343434343e+00 	 1.312002001355428e+01
-3.939393939393939e+00 	 4.343434343434343e+00 	 1.278501015065694e+01
-3.737373737373738e+00 	 4.343434343434343e+00 	 1.309560399570067e+01
-3.535353535353535e+00 	 4.343434343434343e+00 	 1.319414460848683e+01
-3.333333333333333e+00 	 4.343434343434343e+00 	 1.290729853658497e+01
-3.131313131313131e+00 	 4.343434343434343e+00 	 1.227481698652038e+01
-2.929292929292929e+00 	 4.343434343434343e+00 	 1.199387371833541e+01
-2.727272727272728e+00 	 4.343434343434343e+00 	 1.232873794540034e+01
-2.525252525252525e+00 	 4.343434343434343e+00 	 1.242786484369788e+01
-2.323232323232324e+00 	 4.343434343434343e+00 	 1.214564504036753e+01
-2.121212121212121e+00 	 4.343434343434343e+00 	 1.153366535430360e+01
-1.919191919191919e+00 	 4.343434343434343e+00 	 1.132645342279269e+01
-1.717171717171718e+00 	 4.343434343434343e+00 	 1.170229564541536e+01
-1.515151515151516e+00 	 4.343434343434343e+00 	 1.182231803789321e+01
-1.313131313131313e+00 	 4.343434343434343e+00 	 1.156555646968435e+01
-1.111111111111111e+00 	 4.343434343434343e+00 	 1.099744345163178e+01
-9.090909090909101e-01 	 4.343434343434343e+00 	 1.088597373201110e+01
-7.070707070707076e-01 	 4.343434343434343e+00 	 1.132102282837861e+01
-5.050505050505052e-01 	 4.343434343434343e+00 	 1.148217269709139e+01
-3.030303030303028e-01 	 4.343434343434343e+00 	 1.126982515934845e+01
-1.010101010101003e-01 	 4.343434343434343e+00 	 1.076528192342230e+01
1.010101010101003e-01 	 4.343434343434343e+00 	 1.076528192342230e+01
3.030303030303028e-01 	 4.343434343434343e+00 	 1.126982515934845e+01
5.050505050505052e-01 	 4.343434343434343e+00 	 1.148217269709139e+01
7.070707070707076e-01 	 4.343434343434343e+00 	 1.132102282837861e+01
9.090909090909083e-01 	 4.343434343434343e+00 	 1.088597373201110e+01
1.111111111111111e+00 	 4.343434343434343e+00 	 1.099744345163178e+01
1.313131313131313e+00 	 4.343434343434343e+00 	 1.156555646968435e+01
1.515151515151516e+00 	 4.343434343434343e+00 	 1.182231803789321e+01
1.717171717171716e+00 	 4.343434343434343e+00 	 1.170229564541536e+01
1.919191919191919e+00 	 4.343434343434343e+00 	 1.132645342279269e+01
2.121212121212121e+00 	 4.343434343434343e+00 	 1.153366535430360e+01
2.323232323232324e+00 	 4.343434343434343e+00 	 1.214564504036753e+01
2.525252525252524e+00 	 4.343434343434343e+00 	 1.242786484369788e+01
2.727272727272727e+00 	 4.343434343434343e+00 	 1.232873794540034e+01
2.929292929292929e+00 	 4.343434343434343e+00 	 1.199387371833541e+01
3.131313131313131e+00 	 4.343434343434343e+00 	 1.227481698652038e+01
3.333333333333334e+00 	 4.343434343434343e+00 	 1.290729853658498e+01
3.535353535353535e+00 	 4.343434343434343e+00 	 1.319414460848683e+01
3.737373737373737e+00 	 4.343434343434343e+00 	 1.309560399570067e+01
3.939393939393939e+00 	 4.343434343434343e+00 	 1.278501015065694e+01
4.141414141414142e+00 	 4.343434343434343e+00 	 1.312002001355428e+01
4.343434343434343e+00 	 4.343434343434343e+00 	 1.375354829088893e+01
4.545454545454545e+00 	 4.343434343434343e+00 	 1.402871390914742e+01
4.747474747474747e+00 	 4.343434343434343e+00 	 1.391560871415010e+01
4.949494949494950e+00 	 4.343434343434343e+00 	 1.361814574048466e+01
5.151515151515150e+00 	 4.343434343434343e+00 	 1.399291687513739e+01
5.353535353535353e+00 	 4.343434343434343e+00 	 1.461398013565620e+01
5.555555555555555e+00 	 4.343434343434343e+00 	 1.486686801445257e+01
5.757575757575758e+00 	 4.343434343434343e+00 	 1.472969997753236e+01
5.959595959595958e+00 	 4.343434343434343e+00 	 1.443967121065823e+01
6.161616161616163e+00 	 4.343434343434343e+00 	 1.484472308258213e+01
6.363636363636363e+00 	 4.343434343434343e+00 	 1.544484696279632e+01
6.565656565656564e+00 	 4.343434343434343e+00 	 1.566940302808746e+01
6.767676767676768e+00 	 4.343434343434343e+00 	 1.550300359684951e+01
6.969696969696969e+00 	 4.343434343434343e+00 	 1.521868010356927e+01
7.171717171717173e+00 	 4.343434343434343e+00 	 1.564788306541982e+01
7.373737373737374e+00 	 4.343434343434343e+00 	 1.622211450681024e+01
7.575757575757574e+00 	 4.343434343434343e+00 	 1.641532902958724e+01
7.777777777777779e+00 	 4.343434343434343e+00 	 1.621742013844781e+01
7.979797979797979e+00 	 4.343434343434343e+00 	 1.593961400747613e+01
8.181818181818180e+00 	 4.343434343434343e+00 	 1.638889557317493e+01
8.383838383838384e+00 	 4.343434343434343e+00 	 1.693455117906161e+01
8.585858585858585e+00 	 4.343434343434343e+00 	 1.709528984591162e+01
8.787878787878789e+00 	 4.343434343434343e+00 	 1.686541307437189e+01
8.989898989898990e+00 	 4.343434343434343e+00 	 1.659643857695934e+01
9.191919191919190e+00 	 4.343434343434343e+00 	 1.706289061862851e+01
9.393939393939394e+00 	 4.343434343434343e+00 	 1.757869851464766e+01
9.595959595959595e+00 	 4.343434343434343e+00 	 1.770692051130455e+01
9.797979797979799e+00 	 4.343434343434343e+00 	 1.744573735364445e+01
1.000000000000000e+01 	 4.343434343434343e+00 	 1.718872377664382e+01

-1.000000000000000e+01 	 4.545454545454545e+00 	 1.746750433049774e+01
-9.797979797979798e+00 	 4.545454545454545e+00 	 1.765869312377701e+01
-9.595959595959595e+00 	 4.545454545454545e+00 	 1.785291055730436e+01
-9.393939393939394e+00 	 4.545454545454545e+00 	 1.772882185827105e+01
-9.191919191919192e+00 	 4.545454545454545e+00 	 1.728791353523716e+01
-8.989898989898990e+00 	 4.545454545454545e+00 	 1.688692991018511e+01
-8.787878787878787e+00 	 4.545454545454545e+00 	 1.708601828783527e+01
-8.585858585858587e+00 	 4.545454545454545e+00 	 1.725282059919930e+01
-8.383838383838384e+00 	 4.545454545454545e+00 	 1.710034480510616e+01
-8.181818181818182e+00 	 4.545454545454545e+00 	 1.663325032388922e+01
-7.979797979797979e+00 	 4.545454545454545e+00 	 1.624449676920079e+01
-7.777777777777778e+00 	 4.545454545454545e+00 	 1.644904191406611e+01
-7.575757575757576e+00 	 4.545454545454545e+00 	 1.658803259491651e+01
-7.373737373737374e+00 	 4.545454545454545e+00 	 1.640738109970400e+01
-7.171717171717171e+00 	 4.545454545454545e+00 	 1.591535470158021e+01
-6.969696969696970e+00 	 4.545454545454545e+00 	 1.554146259350582e+01
-6.767676767676768e+00 	 4.545454545454545e+00 	 1.574987694266923e+01
-6.565656565656566e+00 	 4.545454545454545e+00 	 1.586178101617130e+01
-6.363636363636363e+00 	 4.545454545454545e+00 	 1.565428362063220e+01
-6.161616161616162e+00 	 4.545454545454545e+00 	 1.513997713350243e+01
-5.959595959595959e+00 	 4.545454545454545e+00 	 1.478479421231484e+01
-5.757575757575758e+00 	 4.545454545454545e+00 	 1.499700393276092e+01
-5.555555555555555e+00 	 4.545454545454545e+00 	 1.508434175244650e+01
-5.353535353535354e+00 	 4.545454545454545e+00 	 1.485319222333527e+01
-5.151515151515151e+00 	 4.545454545454545e+00 	 1.432146689402550e+01
-4.949494949494950e+00 	 4.545454545454545e+00 	 1.399090055984885e+01
-4.747474747474747e+00 	 4.545454545454545e+00 	 1.420931004613973e+01
-4.545454545454546e+00 	 4.545454545454545e+00 	 1.427738832588071e+01
-4.343434343434343e+00 	 4.545454545454545e+00 	 1.402871390914742e+01
-4.141414141414142e+00 	 4.545454545454545e+00 	 1.348777333833679e+01
-3.939393939393939e+00 	 4.545454545454545e+00 	 1.319095075569360e+01
-3.737373737373738e+00 	 4.545454545454545e+00 	 1.342170041502873e+01
-3.535353535353535e+00 	 4.545454545454545e+00 	 1.347986496101844e+01
-3.333333333333333e+00 	 4.545454545454545e+00 	 1.322400748738296e+01
-3.131313131313131e+00 	 4.545454545454545e+00 	 1.268666674430952e+01
-2.929292929292929e+00 	 4.545454545454545e+00 	 1.243713718653814e+01
-2.727272727272728e+00 	 4.545454545454545e+00 	 1.269126771519581e+01
-2.525252525252525e+00 	 4.545454545454545e+00 	 1.275389746697962e+01
-2.323232323232324e+00 	 4.545454545454545e+00 	 1.250622678807966e+01
-2.121212121212121e+00 	 4.545454545454545e+00 	 1.199045463085577e+01
-1.919191919191919e+00 	 4.545454545454545e+00 	 1.180636488013472e+01
-1.717171717171718e+00 	 4.545454545454545e+00 	 1.209959190925549e+01
-1.515151515151516e+00 	 4.545454545454545e+00 	 1.218530100389574e+01
-1.313131313131313e+00 	 4.545454545454545e+00 	 1.196479013156727e+01
-1.111111111111111e+00 	 4.545454545454545e+00 	 1.149153402685015e+01
-9.090909090909101e-01 	 4.545454545454545e+00 	 1.139260855748948e+01
-7.070707070707076e-01 	 4.545454545454545e+00 	 1.174142964203421e+01
-5.050505050505052e-01 	 4.545454545454545e+00 	 1.186819395687590e+01
-3.030303030303028e-01 	 4.545454545454545e+00 	 1.169160585011205e+01
-1.010101010101003e-01 	 4.545454545454545e+00 	 1.127805850141138e+01
1.010101010101003e-01 	 4.545454545454545e+00 	 1.127805850141138e+01
3.030303030303028e-01 	 4.545454545454545e+00 	 1.169160585011205e+01
5.050505050505052e-01 	 4.545454545454545e+00 	 1.186819395687590e+01
7.070707070707076e-01 	 4.545454545454545e+00 	 1.174142964203421e+01
9.090909090909083e-01 	 4.545454545454545e+00 	 1.139260855748949e+01
1.111111111111111e+00 	 4.545454545454545e+00 	 1.149153402685015e+01
1.313131313131313e+00 	 4.545454545454545e+00 	 1.196479013156727e+01
1.515151515151516e+00 	 4.545454545454545e+00 	 1.218530100389574e+01
1.717171717171716e+00 	 4.545454545454545e+00 	 1.209959190925549e+01
1.919191919191919e+00 	 4.545454545454545e+00 	 1.180636488013472e+01
2.121212121212121e+00 	 4.545454545454545e+00 	 1.199045463085577e+01
2.323232323232324e+00 	 4.545454545454545e+00 	 1.250622678807966e+01
2.525252525252524e+00 	 4.545454545454545e+00 	 1.275389746697962e+01
2.727272727272727e+00 	 4.545454545454545e+00 	 1.269126771519581e+01
2.929292929292929e+00 	 4.545454545454545e+00 	 1.243713718653814e+01
3.131313131313131e+00 	 4.545454545454545e+00 	 1.268666674430952e+01
3.333333333333334e+00 	 4.545454545454545e+00 	 1.322400748738297e+01
3.535353535353535e+00 	 4.545454545454545e+00 	 1.347986496101844e+01
3.737373737373737e+00 	 4.545454545454545e+00 	 1.342170041502873e+01
3.939393939393939e+00 	 4.545454545454545e+00 	 1.319095075569360e+01
4.141414141414142e+00 	 4.545454545454545e+00 	 1.348777333833679e+01
4.343434343434343e+00 	 4.545454545454545e+00 	 1.402871390914742e+01
4.545454545454545e+00 	 4.545454545454545e+00 	 1.427738832588070e+01
4.747474747474747e+00 	 4.545454545454545e+00 	 1.420931004613973e+01
4.949494949494950e+00 	 4.545454545454545e+00 	 1.399090055984885e+01
5.151515151515150e+00 	 4.545454545454545e+00 	 1.432146689402550e+01
5.353535353535353e+00 	 4.545454545454545e+00 	 1.485319222333527e+01
5.555555555555555e+00 	 4.545454545454545e+00 	 1.508434175244650e+01
5.757575757575758e+00 	 4.545454545454545e+00 	 1.499700393276092e+01
5.959595959595958e+00 	 4.545454545454545e+00 	 1.478479421231484e+01
6.161616161616163e+00 	 4.545454545454545e+00 	 1.513997713350243e+01
6.363636363636363e+00 	 4.545454545454545e+00 	 1.565428362063220e+01
6.565656565656564e+00 	 4.545454545454545e+00 	 1.586178101617130e+01
6.767676767676768e+00 	 4.545454545454545e+00 	 1.574987694266923e+01
6.969696969696969e+00 	 4.545454545454545e+00 	 1.554146259350582e+01
7.171717171717173e+00 	 4.545454545454545e+00 	 1.591535470158022e+01
7.373737373737374e+00 	 4.545454545454545e+00 	 1.640738109970400e+01
7.575757575757574e+00 	 4.545454545454545e+00 	 1.658803259491651e+01
7.777777777777779e+00 	 4.545454545454545e+00 	 1.644904191406611e+01
7.979797979797979e+00 	 4.545454545454545e+00 	 1.624449676920079e+01
8.181818181818180e+00 	 4.545454545454545e+00 	 1.663325032388921e+01
8.383838383838384e+00 	 4.545454545454545e+00 	 1.710034480510616e+01
8.585858585858585e+00 	 4.545454545454545e+00 	 1.725282059919930e+01
8.787878787878789e+00 	 4.545454545454545e+00 	 1.708601828783527e+01
8.989898989898990e+00 	 4.545454545454545e+00 	 1.688692991018511e+01
9.191919191919190e+00 	 4.545454545454545e+00 	 1.728791353523716e+01
9.393939393939394e+00 	 4.545454545454545e+00 	 1.772882185827105e+01
9.595959595959595e+00 	 4.545454545454545e+00 	 1.785291055730436e+01
9.797979797979799e+00 	 4.545454545454545e+00 	 1.765869312377701e+01
1.000000000000000e+01 	 4.545454545454545e+00 	 1.746750433049774e+01

-1.000000000000000e+01 	 4.747474747474747e+00 	 1.690289159334230e+01
-9.797979797979798e+00 	 4.747474747474747e+00 	 1.727863554957634e+01
-9.595959595959595e+00 	 4.747474747474747e+00 	 1.766084691599925e+01
-9.393939393939394e+00 	 4.747474747474747e+00 	 1.753447632204144e+01
-9.191919191919192e+00 	 4.747474747474747e+00 	 1.690192220630388e+01
-8.989898989898990e+00 	 4.747474747474747e+00 	 1.633502300276158e+01
-8.787878787878787e+00 	 4.747474747474747e+00 	 1.673164896179676e+01
-8.585858585858587e+00 	 4.747474747474747e+00 	 1.707820250292630e+01
-8.383838383838384e+00 	 4.747474747474747e+00 	 1.691466948162167e+01
-8.181818181818182e+00 	 4.747474747474747e+00 	 1.624851976447804e+01
-7.979797979797979e+00 	 4.747474747474747e+00 	 1.570962487236136e+01
-7.777777777777778e+00 	 4.747474747474747e+00 	 1.612340235156581e+01
-7.575757575757576e+00 	 4.747474747474747e+00 	 1.643376484817222e+01
-7.373737373737374e+00 	 4.747474747474747e+00 	 1.623341708371198e+01
-7.171717171717171e+00 	 4.747474747474747e+00 	 1.553558565186761e+01
-6.969696969696970e+00 	 4.747474747474747e+00 	 1.502869787493039e+01
-6.767676767676768e+00 	 4.747474747474747e+00 	 1.545673418652926e+01
-6.565656565656566e+00 	 4.747474747474747e+00 	 1.573157088446173e+01
-6.363636363636363e+00 	 4.747474747474747e+00 	 1.549587656489046e+01
-6.161616161616162e+00 	 4.747474747474747e+00 	 1.476976494905313e+01
-5.959595959595959e+00 	 4.747474747474747e+00 	 1.429999587649407e+01
-5.757575757575758e+00 	 4.747474747474747e+00 	 1.474088674250782e+01
-5.555555555555555e+00 	 4.747474747474747e+00 	 1.498269638746473e+01
-5.353535353535354e+00 	 4.747474747474747e+00 	 1.471495107714608e+01
-5.151515151515151e+00 	 4.747474747474747e+00 	 1.396621538957097e+01
-4.949494949494950e+00 	 4.747474747474747e+00 	 1.354055381245677e+01
-4.747474747474747e+00 	 4.747474747474747e+00 	 1.399529466018697e+01
-4.545454545454546e+00 	 4.747474747474747e+00 	 1.420931004613973e+01
-4.343434343434343e+00 	 4.747474747474747e+00 	 1.391560871415010e+01
-4.141414141414142e+00 	 4.747474747474747e+00 	 1.315317915471016e+01
-3.939393939393939e+00 	 4.747474747474747e+00 	 1.278150170385757e+01
-3.737373737373738e+00 	 4.747474747474747e+00 	 1.325460638111845e+01
-3.535353535353535e+00 	 4.747474747474747e+00 	 1.344986320633990e+01
-3.333333333333333e+00 	 4.747474747474747e+00 	 1.314018311650785e+01
-3.131313131313131e+00 	 4.747474747474747e+00 	 1.237731097167801e+01
-2.929292929292929e+00 	 4.747474747474747e+00 	 1.207332563881302e+01
-2.727272727272728e+00 	 4.747474747474747e+00 	 1.257373917506439e+01
-2.525252525252525e+00 	 4.747474747474747e+00 	 1.276378044662068e+01
-2.323232323232324e+00 	 4.747474747474747e+00 	 1.245250334122334e+01
-2.121212121212121e+00 	 4.747474747474747e+00 	 1.170700769500206e+01
-1.919191919191919e+00 	 4.747474747474747e+00 	 1.148813335778452e+01
-1.717171717171718e+00 	 4.747474747474747e+00 	 1.202876064706526e+01
-1.515151515151516e+00 	 4.747474747474747e+00 	 1.223061778407742e+01
-1.313131313131313e+00 	 4.747474747474747e+00 	 1.193496046899172e+01
-1.111111111111111e+00 	 4.747474747474747e+00 	 1.122699652117367e+01
-9.090909090909101e-01 	 4.747474747474747e+00 	 1.111139886149179e+01
-7.070707070707076e-01 	 4.747474747474747e+00 	 1.170543312048792e+01
-5.050505050505052e-01 	 4.747474747474747e+00 	 1.193512540483587e+01
-3.030303030303028e-01 	 4.747474747474747e+00 	 1.166989606129941e+01
-1.010101010101003e-01 	 4.747474747474747e+00 	 1.101598069040628e+01
1.010101010101003e-01 	 4.747474747474747e+00 	 1.101598069040628e+01
3.030303030303028e-01 	 4.747474747474747e+00 	 1.166989606129941e+01
5.050505050505052e-01 	 4.747474747474747e+00 	 1.193512540483587e+01
7.070707070707076e-01 	 4.747474747474747e+00 	 1.170543312048792e+01
9.090909090909083e-01 	 4.747474747474747e+00 	 1.111139886149179e+01
1.111111111111111e+00 	 4.747474747474747e+00 	 1.122699652117367e+01
1.313131313131313e+00 	 4.747474747474747e+00 	 1.193496046899172e+01
1.515151515151516e+00 	 4.747474747474747e+00 	 1.223061778407742e+01
1.717171717171716e+00 	 4.747474747474747e+00 	 1.202876064706526e+01
1.919191919191919e+00 	 4.747474747474747e+00 	 1.148813335778452e+01
2.121212121212121e+00 	 4.747474747474747e+00 	 1.170700769500206e+01
2.323232323232324e+00 	 4.747474747474747e+00 	 1.245250334122334e+01
2.525252525252524e+00 	 4.747474747474747e+00 	 1.276378044662068e+01
2.727272727272727e+00 	 4.747474747474747e+00 	 1.257373917506439e+01
2.929292929292929e+00 	 4.747474747474747e+00 	 1.207332563881302e+01
3.131313131313131e+00 	 4.747474747474747e+00 	 1.237731097167801e+01
3.333333333333334e+00 	 4.747474747474747e+00 	 1.314018311650785e+01
3.535353535353535e+00 	 4.747474747474747e+00 	 1.344986320633990e+01
3.737373737373737e+00 	 4.747474747474747e+00 	 1.325460638111845e+01
3.939393939393939e+00 	 4.747474747474747e+00 	 1.278150170385757e+01
4.141414141414142e+00 	 4.747474747474747e+00 	 1.315317915471016e+01
4.343434343434343e+00 	 4.747474747474747e+00 	 1.391560871415010e+01
4.545454545454545e+00 	 4.747474747474747e+00 	 1.420931004613973e+01
4.747474747474747e+00 	 4.747474747474747e+00 	 1.399529466018697e+01
4.949494949494950e+00 	 4.747474747474747e+00 	 1.354055381245677e+01
5.151515151515150e+00 	 4.747474747474747e+00 	 1.396621538957096e+01
5.353535353535353e+00 	 4.747474747474747e+00 	 1.471495107714608e+01
5.555555555555555e+00 	 4.747474747474747e+00 	 1.498269638746473e+01
5.757575757575758e+00 	 4.747474747474747e+00 	 1.474088674250782e+01
5.959595959595958e+00 	 4.747474747474747e+00 	 1.429999587649408e+01
6.161616161616163e+00 	 4.747474747474747e+00 	 1.476976494905313e+01
6.363636363636363e+00 	 4.747474747474747e+00 	 1.549587656489046e+01
6.565656565656564e+00 	 4.747474747474747e+00 	 1.573157088446173e+01
6.767676767676768e+00 	 4.747474747474747e+00 	 1.545673418652926e+01
6.969696969696969e+00 	 4.747474747474747e+00 	 1.502869787493039e+01
7.171717171717173e+00 	 4.747474747474747e+00 	 1.553558565186762e+01
7.373737373737374e+00 	 4.747474747474747e+00 	 1.623341708371198e+01
7.575757575757574e+00 	 4.747474747474747e+00 	 1.643376484817222e+01
7.777777777777779e+00 	 4.747474747474747e+00 	 1.612340235156581e+01
7.979797979797979e+00 	 4.747474747474747e+00 	 1.570962487236136e+01
8.181818181818180e+00 	 4.747474747474747e+00 	 1.624851976447803e+01
8.383838383838384e+00 	 4.747474747474747e+00 	 1.691466948162167e+01
8.585858585858585e+00 	 4.747474747474747e+00 	 1.707820250292630e+01
8.787878787878789e+00 	 4.747474747474747e+00 	 1.673164896179676e+01
8.989898989898990e+00 	 4.747474747474747e+00 	 1.633502300276158e+01
9.191919191919190e+00 	 4.747474747474747e+00 	 1.690192220630387e+01
9.393939393939394e+00 	 4.747474747474747e+00 	 1.753447632204144e+01
9.595959595959595e+00 	 4.747474747474747e+00 	 1.766084691599925e+01
9.797979797979799e+00 	 4.747474747474747e+00 	 1.727863554957634e+01
1.000000000000000e+01 	 4.747474747474747e+00 	 1.690289159334230e+01

-1.000000000000000e+01 	 4.949494949494950e+00 	 1.593909587204387e+01
-9.797979797979798e+00 	 4.949494949494950e+00 	 1.661807720749627e+01
-9.595959595959595e+00 	 4.949494949494950e+00 	 1.730913471106705e+01
-9.393939393939394e+00 	 4.949494949494950e+00 	 1.717745043600546e+01
-9.191919191919192e+00 	 4.949494949494950e+00 	 1.622692454113476e+01
-8.989898989898990e+00 	 4.949494949494950e+00 	 1.538444803714049e+01
-8.787878787878787e+00 	 4.949494949494950e+00 	 1.610536727984014e+01
-8.585858585858587e+00 	 4.949494949494950e+00 	 1.674676761936277e+01
-8.383838383838384e+00 	 4.949494949494950e+00 	 1.656302262518958e+01
-8.181818181818182e+00 	 4.949494949494950e+00 	 1.556623691237019e+01
-7.979797979797979e+00 	 4.949494949494950e+00 	 1.477734840743561e+01
-7.777777777777778e+00 	 4.949494949494950e+00 	 1.553424653861389e+01
-7.575757575757576e+00 	 4.949494949494950e+00 	 1.612512361653341e+01
-7.373737373737374e+00 	 4.949494949494950e+00 	 1.588977921598037e+01
-7.171717171717171e+00 	 4.949494949494950e+00 	 1.484962112859784e+01
-6.969696969696970e+00 	 4.949494949494950e+00 	 1.412046819860780e+01
-6.767676767676768e+00 	 4.949494949494950e+00 	 1.490817574659480e+01
-6.565656565656566e+00 	 4.949494949494950e+00 	 1.544897085145708e+01
-6.363636363636363e+00 	 4.949494949494950e+00 	 1.516359616905276e+01
-6.161616161616162e+00 	 4.949494949494950e+00 	 1.408457590590957e+01
-5.959595959595959e+00 	 4.949494949494950e+00 	 1.342222722243535e+01
-5.757575757575758e+00 	 4.949494949494950e+00 	 1.423701565296055e+01
-5.555555555555555e+00 	 4.949494949494950e+00 	 1.473006652490084e+01
-5.353535353535354e+00 	 4.949494949494950e+00 	 1.439800463941269e+01
-5.151515151515151e+00 	 4.949494949494950e+00 	 1.328697719923433e+01
-4.949494949494950e+00 	 4.949494949494950e+00 	 1.270010375443825e+01
-4.747474747474747e+00 	 4.949494949494950e+00 	 1.354055381245677e+01
-4.545454545454546e+00 	 4.949494949494950e+00 	 1.399090055984885e+01
-4.343434343434343e+00 	 4.949494949494950e+00 	 1.361814574048466e+01
-4.141414141414142e+00 	 4.949494949494950e+00 	 1.248522237312543e+01
-3.939393939393939e+00 	 4.949494949494950e+00 	 1.198495536248594e+01
-3.737373737373738e+00 	 4.949494949494950e+00 	 1.285295672276744e+01
-3.535353535353535e+00 	 4.949494949494950e+00 	 1.326923583338916e+01
-3.333333333333333e+00 	 4.949494949494950e+00 	 1.286533752158027e+01
-3.131313131313131e+00 	 4.949494949494950e+00 	 1.172473498256059e+01
-2.929292929292929e+00 	 4.949494949494950e+00 	 1.132537194861791e+01
-2.727272727272728e+00 	 4.949494949494950e+00 	 1.222683099083825e+01
-2.525252525252525e+00 	 4.949494949494950e+00 	 1.262173016663513e+01
-2.323232323232324e+00 	 4.949494949494950e+00 	 1.220007749511756e+01
-2.121212121212121e+00 	 4.949494949494950e+00 	 1.107012861335958e+01
-1.919191919191919e+00 	 4.949494949494950e+00 	 1.078877603036554e+01
-1.717171717171718e+00 	 4.949494949494950e+00 	 1.173297791764280e+01
-1.515151515151516e+00 	 4.949494949494950e+00 	 1.212206455934559e+01
-1.313131313131313e+00 	 4.949494949494950e+00 	 1.169824456044005e+01
-1.111111111111111e+00 	 4.949494949494950e+00 	 1.059917173065845e+01
-9.090909090909101e-01 	 4.949494949494950e+00 	 1.045288053606345e+01
-7.070707070707076e-01 	 4.949494949494950e+00 	 1.144907537743220e+01
-5.050505050505052e-01 	 4.949494949494950e+00 	 1.184666537837028e+01
-3.030303030303028e-01 	 4.949494949494950e+00 	 1.143375615071792e+01
-1.010101010101003e-01 	 4.949494949494950e+00 	 1.038237805860447e+01
1.010101010101003e-01 	 4.949494949494950e+00 	 1.038237805860447e+01
3.030303030303028e-01 	 4.949494949494950e+00 	 1.143375615071792e+01
5.050505050505052e-01 	 4.949494949494950e+00 	 1.184666537837028e+01
7.070707070707076e-01 	 4.949494949494950e+00 	 1.144907537743220e+01
9.090909090909083e-01 	 4.949494949494950e+00 	 1.045288053606345e+01
1.111111111111111e+00 	 4.949494949494950e+00 	 1.059917173065845e+01
1.313131313131313e+00 	 4.949494949494950e+00 	 1.169824456044005e+01
1.515151515151516e+00 	 4.949494949494950e+00 	 1.212206455934559e+01
1.717171717171716e+00 	 4.949494949494950e+00 	 1.173297791764280e+01
1.919191919191919e+00 	 4.949494949494950e+00 	 1.078877603036554e+01
2.121212121212121e+00 	 4.949494949494950e+00 	 1.107012861335958e+01
2.323232323232324e+00 	 4.949494949494950e+00 	 1.220007749511756e+01
2.525252525252524e+00 	 4.949494949494950e+00 	 1.262173016663513e+01
2.727272727272727e+00 	 4.949494949494950e+00 	 1.222683099083825e+01
2.929292929292929e+00 	 4.949494949494950e+00 	 1.132537194861791e+01
3.131313131313131e+00 	 4.949494949494950e+00 	 1.172473498256059e+01
3.333333333333334e+00 	 4.949494949494950e+00 	 1.286533752158027e+01
3.535353535353535e+00 	 4.949494949494950e+00 	 1.326923583338916e+01
3.737373737373737e+00 	 4.949494949494950e+00 	 1.285295672276745e+01
3.939393939393939e+00 	 4.949494949494950e+00 	 1.198495536248594e+01
4.141414141414142e+00 	 4.949494949494950e+00 	 1.248522237312543e+01
4.343434343434343e+00 	 4.949494949494950e+00 	 1.361814574048466e+01
4.545454545454545e+00 	 4.949494949494950e+00 	 1.399090055984885e+01
4.747474747474747e+00 	 4.949494949494950e+00 	 1.354055381245677e+01
4.949494949494950e+00 	 4.949494949494950e+00 	 1.270010375443825e+01
5.151515151515150e+00 	 4.949494949494950e+00 	 1.328697719923432e+01
5.353535353535353e+00 	 4.949494949494950e+00 	 1.439800463941269e+01
5.555555555555555e+00 	 4.949494949494950e+00 	 1.473006652490084e+01
5.757575757575758e+00 	 4.949494949494950e+00 	 1.423701565296055e+01
5.959595959595958e+00 	 4.949494949494950e+00 	 1.342222722243535e+01
6.161616161616163e+00 	 4.949494949494950e+00 	 1.408457590590957e+01
6.363636363636363e+00 	 4.949494949494950e+00 	 1.516359616905276e+01
6.565656565656564e+00 	 4.949494949494950e+00 	 1.544897085145708e+01
6.767676767676768e+00 	 4.949494949494950e+00 	 1.490817574659480e+01
6.969696969696969e+00 	 4.949494949494950e+00 	 1.412046819860780e+01
7.171717171717173e+00 	 4.949494949494950e+00 	 1.484962112859786e+01
7.373737373737374e+00 	 4.949494949494950e+00 	 1.588977921598037e+01
7.575757575757574e+00 	 4.949494949494950e+00 	 1.612512361653341e+01
7.777777777777779e+00 	 4.949494949494950e+00 	 1.553424653861389e+01
7.979797979797979e+00 	 4.949494949494950e+00 	 1.477734840743561e+01
8.181818181818180e+00 	 4.949494949494950e+00 	 1.556623691237018e+01
8.383838383838384e+00 	 4.949494949494950e+00 	 1.656302262518958e+01
8.585858585858585e+00 	 4.949494949494950e+00 	 1.674676761936277e+01
8.787878787878789e+00 	 4.949494949494950e+00 	 1.610536727984013e+01
8.989898989898990e+00 	 4.949494949494950e+00 	 1.538444803714049e+01
9.191919191919190e+00 	 4.949494949494950e+00 	 1.622692454113475e+01
9.393939393939394e+00 	 4.949494949494950e+00 	 1.717745043600546e+01
9.595959595959595e+00 	 4.949494949494950e+00 	 1.730913471106705e+01
9.797979797979799e+00 	 4.949494949494950e+00 	 1.661807720749626e+01
1.000000000000000e+01 	 4.949494949494950e+00 	 1.593909587204387e+01

-1.000000000000000e+01 	 5.151515151515150e+00 	 1.643972250819044e+01
-9.797979797979798e+00 	 5.151515151515150e+00 	 1.698822303474384e+01
-9.595959595959595e+00 	 5.151515151515150e+00 	 1.754647179793371e+01
-9.393939393939394e+00 	 5.151515151515150e+00 	 1.742065547224101e+01
-9.191919191919192e+00 	 5.151515151515150e+00 	 1.661401879969914e+01
-8.989898989898990e+00 	 5.151515151515150e+00 	 1.589690360530682e+01
-8.787878787878787e+00 	 5.151515151515150e+00 	 1.647885105386239e+01
-8.585858585858587e+00 	 5.151515151515150e+00 	 1.699444364932094e+01
-8.383838383838384e+00 	 5.151515151515150e+00 	 1.682399980818724e+01
-8.181818181818182e+00 	 5.151515151515150e+00 	 1.597758820994516e+01
-7.979797979797979e+00 	 5.151515151515150e+00 	 1.530371857941270e+01
-7.777777777777778e+00 	 5.151515151515150e+00 	 1.591431993613331e+01
-7.575757575757576e+00 	 5.151515151515150e+00 	 1.638672448648386e+01
-7.373737373737374e+00 	 5.151515151515150e+00 	 1.617225515766183e+01
-7.171717171717171e+00 	 5.151515151515150e+00 	 1.528872009969700e+01
-6.969696969696970e+00 	 5.151515151515150e+00 	 1.466349256587078e+01
-6.767676767676768e+00 	 5.151515151515150e+00 	 1.529877694306534e+01
-6.565656565656566e+00 	 5.151515151515150e+00 	 1.572872647469520e+01
-6.363636363636363e+00 	 5.151515151515150e+00 	 1.547194556678882e+01
-6.161616161616162e+00 	 5.151515151515150e+00 	 1.455549157142660e+01
-5.959595959595959e+00 	 5.151515151515150e+00 	 1.398528604378514e+01
-5.757575757575758e+00 	 5.151515151515150e+00 	 1.464271156912517e+01
-5.555555555555555e+00 	 5.151515151515150e+00 	 1.503276026518777e+01
-5.353535353535354e+00 	 5.151515151515150e+00 	 1.473711436124945e+01
-5.151515151515151e+00 	 5.151515151515150e+00 	 1.379416589150443e+01
-4.949494949494950e+00 	 5.151515151515150e+00 	 1.328697719923432e+01
-4.747474747474747e+00 	 5.151515151515150e+00 	 1.396621538957096e+01
-4.545454545454546e+00 	 5.151515151515150e+00 	 1.432146689402550e+01
-4.343434343434343e+00 	 5.151515151515150e+00 	 1.399291687513739e+01
-4.141414141414142e+00 	 5.151515151515150e+00 	 1.303292040305984e+01
-3.939393939393939e+00 	 5.151515151515150e+00 	 1.259910553970936e+01
-3.737373737373738e+00 	 5.151515151515150e+00 	 1.330289348988056e+01
-3.535353535353535e+00 	 5.151515151515150e+00 	 1.363174960901079e+01
-3.333333333333333e+00 	 5.151515151515150e+00 	 1.327950895589842e+01
-3.131313131313131e+00 	 5.151515151515150e+00 	 1.231560399370646e+01
-2.929292929292929e+00 	 5.151515151515150e+00 	 1.196840933108555e+01
-2.727272727272728e+00 	 5.151515151515150e+00 	 1.270305047356005e+01
-2.525252525252525e+00 	 5.151515151515150e+00 	 1.301747132348169e+01
-2.323232323232324e+00 	 5.151515151515150e+00 	 1.265409231053385e+01
-2.121212121212121e+00 	 5.151515151515150e+00 	 1.170293633600106e+01
-1.919191919191919e+00 	 5.151515151515150e+00 	 1.145798304248042e+01
-1.717171717171718e+00 	 5.151515151515150e+00 	 1.223256702704546e+01
-1.515151515151516e+00 	 5.151515151515150e+00 	 1.254681787863476e+01
-1.313131313131313e+00 	 5.151515151515150e+00 	 1.218652257856921e+01
-1.111111111111111e+00 	 5.151515151515150e+00 	 1.126611742019255e+01
-9.090909090909101e-01 	 5.151515151515150e+00 	 1.113868694460761e+01
-7.070707070707076e-01 	 5.151515151515150e+00 	 1.196191715232426e+01
-5.050505050505052e-01 	 5.151515151515150e+00 	 1.228880848226414e+01
-3.030303030303028e-01 	 5.151515151515150e+00 	 1.194326942646731e+01
-1.010101010101003e-01 	 5.151515151515150e+00 	 1.106828312871842e+01
1.010101010101003e-01 	 5.151515151515150e+00 	 1.106828312871842e+01
3.030303030303028e-01 	 5.151515151515150e+00 	 1.194326942646731e+01
5.050505050505052e-01 	 5.151515151515150e+00 	 1.228880848226414e+01
7.070707070707076e-01 	 5.151515151515150e+00 	 1.196191715232426e+01
9.090909090909083e-01 	 5.151515151515150e+00 	 1.113868694460761e+01
1.111111111111111e+00 	 5.151515151515150e+00 	 1.126611742019255e+01
1.313131313131313e+00 	 5.151515151515150e+00 	 1.218652257856921e+01
1.515151515151516e+00 	 5.151515151515150e+00 	 1.254681787863476e+01
1.717171717171716e+00 	 5.151515151515150e+00 	 1.223256702704546e+01
1.919191919191919e+00 	 5.151515151515150e+00 	 1.145798304248042e+01
2.121212121212121e+00 	 5.151515151515150e+00 	 1.170293633600106e+01
2.323232323232324e+00 	 5.151515151515150e+00 	 1.265409231053385e+01
2.525252525252524e+00 	 5.151515151515150e+00 	 1.301747132348169e+01
2.727272727272727e+00 	 5.151515151515150e+00 	 1.270305047356005e+01
2.929292929292929e+00 	 5.151515151515150e+00 	 1.196840933108555e+01
3.131313131313131e+00 	 5.151515151515150e+00 	 1.231560399370646e+01
3.333333333333334e+00 	 5.151515151515150e+00 	 1.327950895589843e+01
3.535353535353535e+00 	 5.151515151515150e+00 	 1.363174960901079e+01
3.737373737373737e+00 	 5.151515151515150e+00 	 1.330289348988056e+01
3.939393939393939e+00 	 5.151515151515150e+00 	 1.259910553970936e+01
4.141414141414142e+00 	 5.151515151515150e+00 	 1.303292040305984e+01
4.343434343434343e+00 	 5.151515151515150e+00 	 1.399291687513739e+01
4.545454545454545e+00 	 5.151515151515150e+00 	 1.432146689402550e+01
4.747474747474747e+00 	 5.151515151515150e+00 	 1.396621538957096e+01
4.949494949494950e+00 	 5.151515151515150e+00 	 1.328697719923432e+01
5.151515151515150e+00 	 5.151515151515150e+00 	 1.379416589150443e+01
5.353535353535353e+00 	 5.151515151515150e+00 	 1.473711436124944e+01
5.555555555555555e+00 	 5.151515151515150e+00 	 1.503276026518777e+01
5.757575757575758e+00 	 5.151515151515150e+00 	 1.464271156912517e+01
5.959595959595958e+00 	 5.151515151515150e+00 	 1.398528604378514e+01
6.161616161616163e+00 	 5.151515151515150e+00 	 1.455549157142661e+01
6.363636363636363e+00 	 5.151515151515150e+00 	 1.547194556678882e+01
6.565656565656564e+00 	 5.151515151515150e+00 	 1.572872647469520e+01
6.767676767676768e+00 	 5.151515151515150e+00 	 1.529877694306534e+01
6.969696969696969e+00 	 5.151515151515150e+00 	 1.466349256587078e+01
7.171717171717173e+00 	 5.151515151515150e+00 	 1.528872009969701e+01
7.373737373737374e+00 	 5.151515151515150e+00 	 1.617225515766183e+01
7.575757575757574e+00 	 5.151515151515150e+00 	 1.638672448648386e+01
7.777777777777779e+00 	 5.151515151515150e+00 	 1.591431993613331e+01
7.979797979797979e+00 	 5.151515151515150e+00 	 1.530371857941270e+01
8.181818181818180e+00 	 5.151515151515150e+00 	 1.597758820994515e+01
8.383838383838384e+00 	 5.151515151515150e+00 	 1.682399980818724e+01
8.585858585858585e+00 	 5.151515151515150e+00 	 1.699444364932094e+01
8.787878787878789e+00 	 5.151515151515150e+00 	 1.647885105386237e+01
8.989898989898990e+00 	 5.151515151515150e+00 	 1.589690360530682e+01
9.191919191919190e+00 	 5.151515151515150e+00 	 1.661401879969913e+01
9.393939393939394e+00 	 5.151515151515150e+00 	 1.742065547224101e+01
9.595959595959595e+00 	 5.151515151515150e+00 	 1.754647179793371e+01
9.797979797979799e+00 	 5.151515151515150e+00 	 1.698822303474383e+01
1.000000000000000e+01 	 5.151515151515150e+00 	 1.643972250819044e+01

-1.000000000000000e+01 	 5.353535353535353e+00 	 1.747897912507204e+01
-9.797979797979798e+00 	 5.353535353535353e+00 	 1.773764771499312e+01
-9.595959595959595e+00 	 5.353535353535353e+00 	 1.800081942590354e+01
-9.393939393939394e+00 	 5.353535353535353e+00 	 1.788498381085419e+01
-9.191919191919192e+00 	 5.353535353535353e+00 	 1.739193743113553e+01
-8.989898989898990e+00 	 5.353535353535353e+00 	 1.694749874389380e+01
-8.787878787878787e+00 	 5.353535353535353e+00 	 1.722025990692162e+01
-8.585858585858587e+00 	 5.353535353535353e+00 	 1.745548424581971e+01
-8.383838383838384e+00 	 5.353535353535353e+00 	 1.731065008756593e+01
-8.181818181818182e+00 	 5.353535353535353e+00 	 1.679133891852274e+01
-7.979797979797979e+00 	 5.353535353535353e+00 	 1.636659135870963e+01
-7.777777777777778e+00 	 5.353535353535353e+00 	 1.665105905124371e+01
-7.575757575757576e+00 	 5.353535353535353e+00 	 1.685837658175422e+01
-7.373737373737374e+00 	 5.353535353535353e+00 	 1.668528902351458e+01
-7.171717171717171e+00 	 5.353535353535353e+00 	 1.614167588209342e+01
-6.969696969696970e+00 	 5.353535353535353e+00 	 1.574019193779968e+01
-6.767676767676768e+00 	 5.353535353535353e+00 	 1.603486097817838e+01
-6.565656565656566e+00 	 5.353535353535353e+00 	 1.621547531007976e+01
-6.363636363636363e+00 	 5.353535353535353e+00 	 1.601599766983317e+01
-6.161616161616162e+00 	 5.353535353535353e+00 	 1.545144938590116e+01
-5.959595959595959e+00 	 5.353535353535353e+00 	 1.507793483771265e+01
-5.757575757575758e+00 	 5.353535353535353e+00 	 1.538272592922648e+01
-5.555555555555555e+00 	 5.353535353535353e+00 	 1.553953148489310e+01
-5.353535353535354e+00 	 5.353535353535353e+00 	 1.531721879756235e+01
-5.151515151515151e+00 	 5.353535353535353e+00 	 1.473711436124945e+01
-4.949494949494950e+00 	 5.353535353535353e+00 	 1.439800463941269e+01
-4.747474747474747e+00 	 5.353535353535353e+00 	 1.471495107714608e+01
-4.545454545454546e+00 	 5.353535353535353e+00 	 1.485319222333527e+01
-4.343434343434343e+00 	 5.353535353535353e+00 	 1.461398013565620e+01
-4.141414141414142e+00 	 5.353535353535353e+00 	 1.402640728055857e+01
-3.939393939393939e+00 	 5.353535353535353e+00 	 1.373052535113503e+01
-3.737373737373738e+00 	 5.353535353535353e+00 	 1.406447476833647e+01
-3.535353535353535e+00 	 5.353535353535353e+00 	 1.419236939043522e+01
-3.333333333333333e+00 	 5.353535353535353e+00 	 1.394516306462855e+01
-3.131313131313131e+00 	 5.353535353535353e+00 	 1.336143193988080e+01
-2.929292929292929e+00 	 5.353535353535353e+00 	 1.312037414165371e+01
-2.727272727272728e+00 	 5.353535353535353e+00 	 1.347929999260867e+01
-2.525252525252525e+00 	 5.353535353535353e+00 	 1.360814589611418e+01
-2.323232323232324e+00 	 5.353535353535353e+00 	 1.336474510782417e+01
-2.121212121212121e+00 	 5.353535353535353e+00 	 1.279907037235674e+01
-1.919191919191919e+00 	 5.353535353535353e+00 	 1.262658893369160e+01
-1.717171717171718e+00 	 5.353535353535353e+00 	 1.302070171228041e+01
-1.515151515151516e+00 	 5.353535353535353e+00 	 1.316359069994951e+01
-1.313131313131313e+00 	 5.353535353535353e+00 	 1.293702955778726e+01
-1.111111111111111e+00 	 5.353535353535353e+00 	 1.240444109696231e+01
-9.090909090909101e-01 	 5.353535353535353e+00 	 1.231390446140603e+01
-7.070707070707076e-01 	 5.353535353535353e+00 	 1.275271133272244e+01
-5.050505050505052e-01 	 5.353535353535353e+00 	 1.292112644784726e+01
-3.030303030303028e-01 	 5.353535353535353e+00 	 1.272189558760473e+01
-1.010101010101003e-01 	 5.353535353535353e+00 	 1.223410952919595e+01
1.010101010101003e-01 	 5.353535353535353e+00 	 1.223410952919595e+01
3.030303030303028e-01 	 5.353535353535353e+00 	 1.272189558760473e+01
5.050505050505052e-01 	 5.353535353535353e+00 	 1.292112644784726e+01
7.070707070707076e-01 	 5.353535353535353e+00 	 1.275271133272244e+01
9.090909090909083e-01 	 5.353535353535353e+00 	 1.231390446140603e+01
1.111111111111111e+00 	 5.353535353535353e+00 	 1.240444109696231e+01
1.313131313131313e+00 	 5.353535353535353e+00 	 1.293702955778726e+01
1.515151515151516e+00 	 5.353535353535353e+00 	 1.316359069994951e+01
1.717171717171716e+00 	 5.353535353535353e+00 	 1.302070171228042e+01
1.919191919191919e+00 	 5.353535353535353e+00 	 1.262658893369160e+01
2.121212121212121e+00 	 5.353535353535353e+00 	 1.279907037235674e+01
2.323232323232324e+00 	 5.353535353535353e+00 	 1.336474510782417e+01
2.525252525252524e+00 	 5.353535353535353e+00 	 1.360814589611418e+01
2.727272727272727e+00 	 5.353535353535353e+00 	 1.347929999260867e+01
2.929292929292929e+00 	 5.353535353535353e+00 	 1.312037414165371e+01
3.131313131313131e+00 	 5.353535353535353e+00 	 1.336143193988080e+01
3.333333333333334e+00 	 5.353535353535353e+00 	 1.394516306462855e+01
3.535353535353535e+00 	 5.353535353535353e+00 	 1.419236939043522e+01
3.737373737373737e+00 	 5.353535353535353e+00 	 1.406447476833647e+01
3.939393939393939e+00 	 5.353535353535353e+00 	 1.373052535113503e+01
4.141414141414142e+00 	 5.353535353535353e+00 	 1.402640728055857e+01
4.343434343434343e+00 	 5.353535353535353e+00 	 1.461398013565620e+01
4.545454545454545e+00 	 5.353535353535353e+00 	 1.485319222333527e+01
4.747474747474747e+00 	 5.353535353535353e+00 	 1.471495107714608e+01
4.949494949494950e+00 	 5.353535353535353e+00 	 1.439800463941269e+01
5.151515151515150e+00 	 5.353535353535353e+00 	 1.473711436124944e+01
5.353535353535353e+00 	 5.353535353535353e+00 	 1.531721879756235e+01
5.555555555555555e+00 	 5.353535353535353e+00 	 1.553953148489310e+01
5.757575757575758e+00 	 5.353535353535353e+00 	 1.538272592922648e+01
5.959595959595958e+00 	 5.353535353535353e+00 	 1.507793483771265e+01
6.161616161616163e+00 	 5.353535353535353e+00 	 1.545144938590117e+01
6.363636363636363e+00 	 5.353535353535353e+00 	 1.601599766983317e+01
6.565656565656564e+00 	 5.353535353535353e+00 	 1.621547531007976e+01
6.767676767676768e+00 	 5.353535353535353e+00 	 1.603486097817838e+01
6.969696969696969e+00 	 5.353535353535353e+00 	 1.574019193779968e+01
7.171717171717173e+00 	 5.353535353535353e+00 	 1.614167588209343e+01
7.373737373737374e+00 	 5.353535353535353e+00 	 1.668528902351458e+01
7.575757575757574e+00 	 5.353535353535353e+00 	 1.685837658175422e+01
7.777777777777779e+00 	 5.353535353535353e+00 	 1.665105905124371e+01
7.979797979797979e+00 	 5.353535353535353e+00 	 1.636659135870963e+01
8.181818181818180e+00 	 5.353535353535353e+00 	 1.679133891852274e+01
8.383838383838384e+00 	 5.353535353535353e+00 	 1.731065008756593e+01
8.585858585858585e+00 	 5.353535353535353e+00 	 1.745548424581971e+01
8.787878787878789e+00 	 5.353535353535353e+00 	 1.722025990692161e+01
8.989898989898990e+00 	 5.353535353535353e+00 	 1.694749874389380e+01
9.191919191919190e+00 	 5.353535353535353e+00 	 1.739193743113552e+01
9.393939393939394e+00 	 5.353535353535353e+00 	 1.788498381085419e+01
9.595959595959595e+00 	 5.353535353535353e+00 	 1.800081942590354e+01
9.797979797979799e+00 	 5.353535353535353e+00 	 1.773764771499311e+01
1.000000000000000e+01 	 5.353535353535353e+00 	 1.747897912507204e+01

-1.000000000000000e+01 	 5.555555555555555e+00 	 1.772098651968740e+01
-9.797979797979798e+00 	 5.555555555555555e+00 	 1.792638805615120e+01
-9.595959595959595e+00 	 5.555555555555555e+00 	 1.813537374875133e+01
-9.393939393939394e+00 	 5.555555555555555e+00 	 1.802343416454150e+01
-9.191919191919192e+00 	 5.555555555555555e+00 	 1.759209372649677e+01
-8.989898989898990e+00 	 5.555555555555555e+00 	 1.720166993619530e+01
-8.787878787878787e+00 	 5.555555555555555e+00 	 1.741790764239167e+01
-8.585858585858587e+00 	 5.555555555555555e+00 	 1.760218225030726e+01
-8.383838383838384e+00 	 5.555555555555555e+00 	 1.746467186042907e+01
-8.181818181818182e+00 	 5.555555555555555e+00 	 1.701010817145753e+01
-7.979797979797979e+00 	 5.555555555555555e+00 	 1.663538668450759e+01
-7.777777777777778e+00 	 5.555555555555555e+00 	 1.686061498128952e+01
-7.575757575757576e+00 	 5.555555555555555e+00 	 1.702041098644302e+01
-7.373737373737374e+00 	 5.555555555555555e+00 	 1.685818492744197e+01
-7.171717171717171e+00 	 5.555555555555555e+00 	 1.638231170117218e+01
-6.969696969696970e+00 	 5.555555555555555e+00 	 1.602659829988611e+01
-6.767676767676768e+00 	 5.555555555555555e+00 	 1.625985826742836e+01
-6.565656565656566e+00 	 5.555555555555555e+00 	 1.639654249941253e+01
-6.363636363636363e+00 	 5.555555555555555e+00 	 1.621156129558508e+01
-6.161616161616162e+00 	 5.555555555555555e+00 	 1.571764851043619e+01
-5.959595959595959e+00 	 5.555555555555555e+00 	 1.538538506830033e+01
-5.757575757575758e+00 	 5.555555555555555e+00 	 1.562711011343628e+01
-5.555555555555555e+00 	 5.555555555555555e+00 	 1.574367414760984e+01
-5.353535353535354e+00 	 5.555555555555555e+00 	 1.553953148489310e+01
-5.151515151515151e+00 	 5.555555555555555e+00 	 1.503276026518778e+01
-4.949494949494950e+00 	 5.555555555555555e+00 	 1.473006652490084e+01
-4.747474747474747e+00 	 5.555555555555555e+00 	 1.498269638746473e+01
-4.545454545454546e+00 	 5.555555555555555e+00 	 1.508434175244650e+01
-4.343434343434343e+00 	 5.555555555555555e+00 	 1.486686801445257e+01
-4.141414141414142e+00 	 5.555555555555555e+00 	 1.435493228737547e+01
-3.939393939393939e+00 	 5.555555555555555e+00 	 1.409016473890038e+01
-3.737373737373738e+00 	 5.555555555555555e+00 	 1.435872970505603e+01
-3.535353535353535e+00 	 5.555555555555555e+00 	 1.445337237900536e+01
-3.333333333333333e+00 	 5.555555555555555e+00 	 1.423109445153399e+01
-3.131313131313131e+00 	 5.555555555555555e+00 	 1.372458003966169e+01
-2.929292929292929e+00 	 5.555555555555555e+00 	 1.350858427103635e+01
-2.727272727272728e+00 	 5.555555555555555e+00 	 1.380087481129552e+01
-2.525252525252525e+00 	 5.555555555555555e+00 	 1.389912072722420e+01
-2.323232323232324e+00 	 5.555555555555555e+00 	 1.368306324767521e+01
-2.121212121212121e+00 	 5.555555555555555e+00 	 1.319502310990112e+01
-1.919191919191919e+00 	 5.555555555555555e+00 	 1.304043645203370e+01
-1.717171717171718e+00 	 5.555555555555555e+00 	 1.336605941036607e+01
-1.515151515151516e+00 	 5.555555555555555e+00 	 1.347991090261919e+01
-1.313131313131313e+00 	 5.555555555555555e+00 	 1.328197641763933e+01
-1.111111111111111e+00 	 5.555555555555555e+00 	 1.282594334234217e+01
-9.090909090909101e-01 	 5.555555555555555e+00 	 1.274482776610250e+01
-7.070707070707076e-01 	 5.555555555555555e+00 	 1.311250769582052e+01
-5.050505050505052e-01 	 5.555555555555555e+00 	 1.325228729031242e+01
-3.030303030303028e-01 	 5.555555555555555e+00 	 1.308188220593084e+01
-1.010101010101003e-01 	 5.555555555555555e+00 	 1.266822201681761e+01
1.010101010101003e-01 	 5.555555555555555e+00 	 1.266822201681761e+01
3.030303030303028e-01 	 5.555555555555555e+00 	 1.308188220593084e+01
5.050505050505052e-01 	 5.555555555555555e+00 	 1.325228729031242e+01
7.070707070707076e-01 	 5.555555555555555e+00 	 1.311250769582052e+01
9.090909090909083e-01 	 5.555555555555555e+00 	 1.274482776610250e+01
1.111111111111111e+00 	 5.555555555555555e+00 	 1.282594334234217e+01
1.313131313131313e+00 	 5.555555555555555e+00 	 1.328197641763933e+01
1.515151515151516e+00 	 5.555555555555555e+00 	 1.347991090261919e+01
1.717171717171716e+00 	 5.555555555555555e+00 	 1.336605941036607e+01
1.919191919191919e+00 	 5.555555555555555e+00 	 1.304043645203370e+01
2.121212121212121e+00 	 5.555555555555555e+00 	 1.319502310990112e+01
2.323232323232324e+00 	 5.555555555555555e+00 	 1.368306324767521e+01
2.525252525252524e+00 	 5.555555555555555e+00 	 1.389912072722420e+01
2.727272727272727e+00 	 5.555555555555555e+00 	 1.380087481129552e+01
2.929292929292929e+00 	 5.555555555555555e+00 	 1.350858427103635e+01
3.131313131313131e+00 	 5.555555555555555e+00 	 1.372458003966169e+01
3.333333333333334e+00 	 5.555555555555555e+00 	 1.423109445153399e+01
3.535353535353535e+00 	 5.555555555555555e+00 	 1.445337237900536e+01
3.737373737373737e+00 	 5.555555555555555e+00 	 1.435872970505603e+01
3.939393939393939e+00 	 5.555555555555555e+00 	 1.409016473890038e+01
4.141414141414142e+00 	 5.555555555555555e+00 	 1.435493228737547e+01
4.343434343434343e+00 	 5.555555555555555e+00 	 1.486686801445257e+01
4.545454545454545e+00 	 5.555555555555555e+00 	 1.508434175244650e+01
4.747474747474747e+00 	 5.555555555555555e+00 	 1.498269638746473e+01
4.949494949494950e+00 	 5.555555555555555e+00 	 1.473006652490084e+01
5.151515151515150e+00 	 5.555555555555555e+00 	 1.503276026518777e+01
5.353535353535353e+00 	 5.555555555555555e+00 	 1.553953148489310e+01
5.555555555555555e+00 	 5.555555555555555e+00 	 1.574367414760984e+01
5.757575757575758e+00 	 5.555555555555555e+00 	 1.562711011343628e+01
5.959595959595958e+00 	 5.555555555555555e+00 	 1.538538506830033e+01
6.161616161616163e+00 	 5.555555555555555e+00 	 1.571764851043619e+01
6.363636363636363e+00 	 5.555555555555555e+00 	 1.621156129558508e+01
6.565656565656564e+00 	 5.555555555555555e+00 	 1.639654249941253e+01
6.767676767676768e+00 	 5.555555555555555e+00 	 1.625985826742836e+01
6.969696969696969e+00 	 5.555555555555555e+00 	 1.602659829988611e+01
7.171717171717173e+00 	 5.555555555555555e+00 	 1.638231170117218e+01
7.373737373737374e+00 	 5.555555555555555e+00 	 1.685818492744197e+01
7.575757575757574e+00 	 5.555555555555555e+00 	 1.702041098644302e+01
7.777777777777779e+00 	 5.555555555555555e+00 	 1.686061498128952e+01
7.979797979797979e+00 	 5.555555555555555e+00 	 1.663538668450759e+01
8.181818181818180e+00 	 5.555555555555555e+00 	 1.701010817145753e+01
8.383838383838384e+00 	 5.555555555555555e+00 	 1.746467186042907e+01
8.585858585858585e+00 	 5.555555555555555e+00 	 1.760218225030727e+01
8.787878787878789e+00 	 5.555555555555555e+00 	 1.741790764239166e+01
8.989898989898990e+00 	 5.555555555555555e+00 	 1.720166993619530e+01
9.191919191919190e+00 	 5.555555555555555e+00 	 1.759209372649676e+01
9.393939393939394e+00 	 5.555555555555555e+00 	 1.802343416454150e+01
9.595959595959595e+00 	 5.555555555555555e+00 	 1.813537374875133e+01
9.797979797979799e+00 	 5.555555555555555e+00 	 1.792638805615120e+01
1.000000000000000e+01 	 5.555555555555555e+00 	 1.772098651968740e+01

-1.000000000000000e+01 	 5.757575757575758e+00 	 1.711858767727495e+01
-9.797979797979798e+00 	 5.757575757575758e+00 	 1.752123162298757e+01
-9.595959595959595e+00 	 5.757575757575758e+00 	 1.793112189815679e+01
-9.393939393939394e+00 	 5.757575757575758e+00 	 1.781662925830303e+01
-9.191919191919192e+00 	 5.757575757575758e+00 	 1.718025139514610e+01
-8.989898989898990e+00 	 5.757575757575758e+00 	 1.661228090583973e+01
-8.787878787878787e+00 	 5.757575757575758e+00 	 1.703955138765884e+01
-8.585858585858587e+00 	 5.757575757575758e+00 	 1.741581747846350e+01
-8.383838383838384e+00 	 5.757575757575758e+00 	 1.726626079954679e+01
-8.181818181818182e+00 	 5.757575757575758e+00 	 1.659861519911597e+01
-7.979797979797979e+00 	 5.757575757575758e+00 	 1.606307762113671e+01
-7.777777777777778e+00 	 5.757575757575758e+00 	 1.651169365947730e+01
-7.575757575757576e+00 	 5.757575757575758e+00 	 1.685435784678298e+01
-7.373737373737374e+00 	 5.757575757575758e+00 	 1.667066818025961e+01
-7.171717171717171e+00 	 5.757575757575758e+00 	 1.597429788396559e+01
-6.969696969696970e+00 	 5.757575757575758e+00 	 1.547588283719083e+01
-6.767676767676768e+00 	 5.757575757575758e+00 	 1.594340073464825e+01
-6.565656565656566e+00 	 5.757575757575758e+00 	 1.625366941978997e+01
-6.363636363636363e+00 	 5.757575757575758e+00 	 1.603785133091011e+01
-6.161616161616162e+00 	 5.757575757575758e+00 	 1.531671641330498e+01
-5.959595959595959e+00 	 5.757575757575758e+00 	 1.486109799763357e+01
-5.757575757575758e+00 	 5.757575757575758e+00 	 1.534640212382826e+01
-5.555555555555555e+00 	 5.757575757575758e+00 	 1.562711011343628e+01
-5.353535353535354e+00 	 5.757575757575758e+00 	 1.538272592922648e+01
-5.151515151515151e+00 	 5.757575757575758e+00 	 1.464271156912518e+01
-4.949494949494950e+00 	 5.757575757575758e+00 	 1.423701565296055e+01
-4.747474747474747e+00 	 5.757575757575758e+00 	 1.474088674250782e+01
-4.545454545454546e+00 	 5.757575757575758e+00 	 1.499700393276092e+01
-4.343434343434343e+00 	 5.757575757575758e+00 	 1.472969997753236e+01
-4.141414141414142e+00 	 5.757575757575758e+00 	 1.397913437153307e+01
-3.939393939393939e+00 	 5.757575757575758e+00 	 1.363238790396450e+01
-3.737373737373738e+00 	 5.757575757575758e+00 	 1.415800380445392e+01
-3.535353535353535e+00 	 5.757575757575758e+00 	 1.439702566313965e+01
-3.333333333333333e+00 	 5.757575757575758e+00 	 1.411488242944906e+01
-3.131313131313131e+00 	 5.757575757575758e+00 	 1.336480257573783e+01
-2.929292929292929e+00 	 5.757575757575758e+00 	 1.308805700208314e+01
-2.727272727272728e+00 	 5.757575757575758e+00 	 1.364106582016452e+01
-2.525252525252525e+00 	 5.757575757575758e+00 	 1.387287615992388e+01
-2.323232323232324e+00 	 5.757575757575758e+00 	 1.358611792766267e+01
-2.121212121212121e+00 	 5.757575757575758e+00 	 1.284976773455584e+01
-1.919191919191919e+00 	 5.757575757575758e+00 	 1.265533676744101e+01
-1.717171717171718e+00 	 5.757575757575758e+00 	 1.324290469350116e+01
-1.515151515151516e+00 	 5.757575757575758e+00 	 1.347849065877418e+01
-1.313131313131313e+00 	 5.757575757575758e+00 	 1.319792950295817e+01
-1.111111111111111e+00 	 5.757575757575758e+00 	 1.248888397694214e+01
-9.090909090909101e-01 	 5.757575757575758e+00 	 1.238813939690005e+01
-7.070707070707076e-01 	 5.757575757575758e+00 	 1.301649951752235e+01
-5.050505050505052e-01 	 5.757575757575758e+00 	 1.326516897077471e+01
-3.030303030303028e-01 	 5.757575757575758e+00 	 1.299919875341597e+01
-1.010101010101003e-01 	 5.757575757575758e+00 	 1.232813826505686e+01
1.010101010101003e-01 	 5.757575757575758e+00 	 1.232813826505686e+01
3.030303030303028e-01 	 5.757575757575758e+00 	 1.299919875341597e+01
5.050505050505052e-01 	 5.757575757575758e+00 	 1.326516897077471e+01
7.070707070707076e-01 	 5.757575757575758e+00 	 1.301649951752235e+01
9.090909090909083e-01 	 5.757575757575758e+00 	 1.238813939690006e+01
1.111111111111111e+00 	 5.757575757575758e+00 	 1.248888397694214e+01
1.313131313131313e+00 	 5.757575757575758e+00 	 1.319792950295817e+01
1.515151515151516e+00 	 5.757575757575758e+00 	 1.347849065877418e+01
1.717171717171716e+00 	 5.757575757575758e+00 	 1.324290469350116e+01
1.919191919191919e+00 	 5.757575757575758e+00 	 1.265533676744101e+01
2.121212121212121e+00 	 5.757575757575758e+00 	 1.284976773455584e+01
2.323232323232324e+00 	 5.757575757575758e+00 	 1.358611792766267e+01
2.525252525252524e+00 	 5.757575757575758e+00 	 1.387287615992388e+01
2.727272727272727e+00 	 5.757575757575758e+00 	 1.364106582016452e+01
2.929292929292929e+00 	 5.757575757575758e+00 	 1.308805700208314e+01
3.131313131313131e+00 	 5.757575757575758e+00 	 1.336480257573783e+01
3.333333333333334e+00 	 5.757575757575758e+00 	 1.411488242944906e+01
3.535353535353535e+00 	 5.757575757575758e+00 	 1.439702566313965e+01
3.737373737373737e+00 	 5.757575757575758e+00 	 1.415800380445392e+01
3.939393939393939e+00 	 5.757575757575758e+00 	 1.363238790396450e+01
4.141414141414142e+00 	 5.757575757575758e+00 	 1.397913437153307e+01
4.343434343434343e+00 	 5.757575757575758e+00 	 1.472969997753236e+01
4.545454545454545e+00 	 5.757575757575758e+00 	 1.499700393276092e+01
4.747474747474747e+00 	 5.757575757575758e+00 	 1.474088674250782e+01
4.949494949494950e+00 	 5.757575757575758e+00 	 1.423701565296055e+01
5.151515151515150e+00 	 5.757575757575758e+00 	 1.464271156912517e+01
5.353535353535353e+00 	 5.757575757575758e+00 	 1.538272592922648e+01
5.555555555555555e+00 	 5.757575757575758e+00 	 1.562711011343628e+01
5.757575757575758e+00 	 5.757575757575758e+00 	 1.534640212382826e+01
5.959595959595958e+00 	 5.757575757575758e+00 	 1.486109799763357e+01
6.161616161616163e+00 	 5.757575757575758e+00 	 1.531671641330498e+01
6.363636363636363e+00 	 5.757575757575758e+00 	 1.603785133091011e+01
6.565656565656564e+00 	 5.757575757575758e+00 	 1.625366941978998e+01
6.767676767676768e+00 	 5.757575757575758e+00 	 1.594340073464825e+01
6.969696969696969e+00 	 5.757575757575758e+00 	 1.547588283719083e+01
7.171717171717173e+00 	 5.757575757575758e+00 	 1.597429788396560e+01
7.373737373737374e+00 	 5.757575757575758e+00 	 1.667066818025961e+01
7.575757575757574e+00 	 5.757575757575758e+00 	 1.685435784678298e+01
7.777777777777779e+00 	 5.757575757575758e+00 	 1.651169365947730e+01
7.979797979797979e+00 	 5.757575757575758e+00 	 1.606307762113671e+01
8.181818181818180e+00 	 5.757575757575758e+00 	 1.659861519911596e+01
8.383838383838384e+00 	 5.757575757575758e+00 	 1.726626079954679e+01
8.585858585858585e+00 	 5.757575757575758e+00 	 1.741581747846350e+01
8.787878787878789e+00 	 5.757575757575758e+00 	 1.703955138765883e+01
8.989898989898990e+00 	 5.757575757575758e+00 	 1.661228090583973e+01
9.191919191919190e+00 	 5.757575757575758e+00 	 1.718025139514609e+01
9.393939393939394e+00 	 5.757575757575758e+00 	 1.781662925830303e+01
9.595959595959595e+00 	 5.757575757575758e+00 	 1.793112189815679e+01
9.797979797979799e+00 	 5.757575757575758e+00 	 1.752123162298756e+01
1.000000000000000e+01 	 5.757575757575758e+00 	 1.711858767727495e+01

-1.000000000000000e+01 	 5.959595959595958e+00 	 1.618801629836130e+01
-9.797979797979798e+00 	 5.959595959595958e+00 	 1.688537080812286e+01
-9.595959595959595e+00 	 5.959595959595958e+00 	 1.759541487387121e+01
-9.393939393939394e+00 	 5.959595959595958e+00 	 1.747585457788364e+01
-9.191919191919192e+00 	 5.959595959595958e+00 	 1.653064527686885e+01
-8.989898989898990e+00 	 5.959595959595958e+00 	 1.569502096506981e+01
-8.787878787878787e+00 	 5.959595959595958e+00 	 1.643741621669566e+01
-8.585858585858587e+00 	 5.959595959595958e+00 	 1.710018596140099e+01
-8.383838383838384e+00 	 5.959595959595958e+00 	 1.693103008806229e+01
-8.181818181818182e+00 	 5.959595959595958e+00 	 1.594218307721965e+01
-7.979797979797979e+00 	 5.959595959595958e+00 	 1.516377072489801e+01
-7.777777777777778e+00 	 5.959595959595958e+00 	 1.594571583746650e+01
-7.575757575757576e+00 	 5.959595959595958e+00 	 1.656086072122671e+01
-7.373737373737374e+00 	 5.959595959595958e+00 	 1.634309635563125e+01
-7.171717171717171e+00 	 5.959595959595958e+00 	 1.531404087769872e+01
-6.969696969696970e+00 	 5.959595959595958e+00 	 1.459954857168314e+01
-6.767676767676768e+00 	 5.959595959595958e+00 	 1.541631675269283e+01
-6.565656565656566e+00 	 5.959595959595958e+00 	 1.598474828235058e+01
-6.363636363636363e+00 	 5.959595959595958e+00 	 1.572039434826093e+01
-6.161616161616162e+00 	 5.959595959595958e+00 	 1.465607734308946e+01
-5.959595959595959e+00 	 5.959595959595958e+00 	 1.401298373496741e+01
-5.757575757575758e+00 	 5.959595959595958e+00 	 1.486109799763357e+01
-5.555555555555555e+00 	 5.959595959595958e+00 	 1.538538506830033e+01
-5.353535353535354e+00 	 5.959595959595958e+00 	 1.507793483771266e+01
-5.151515151515151e+00 	 5.959595959595958e+00 	 1.398528604378515e+01
-4.949494949494950e+00 	 5.959595959595958e+00 	 1.342222722243535e+01
-4.747474747474747e+00 	 5.959595959595958e+00 	 1.429999587649408e+01
-4.545454545454546e+00 	 5.959595959595958e+00 	 1.478479421231484e+01
-4.343434343434343e+00 	 5.959595959595958e+00 	 1.443967121065824e+01
-4.141414141414142e+00 	 5.959595959595958e+00 	 1.332804638197366e+01
-3.939393939393939e+00 	 5.959595959595958e+00 	 1.285515715854445e+01
-3.737373737373738e+00 	 5.959595959595958e+00 	 1.376311102378763e+01
-3.535353535353535e+00 	 5.959595959595958e+00 	 1.421544937803537e+01
-3.333333333333333e+00 	 5.959595959595958e+00 	 1.384026437020324e+01
-3.131313131313131e+00 	 5.959595959595958e+00 	 1.272161599759190e+01
-2.929292929292929e+00 	 5.959595959595958e+00 	 1.235053714599012e+01
-2.727272727272728e+00 	 5.959595959595958e+00 	 1.329143571255254e+01
-2.525252525252525e+00 	 5.959595959595958e+00 	 1.372048546789743e+01
-2.323232323232324e+00 	 5.959595959595958e+00 	 1.332467976434515e+01
-2.121212121212121e+00 	 5.959595959595958e+00 	 1.221300223087207e+01
-1.919191919191919e+00 	 5.959595959595958e+00 	 1.195607109325667e+01
-1.717171717171718e+00 	 5.959595959595958e+00 	 1.293397057520757e+01
-1.515151515151516e+00 	 5.959595959595958e+00 	 1.334978376767608e+01
-1.313131313131313e+00 	 5.959595959595958e+00 	 1.294315129332007e+01
-1.111111111111111e+00 	 5.959595959595958e+00 	 1.185272135676716e+01
-9.090909090909101e-01 	 5.959595959595958e+00 	 1.172092300161772e+01
-7.070707070707076e-01 	 5.959595959595958e+00 	 1.273896543356942e+01
-5.050505050505052e-01 	 5.959595959595958e+00 	 1.314995723327403e+01
-3.030303030303028e-01 	 5.959595959595958e+00 	 1.273997042742909e+01
-1.010101010101003e-01 	 5.959595959595958e+00 	 1.168249000825092e+01
1.010101010101003e-01 	 5.959595959595958e+00 	 1.168249000825092e+01
3.030303030303028e-01 	 5.959595959595958e+00 	 1.273997042742909e+01
5.050505050505052e-01 	 5.959595959595958e+00 	 1.314995723327403e+01
7.070707070707076e-01 	 5.959595959595958e+00 	 1.273896543356942e+01
9.090909090909083e-01 	 5.959595959595958e+00 	 1.172092300161773e+01
1.111111111111111e+00 	 5.959595959595958e+00 	 1.185272135676716e+01
1.313131313131313e+00 	 5.959595959595958e+00 	 1.294315129332007e+01
1.515151515151516e+00 	 5.959595959595958e+00 	 1.334978376767608e+01
1.717171717171716e+00 	 5.959595959595958e+00 	 1.293397057520758e+01
1.919191919191919e+00 	 5.959595959595958e+00 	 1.195607109325667e+01
2.121212121212121e+00 	 5.959595959595958e+00 	 1.221300223087207e+01
2.323232323232324e+00 	 5.959595959595958e+00 	 1.332467976434515e+01
2.525252525252524e+00 	 5.959595959595958e+00 	 1.372048546789743e+01
2.727272727272727e+00 	 5.959595959595958e+00 	 1.329143571255254e+01
2.929292929292929e+00 	 5.959595959595958e+00 	 1.235053714599012e+01
3.131313131313131e+00 	 5.959595959595958e+00 	 1.272161599759190e+01
3.333333333333334e+00 	 5.959595959595958e+00 	 1.384026437020324e+01
3.535353535353535e+00 	 5.959595959595958e+00 	 1.421544937803537e+01
3.737373737373737e+00 	 5.959595959595958e+00 	 1.376311102378763e+01
3.939393939393939e+00 	 5.959595959595958e+00 	 1.285515715854445e+01
4.141414141414142e+00 	 5.959595959595958e+00 	 1.332804638197366e+01
4.343434343434343e+00 	 5.959595959595958e+00 	 1.443967121065823e+01
4.545454545454545e+00 	 5.959595959595958e+00 	 1.478479421231484e+01
4.747474747474747e+00 	 5.959595959595958e+00 	 1.429999587649408e+01
4.949494949494950e+00 	 5.959595959595958e+00 	 1.342222722243535e+01
5.151515151515150e+00 	 5.959595959595958e+00 	 1.398528604378514e+01
5.353535353535353e+00 	 5.959595959595958e+00 	 1.507793483771265e+01
5.555555555555555e+00 	 5.959595959595958e+00 	 1.538538506830033e+01
5.757575757575758e+00 	 5.959595959595958e+00 	 1.486109799763357e+01
5.959595959595958e+00 	 5.959595959595958e+00 	 1.401298373496741e+01
6.161616161616163e+00 	 5.959595959595958e+00 	 1.465607734308946e+01
6.363636363636363e+00 	 5.959595959595958e+00 	 1.572039434826093e+01
6.565656565656564e+00 	 5.959595959595958e+00 	 1.598474828235059e+01
6.767676767676768e+00 	 5.959595959595958e+00 	 1.541631675269283e+01
6.969696969696969e+00 	 5.959595959595958e+00 	 1.459954857168314e+01
7.171717171717173e+00 	 5.959595959595958e+00 	 1.531404087769873e+01
7.373737373737374e+00 	 5.959595959595958e+00 	 1.634309635563125e+01
7.575757575757574e+00 	 5.959595959595958e+00 	 1.656086072122671e+01
7.777777777777779e+00 	 5.959595959595958e+00 	 1.594571583746651e+01
7.979797979797979e+00 	 5.959595959595958e+00 	 1.516377072489801e+01
8.181818181818180e+00 	 5.959595959595958e+00 	 1.594218307721964e+01
8.383838383838384e+00 	 5.959595959595958e+00 	 1.693103008806229e+01
8.585858585858585e+00 	 5.959595959595958e+00 	 1.710018596140100e+01
8.787878787878789e+00 	 5.959595959595958e+00 	 1.643741621669565e+01
8.989898989898990e+00 	 5.959595959595958e+00 	 1.569502096506981e+01
9.191919191919190e+00 	 5.959595959595958e+00 	 1.653064527686884e+01
9.393939393939394e+00 	 5.959595959595958e+00 	 1.747585457788364e+01
9.595959595959595e+00 	 5.959595959595958e+00 	 1.759541487387121e+01
9.797979797979799e+00 	 5.959595959595958e+00 	 1.688537080812285e+01
1.000000000000000e+01 	 5.959595959595958e+00 	 1.618801629836130e+01

-1.000000000000000e+01 	 6.161616161616163e+00 	 1.677373301635230e+01
-9.797979797979798e+00 	 6.161616161616163e+00 	 1.731654459624461e+01
-9.595959595959595e+00 	 6.161616161616163e+00 	 1.786926735623946e+01
-9.393939393939394e+00 	 6.161616161616163e+00 	 1.775619374161936e+01
-9.191919191919192e+00 	 6.161616161616163e+00 	 1.698050249168267e+01
-8.989898989898990e+00 	 6.161616161616163e+00 	 1.629247169583031e+01
-8.787878787878787e+00 	 6.161616161616163e+00 	 1.687012924046378e+01
-8.585858585858587e+00 	 6.161616161616163e+00 	 1.738367345956913e+01
-8.383838383838384e+00 	 6.161616161616163e+00 	 1.722959750948959e+01
-8.181818181818182e+00 	 6.161616161616163e+00 	 1.641772733368562e+01
-7.979797979797979e+00 	 6.161616161616163e+00 	 1.577447176129879e+01
-7.777777777777778e+00 	 6.161616161616163e+00 	 1.638279133622292e+01
-7.575757575757576e+00 	 6.161616161616163e+00 	 1.685712595004239e+01
-7.373737373737374e+00 	 6.161616161616163e+00 	 1.666312068487907e+01
-7.171717171717171e+00 	 6.161616161616163e+00 	 1.581813667740212e+01
-6.969696969696970e+00 	 6.161616161616163e+00 	 1.522538663772278e+01
-6.767676767676768e+00 	 6.161616161616163e+00 	 1.586096193454323e+01
-6.565656565656566e+00 	 6.161616161616163e+00 	 1.629724253909254e+01
-6.363636363636363e+00 	 6.161616161616163e+00 	 1.606539255321557e+01
-6.161616161616162e+00 	 6.161616161616163e+00 	 1.519177068304092e+01
-5.959595959595959e+00 	 6.161616161616163e+00 	 1.465607734308946e+01
-5.757575757575758e+00 	 6.161616161616163e+00 	 1.531671641330498e+01
-5.555555555555555e+00 	 6.161616161616163e+00 	 1.571764851043619e+01
-5.353535353535354e+00 	 6.161616161616163e+00 	 1.545144938590117e+01
-5.151515151515151e+00 	 6.161616161616163e+00 	 1.455549157142661e+01
-4.949494949494950e+00 	 6.161616161616163e+00 	 1.408457590590957e+01
-4.747474747474747e+00 	 6.161616161616163e+00 	 1.476976494905313e+01
-4.545454545454546e+00 	 6.161616161616163e+00 	 1.513997713350243e+01
-4.343434343434343e+00 	 6.161616161616163e+00 	 1.484472308258213e+01
-4.141414141414142e+00 	 6.161616161616163e+00 	 1.393492652526851e+01
-3.939393939393939e+00 	 6.161616161616163e+00 	 1.353795730298861e+01
-3.737373737373738e+00 	 6.161616161616163e+00 	 1.424920452330515e+01
-3.535353535353535e+00 	 6.161616161616163e+00 	 1.459545855754449e+01
-3.333333333333333e+00 	 6.161616161616163e+00 	 1.427841488257508e+01
-3.131313131313131e+00 	 6.161616161616163e+00 	 1.336555965421602e+01
-2.929292929292929e+00 	 6.161616161616163e+00 	 1.305309283208653e+01
-2.727272727272728e+00 	 6.161616161616163e+00 	 1.379384872908478e+01
-2.525252525252525e+00 	 6.161616161616163e+00 	 1.412475088807721e+01
-2.323232323232324e+00 	 6.161616161616163e+00 	 1.379474424404314e+01
-2.121212121212121e+00 	 6.161616161616163e+00 	 1.289130464562097e+01
-1.919191919191919e+00 	 6.161616161616163e+00 	 1.267447089516596e+01
-1.717171717171718e+00 	 6.161616161616163e+00 	 1.344919872132474e+01
-1.515151515151516e+00 	 6.161616161616163e+00 	 1.377398820506404e+01
-1.313131313131313e+00 	 6.161616161616163e+00 	 1.344000656272473e+01
-1.111111111111111e+00 	 6.161616161616163e+00 	 1.255851266629224e+01
-9.090909090909101e-01 	 6.161616161616163e+00 	 1.244713751109658e+01
-7.070707070707076e-01 	 6.161616161616163e+00 	 1.325929777740277e+01
-5.050505050505052e-01 	 6.161616161616163e+00 	 1.358558362483862e+01
-3.030303030303028e-01 	 6.161616161616163e+00 	 1.325439013326152e+01
-1.010101010101003e-01 	 6.161616161616163e+00 	 1.240490148481359e+01
1.010101010101003e-01 	 6.161616161616163e+00 	 1.240490148481359e+01
3.030303030303028e-01 	 6.161616161616163e+00 	 1.325439013326152e+01
5.050505050505052e-01 	 6.161616161616163e+00 	 1.358558362483862e+01
7.070707070707076e-01 	 6.161616161616163e+00 	 1.325929777740277e+01
9.090909090909083e-01 	 6.161616161616163e+00 	 1.244713751109659e+01
1.111111111111111e+00 	 6.161616161616163e+00 	 1.255851266629224e+01
1.313131313131313e+00 	 6.161616161616163e+00 	 1.344000656272473e+01
1.515151515151516e+00 	 6.161616161616163e+00 	 1.377398820506404e+01
1.717171717171716e+00 	 6.161616161616163e+00 	 1.344919872132474e+01
1.919191919191919e+00 	 6.161616161616163e+00 	 1.267447089516596e+01
2.121212121212121e+00 	 6.161616161616163e+00 	 1.289130464562097e+01
2.323232323232324e+00 	 6.161616161616163e+00 	 1.379474424404314e+01
2.525252525252524e+00 	 6.161616161616163e+00 	 1.412475088807721e+01
2.727272727272727e+00 	 6.161616161616163e+00 	 1.379384872908478e+01
2.929292929292929e+00 	 6.161616161616163e+00 	 1.305309283208653e+01
3.131313131313131e+00 	 6.161616161616163e+00 	 1.336555965421602e+01
3.333333333333334e+00 	 6.161616161616163e+00 	 1.427841488257508e+01
3.535353535353535e+00 	 6.161616161616163e+00 	 1.459545855754449e+01
3.737373737373737e+00 	 6.161616161616163e+00 	 1.424920452330515e+01
3.939393939393939e+00 	 6.161616161616163e+00 	 1.353795730298861e+01
4.141414141414142e+00 	 6.161616161616163e+00 	 1.393492652526851e+01
4.343434343434343e+00 	 6.161616161616163e+00 	 1.484472308258213e+01
4.545454545454545e+00 	 6.161616161616163e+00 	 1.513997713350243e+01
4.747474747474747e+00 	 6.161616161616163e+00 	 1.476976494905313e+01
4.949494949494950e+00 	 6.161616161616163e+00 	 1.408457590590957e+01
5.151515151515150e+00 	 6.161616161616163e+00 	 1.455549157142661e+01
5.353535353535353e+00 	 6.161616161616163e+00 	 1.545144938590117e+01
5.555555555555555e+00 	 6.161616161616163e+00 	 1.571764851043619e+01
5.757575757575758e+00 	 6.161616161616163e+00 	 1.531671641330498e+01
5.959595959595958e+00 	 6.161616161616163e+00 	 1.465607734308946e+01
6.161616161616163e+00 	 6.161616161616163e+00 	 1.519177068304092e+01
6.363636363636363e+00 	 6.161616161616163e+00 	 1.606539255321557e+01
6.565656565656564e+00 	 6.161616161616163e+00 	 1.629724253909254e+01
6.767676767676768e+00 	 6.161616161616163e+00 	 1.586096193454323e+01
6.969696969696969e+00 	 6.161616161616163e+00 	 1.522538663772278e+01
7.171717171717173e+00 	 6.161616161616163e+00 	 1.581813667740213e+01
7.373737373737374e+00 	 6.161616161616163e+00 	 1.666312068487907e+01
7.575757575757574e+00 	 6.161616161616163e+00 	 1.685712595004239e+01
7.777777777777779e+00 	 6.161616161616163e+00 	 1.638279133622292e+01
7.979797979797979e+00 	 6.161616161616163e+00 	 1.577447176129879e+01
8.181818181818180e+00 	 6.161616161616163e+00 	 1.641772733368560e+01
8.383838383838384e+00 	 6.161616161616163e+00 	 1.722959750948959e+01
8.585858585858585e+00 	 6.161616161616163e+00 	 1.738367345956913e+01
8.787878787878789e+00 	 6.161616161616163e+00 	 1.687012924046377e+01
8.989898989898990e+00 	 6.161616161616163e+00 	 1.629247169583031e+01
9.191919191919190e+00 	 6.161616161616163e+00 	 1.698050249168266e+01
9.393939393939394e+00 	 6.161616161616163e+00 	 1.775619374161936e+01
9.595959595959595e+00 	 6.161616161616163e+00 	 1.786926735623946e+01
9.797979797979799e+00 	 6.161616161616163e+00 	 1.731654459624460e+01
1.000000000000000e+01 	 6.161616161616163e+00 	 1.677373301635230e+01

-1.000000000000000e+01 	 6.363636363636363e+00 	 1.778855872627580e+01
-9.797979797979798e+00 	 6.363636363636363e+00 	 1.804978008299036e+01
-9.595959595959595e+00 	 6.363636363636363e+00 	 1.831580751049113e+01
-9.393939393939394e+00 	 6.363636363636363e+00 	 1.821247630581291e+01
-9.191919191919192e+00 	 6.363636363636363e+00 	 1.774155658072715e+01
-8.989898989898990e+00 	 6.363636363636363e+00 	 1.731852635744893e+01
-8.787878787878787e+00 	 6.363636363636363e+00 	 1.759573212357746e+01
-8.585858585858587e+00 	 6.363636363636363e+00 	 1.783681380218810e+01
-8.383838383838384e+00 	 6.363636363636363e+00 	 1.770759926225111e+01
-8.181818181818182e+00 	 6.363636363636363e+00 	 1.721355185664859e+01
-7.979797979797979e+00 	 6.363636363636363e+00 	 1.681232023706807e+01
-7.777777777777778e+00 	 6.363636363636363e+00 	 1.710362165643585e+01
-7.575757575757576e+00 	 6.363636363636363e+00 	 1.732023508602481e+01
-7.373737373737374e+00 	 6.363636363636363e+00 	 1.716629752022548e+01
-7.171717171717171e+00 	 6.363636363636363e+00 	 1.665146228183363e+01
-6.969696969696970e+00 	 6.363636363636363e+00 	 1.627592658112141e+01
-6.767676767676768e+00 	 6.363636363636363e+00 	 1.658024850593301e+01
-6.565656565656566e+00 	 6.363636363636363e+00 	 1.677393707037489e+01
-6.363636363636363e+00 	 6.363636363636363e+00 	 1.659743220375478e+01
-6.161616161616162e+00 	 6.363636363636363e+00 	 1.606539255321557e+01
-5.959595959595959e+00 	 6.363636363636363e+00 	 1.572039434826092e+01
-5.757575757575758e+00 	 6.363636363636363e+00 	 1.603785133091011e+01
-5.555555555555555e+00 	 6.363636363636363e+00 	 1.621156129558508e+01
-5.353535353535354e+00 	 6.363636363636363e+00 	 1.601599766983317e+01
-5.151515151515151e+00 	 6.363636363636363e+00 	 1.547194556678883e+01
-4.949494949494950e+00 	 6.363636363636363e+00 	 1.516359616905276e+01
-4.747474747474747e+00 	 6.363636363636363e+00 	 1.549587656489046e+01
-4.545454545454546e+00 	 6.363636363636363e+00 	 1.565428362063220e+01
-4.343434343434343e+00 	 6.363636363636363e+00 	 1.544484696279632e+01
-4.141414141414142e+00 	 6.363636363636363e+00 	 1.489588378316384e+01
-3.939393939393939e+00 	 6.363636363636363e+00 	 1.463179761655307e+01
-3.737373737373738e+00 	 6.363636363636363e+00 	 1.498241257113129e+01
-3.535353535353535e+00 	 6.363636363636363e+00 	 1.513207155353762e+01
-3.333333333333333e+00 	 6.363636363636363e+00 	 1.491572382582303e+01
-3.131313131313131e+00 	 6.363636363636363e+00 	 1.437087764374312e+01
-2.929292929292929e+00 	 6.363636363636363e+00 	 1.416006757410592e+01
-2.727272727272728e+00 	 6.363636363636363e+00 	 1.453419068516759e+01
-2.525252525252525e+00 	 6.363636363636363e+00 	 1.468320931371030e+01
-2.323232323232324e+00 	 6.363636363636363e+00 	 1.446824030118949e+01
-2.121212121212121e+00 	 6.363636363636363e+00 	 1.393785888334118e+01
-1.919191919191919e+00 	 6.363636363636363e+00 	 1.378994201899263e+01
-1.717171717171718e+00 	 6.363636363636363e+00 	 1.419348431164751e+01
-1.515151515151516e+00 	 6.363636363636363e+00 	 1.435037448453652e+01
-1.313131313131313e+00 	 6.363636363636363e+00 	 1.414508127774063e+01
-1.111111111111111e+00 	 6.363636363636363e+00 	 1.363931393408176e+01
-9.090909090909101e-01 	 6.363636363636363e+00 	 1.356279810056740e+01
-7.070707070707076e-01 	 6.363636363636363e+00 	 1.400056385120902e+01
-5.050505050505052e-01 	 6.363636363636363e+00 	 1.417221333648063e+01
-3.030303030303028e-01 	 6.363636363636363e+00 	 1.398276775224517e+01
-1.010101010101003e-01 	 6.363636363636363e+00 	 1.350933220202146e+01
1.010101010101003e-01 	 6.363636363636363e+00 	 1.350933220202146e+01
3.030303030303028e-01 	 6.363636363636363e+00 	 1.398276775224517e+01
5.050505050505052e-01 	 6.363636363636363e+00 	 1.417221333648063e+01
7.070707070707076e-01 	 6.363636363636363e+00 	 1.400056385120902e+01
9.090909090909083e-01 	 6.363636363636363e+00 	 1.356279810056740e+01
1.111111111111111e+00 	 6.363636363636363e+00 	 1.363931393408176e+01
1.313131313131313e+00 	 6.363636363636363e+00 	 1.414508127774063e+01
1.515151515151516e+00 	 6.363636363636363e+00 	 1.435037448453652e+01
1.717171717171716e+00 	 6.363636363636363e+00 	 1.419348431164751e+01
1.919191919191919e+00 	 6.363636363636363e+00 	 1.378994201899263e+01
2.121212121212121e+00 	 6.363636363636363e+00 	 1.393785888334118e+01
2.323232323232324e+00 	 6.363636363636363e+00 	 1.446824030118949e+01
2.525252525252524e+00 	 6.363636363636363e+00 	 1.468320931371030e+01
2.727272727272727e+00 	 6.363636363636363e+00 	 1.453419068516759e+01
2.929292929292929e+00 	 6.363636363636363e+00 	 1.416006757410592e+01
3.131313131313131e+00 	 6.363636363636363e+00 	 1.437087764374312e+01
3.333333333333334e+00 	 6.363636363636363e+00 	 1.491572382582303e+01
3.535353535353535e+00 	 6.363636363636363e+00 	 1.513207155353762e+01
3.737373737373737e+00 	 6.363636363636363e+00 	 1.498241257113129e+01
3.939393939393939e+00 	 6.363636363636363e+00 	 1.463179761655307e+01
4.141414141414142e+00 	 6.363636363636363e+00 	 1.489588378316384e+01
4.343434343434343e+00 	 6.363636363636363e+00 	 1.544484696279632e+01
4.545454545454545e+00 	 6.363636363636363e+00 	 1.565428362063220e+01
4.747474747474747e+00 	 6.363636363636363e+00 	 1.549587656489046e+01
4.949494949494950e+00 	 6.363636363636363e+00 	 1.516359616905276e+01
5.151515151515150e+00 	 6.363636363636363e+00 	 1.547194556678882e+01
5.353535353535353e+00 	 6.363636363636363e+00 	 1.601599766983317e+01
5.555555555555555e+00 	 6.363636363636363e+00 	 1.621156129558508e+01
5.757575757575758e+00 	 6.363636363636363e+00 	 1.603785133091011e+01
5.959595959595958e+00 	 6.363636363636363e+00 	 1.572039434826093e+01
6.161616161616163e+00 	 6.363636363636363e+00 	 1.606539255321557e+01
6.363636363636363e+00 	 6.363636363636363e+00 	 1.659743220375478e+01
6.565656565656564e+00 	 6.363636363636363e+00 	 1.677393707037489e+01
6.767676767676768e+00 	 6.363636363636363e+00 	 1.658024850593301e+01
6.969696969696969e+00 	 6.363636363636363e+00 	 1.627592658112141e+01
7.171717171717173e+00 	 6.363636363636363e+00 	 1.665146228183363e+01
7.373737373737374e+00 	 6.363636363636363e+00 	 1.716629752022548e+01
7.575757575757574e+00 	 6.363636363636363e+00 	 1.732023508602481e+01
7.777777777777779e+00 	 6.363636363636363e+00 	 1.710362165643585e+01
7.979797979797979e+00 	 6.363636363636363e+00 	 1.681232023706807e+01
8.181818181818180e+00 	 6.363636363636363e+00 	 1.721355185664858e+01
8.383838383838384e+00 	 6.363636363636363e+00 	 1.770759926225111e+01
8.585858585858585e+00 	 6.363636363636363e+00 	 1.783681380218810e+01
8.787878787878789e+00 	 6.363636363636363e+00 	 1.759573212357746e+01
8.989898989898990e+00 	 6.363636363636363e+00 	 1.731852635744893e+01
9.191919191919190e+00 	 6.363636363636363e+00 	 1.774155658072714e+01
9.393939393939394e+00 	 6.363636363636363e+00 	 1.821247630581291e+01
9.595959595959595e+00 	 6.363636363636363e+00 	 1.831580751049113e+01
9.797979797979799e+00 	 6.363636363636363e+00 	 1.804978008299036e+01
1.000000000000000e+01 	 6.363636363636363e+00 	 1.778855872627580e+01

-1.000000000000000e+01 	 6.565656565656564e+00 	 1.799165714429427e+01
-9.797979797979798e+00 	 6.565656565656564e+00 	 1.821199170803253e+01
-9.595959595959595e+00 	 6.565656565656564e+00 	 1.843642865061588e+01
-9.393939393939394e+00 	 6.565656565656564e+00 	 1.833662491735445e+01
-9.191919191919192e+00 	 6.565656565656564e+00 	 1.791413873610600e+01
-8.989898989898990e+00 	 6.565656565656564e+00 	 1.753357734231528e+01
-8.787878787878787e+00 	 6.565656565656564e+00 	 1.776741194294819e+01
-8.585858585858587e+00 	 6.565656565656564e+00 	 1.796945796715309e+01
-8.383838383838384e+00 	 6.565656565656564e+00 	 1.784647061671808e+01
-8.181818181818182e+00 	 6.565656565656564e+00 	 1.740325211822658e+01
-7.979797979797979e+00 	 6.565656565656564e+00 	 1.704141959040534e+01
-7.777777777777778e+00 	 6.565656565656564e+00 	 1.728726284522817e+01
-7.575757575757576e+00 	 6.565656565656564e+00 	 1.746751875233482e+01
-7.373737373737374e+00 	 6.565656565656564e+00 	 1.732256412091655e+01
-7.171717171717171e+00 	 6.565656565656564e+00 	 1.686088170267137e+01
-6.969696969696970e+00 	 6.565656565656564e+00 	 1.652143072946683e+01
-6.767676767676768e+00 	 6.565656565656564e+00 	 1.677858981411817e+01
-6.565656565656566e+00 	 6.565656565656564e+00 	 1.693867917746334e+01
-6.363636363636363e+00 	 6.565656565656564e+00 	 1.677393707037489e+01
-6.161616161616162e+00 	 6.565656565656564e+00 	 1.629724253909254e+01
-5.959595959595959e+00 	 6.565656565656564e+00 	 1.598474828235059e+01
-5.757575757575758e+00 	 6.565656565656564e+00 	 1.625366941978998e+01
-5.555555555555555e+00 	 6.565656565656564e+00 	 1.639654249941253e+01
-5.353535353535354e+00 	 6.565656565656564e+00 	 1.621547531007976e+01
-5.151515151515151e+00 	 6.565656565656564e+00 	 1.572872647469520e+01
-4.949494949494950e+00 	 6.565656565656564e+00 	 1.544897085145708e+01
-4.747474747474747e+00 	 6.565656565656564e+00 	 1.573157088446173e+01
-4.545454545454546e+00 	 6.565656565656564e+00 	 1.586178101617130e+01
-4.343434343434343e+00 	 6.565656565656564e+00 	 1.566940302808746e+01
-4.141414141414142e+00 	 6.565656565656564e+00 	 1.517930672779191e+01
-3.939393939393939e+00 	 6.565656565656564e+00 	 1.493945610998766e+01
-3.737373737373738e+00 	 6.565656565656564e+00 	 1.523930743899910e+01
-3.535353535353535e+00 	 6.565656565656564e+00 	 1.536310213224457e+01
-3.333333333333333e+00 	 6.565656565656564e+00 	 1.516601928441879e+01
-3.131313131313131e+00 	 6.565656565656564e+00 	 1.468099255132525e+01
-2.929292929292929e+00 	 6.565656565656564e+00 	 1.448944527330554e+01
-2.727272727272728e+00 	 6.565656565656564e+00 	 1.481156830997733e+01
-2.525252525252525e+00 	 6.565656565656564e+00 	 1.493653057235497e+01
-2.323232323232324e+00 	 6.565656565656564e+00 	 1.474247000912900e+01
-2.121212121212121e+00 	 6.565656565656564e+00 	 1.427202707586751e+01
-1.919191919191919e+00 	 6.565656565656564e+00 	 1.413763427386567e+01
-1.717171717171718e+00 	 6.565656565656564e+00 	 1.448760328378954e+01
-1.515151515151516e+00 	 6.565656565656564e+00 	 1.462156287307498e+01
-1.313131313131313e+00 	 6.565656565656564e+00 	 1.443813712844803e+01
-1.111111111111111e+00 	 6.565656565656564e+00 	 1.399148591762718e+01
-9.090909090909101e-01 	 6.565656565656564e+00 	 1.392198424944135e+01
-7.070707070707076e-01 	 6.565656565656564e+00 	 1.430425483862575e+01
-5.050505050505052e-01 	 6.565656565656564e+00 	 1.445346498397837e+01
-3.030303030303028e-01 	 6.565656565656564e+00 	 1.428626896300628e+01
-1.010101010101003e-01 	 6.565656565656564e+00 	 1.387033196823626e+01
1.010101010101003e-01 	 6.565656565656564e+00 	 1.387033196823626e+01
3.030303030303028e-01 	 6.565656565656564e+00 	 1.428626896300628e+01
5.050505050505052e-01 	 6.565656565656564e+00 	 1.445346498397837e+01
7.070707070707076e-01 	 6.565656565656564e+00 	 1.430425483862575e+01
9.090909090909083e-01 	 6.565656565656564e+00 	 1.392198424944135e+01
1.111111111111111e+00 	 6.565656565656564e+00 	 1.399148591762718e+01
1.313131313131313e+00 	 6.565656565656564e+00 	 1.443813712844803e+01
1.515151515151516e+00 	 6.565656565656564e+00 	 1.462156287307498e+01
1.717171717171716e+00 	 6.565656565656564e+00 	 1.448760328378955e+01
1.919191919191919e+00 	 6.565656565656564e+00 	 1.413763427386567e+01
2.121212121212121e+00 	 6.565656565656564e+00 	 1.427202707586751e+01
2.323232323232324e+00 	 6.565656565656564e+00 	 1.474247000912900e+01
2.525252525252524e+00 	 6.565656565656564e+00 	 1.493653057235497e+01
2.727272727272727e+00 	 6.565656565656564e+00 	 1.481156830997733e+01
2.929292929292929e+00 	 6.565656565656564e+00 	 1.448944527330554e+01
3.131313131313131e+00 	 6.565656565656564e+00 	 1.468099255132525e+01
3.333333333333334e+00 	 6.565656565656564e+00 	 1.516601928441879e+01
3.535353535353535e+00 	 6.565656565656564e+00 	 1.536310213224457e+01
3.737373737373737e+00 	 6.565656565656564e+00 	 1.523930743899910e+01
3.939393939393939e+00 	 6.565656565656564e+00 	 1.493945610998766e+01
4.141414141414142e+00 	 6.565656565656564e+00 	 1.517930672779191e+01
4.343434343434343e+00 	 6.565656565656564e+00 	 1.566940302808746e+01
4.545454545454545e+00 	 6.565656565656564e+00 	 1.586178101617130e+01
4.747474747474747e+00 	 6.565656565656564e+00 	 1.573157088446173e+01
4.949494949494950e+00 	 6.565656565656564e+00 	 1.544897085145708e+01
5.151515151515150e+00 	 6.565656565656564e+00 	 1.572872647469520e+01
5.353535353535353e+00 	 6.565656565656564e+00 	 1.621547531007976e+01
5.555555555555555e+00 	 6.565656565656564e+00 	 1.639654249941253e+01
5.757575757575758e+00 	 6.565656565656564e+00 	 1.625366941978998e+01
5.959595959595958e+00 	 6.565656565656564e+00 	 1.598474828235059e+01
6.161616161616163e+00 	 6.565656565656564e+00 	 1.629724253909254e+01
6.363636363636363e+00 	 6.565656565656564e+00 	 1.677393707037489e+01
6.565656565656564e+00 	 6.565656565656564e+00 	 1.693867917746334e+01
6.767676767676768e+00 	 6.565656565656564e+00 	 1.677858981411817e+01
6.969696969696969e+00 	 6.565656565656564e+00 	 1.652143072946683e+01
7.171717171717173e+00 	 6.565656565656564e+00 	 1.686088170267138e+01
7.373737373737374e+00 	 6.565656565656564e+00 	 1.732256412091655e+01
7.575757575757574e+00 	 6.565656565656564e+00 	 1.746751875233482e+01
7.777777777777779e+00 	 6.565656565656564e+00 	 1.728726284522818e+01
7.979797979797979e+00 	 6.565656565656564e+00 	 1.704141959040534e+01
8.181818181818180e+00 	 6.565656565656564e+00 	 1.740325211822657e+01
8.383838383838384e+00 	 6.565656565656564e+00 	 1.784647061671808e+01
8.585858585858585e+00 	 6.565656565656564e+00 	 1.796945796715310e+01
8.787878787878789e+00 	 6.565656565656564e+00 	 1.776741194294819e+01
8.989898989898990e+00 	 6.565656565656564e+00 	 1.753357734231528e+01
9.191919191919190e+00 	 6.565656565656564e+00 	 1.791413873610600e+01
9.393939393939394e+00 	 6.565656565656564e+00 	 1.833662491735445e+01
9.595959595959595e+00 	 6.565656565656564e+00 	 1.843642865061588e+01
9.797979797979799e+00 	 6.565656565656564e+00 	 1.821199170803252e+01
1.000000000000000e+01 	 6.565656565656564e+00 	 1.799165714429427e+01

-1.000000000000000e+01 	 6.767676767676768e+00 	 1.734974211862033e+01
-9.797979797979798e+00 	 6.767676767676768e+00 	 1.777973197650883e+01
-9.595959595959595e+00 	 6.767676767676768e+00 	 1.821770191420536e+01
-9.393939393939394e+00 	 6.767676767676768e+00 	 1.811495374155415e+01
-9.191919191919192e+00 	 6.767676767676768e+00 	 1.747407949727214e+01
-8.989898989898990e+00 	 6.767676767676768e+00 	 1.690435386688551e+01
-8.787878787878787e+00 	 6.767676767676768e+00 	 1.736240646539779e+01
-8.585858585858587e+00 	 6.767676767676768e+00 	 1.776838528235183e+01
-8.383838383838384e+00 	 6.767676767676768e+00 	 1.763222668102859e+01
-8.181818181818182e+00 	 6.767676767676768e+00 	 1.696192460503051e+01
-7.979797979797979e+00 	 6.767676767676768e+00 	 1.642857977202663e+01
-7.777777777777778e+00 	 6.767676767676768e+00 	 1.691162647160731e+01
-7.575757575757576e+00 	 6.767676767676768e+00 	 1.728593812434634e+01
-7.373737373737374e+00 	 6.767676767676768e+00 	 1.711760989376440e+01
-7.171717171717171e+00 	 6.767676767676768e+00 	 1.642075855476711e+01
-6.969696969696970e+00 	 6.767676767676768e+00 	 1.592885711097252e+01
-6.767676767676768e+00 	 6.767676767676768e+00 	 1.643456024453124e+01
-6.565656565656566e+00 	 6.767676767676768e+00 	 1.677858981411817e+01
-6.363636363636363e+00 	 6.767676767676768e+00 	 1.658024850593301e+01
-6.161616161616162e+00 	 6.767676767676768e+00 	 1.586096193454322e+01
-5.959595959595959e+00 	 6.767676767676768e+00 	 1.541631675269283e+01
-5.757575757575758e+00 	 6.767676767676768e+00 	 1.594340073464825e+01
-5.555555555555555e+00 	 6.767676767676768e+00 	 1.625985826742836e+01
-5.353535353535354e+00 	 6.767676767676768e+00 	 1.603486097817838e+01
-5.151515151515151e+00 	 6.767676767676768e+00 	 1.529877694306535e+01
-4.949494949494950e+00 	 6.767676767676768e+00 	 1.490817574659480e+01
-4.747474747474747e+00 	 6.767676767676768e+00 	 1.545673418652926e+01
-4.545454545454546e+00 	 6.767676767676768e+00 	 1.574987694266923e+01
-4.343434343434343e+00 	 6.767676767676768e+00 	 1.550300359684951e+01
-4.141414141414142e+00 	 6.767676767676768e+00 	 1.475747913521620e+01
-3.939393939393939e+00 	 6.767676767676768e+00 	 1.442879408327474e+01
-3.737373737373738e+00 	 6.767676767676768e+00 	 1.500044158525684e+01
-3.535353535353535e+00 	 6.767676767676768e+00 	 1.527610686875679e+01
-3.333333333333333e+00 	 6.767676767676768e+00 	 1.501355364809834e+01
-3.131313131313131e+00 	 6.767676767676768e+00 	 1.426758280374308e+01
-2.929292929292929e+00 	 6.767676767676768e+00 	 1.400956387815082e+01
-2.727272727272728e+00 	 6.767676767676768e+00 	 1.460721338605186e+01
-2.525252525252525e+00 	 6.767676767676768e+00 	 1.487242991193976e+01
-2.323232323232324e+00 	 6.767676767676768e+00 	 1.460133094435071e+01
-2.121212121212121e+00 	 6.767676767676768e+00 	 1.386493543365061e+01
-1.919191919191919e+00 	 6.767676767676768e+00 	 1.368643974078644e+01
-1.717171717171718e+00 	 6.767676767676768e+00 	 1.431346365792064e+01
-1.515151515151516e+00 	 6.767676767676768e+00 	 1.457541708188088e+01
-1.313131313131313e+00 	 6.767676767676768e+00 	 1.430269668715221e+01
-1.111111111111111e+00 	 6.767676767676768e+00 	 1.358562992284243e+01
-9.090909090909101e-01 	 6.767676767676768e+00 	 1.349417960601762e+01
-7.070707070707076e-01 	 6.767676767676768e+00 	 1.415291044202538e+01
-5.050505050505052e-01 	 6.767676767676768e+00 	 1.441729673982776e+01
-3.030303030303028e-01 	 6.767676767676768e+00 	 1.414797514680360e+01
-1.010101010101003e-01 	 6.767676767676768e+00 	 1.345796212782076e+01
1.010101010101003e-01 	 6.767676767676768e+00 	 1.345796212782076e+01
3.030303030303028e-01 	 6.767676767676768e+00 	 1.414797514680360e+01
5.050505050505052e-01 	 6.767676767676768e+00 	 1.441729673982776e+01
7.070707070707076e-01 	 6.767676767676768e+00 	 1.415291044202538e+01
9.090909090909083e-01 	 6.767676767676768e+00 	 1.349417960601762e+01
1.111111111111111e+00 	 6.767676767676768e+00 	 1.358562992284243e+01
1.313131313131313e+00 	 6.767676767676768e+00 	 1.430269668715221e+01
1.515151515151516e+00 	 6.767676767676768e+00 	 1.457541708188088e+01
1.717171717171716e+00 	 6.767676767676768e+00 	 1.431346365792064e+01
1.919191919191919e+00 	 6.767676767676768e+00 	 1.368643974078644e+01
2.121212121212121e+00 	 6.767676767676768e+00 	 1.386493543365061e+01
2.323232323232324e+00 	 6.767676767676768e+00 	 1.460133094435071e+01
2.525252525252524e+00 	 6.767676767676768e+00 	 1.487242991193976e+01
2.727272727272727e+00 	 6.767676767676768e+00 	 1.460721338605186e+01
2.929292929292929e+00 	 6.767676767676768e+00 	 1.400956387815082e+01
3.131313131313131e+00 	 6.767676767676768e+00 	 1.426758280374308e+01
3.333333333333334e+00 	 6.767676767676768e+00 	 1.501355364809835e+01
3.535353535353535e+00 	 6.767676767676768e+00 	 1.527610686875679e+01
3.737373737373737e+00 	 6.767676767676768e+00 	 1.500044158525684e+01
3.939393939393939e+00 	 6.767676767676768e+00 	 1.442879408327474e+01
4.141414141414142e+00 	 6.767676767676768e+00 	 1.475747913521620e+01
4.343434343434343e+00 	 6.767676767676768e+00 	 1.550300359684951e+01
4.545454545454545e+00 	 6.767676767676768e+00 	 1.574987694266923e+01
4.747474747474747e+00 	 6.767676767676768e+00 	 1.545673418652926e+01
4.949494949494950e+00 	 6.767676767676768e+00 	 1.490817574659480e+01
5.151515151515150e+00 	 6.767676767676768e+00 	 1.529877694306534e+01
5.353535353535353e+00 	 6.767676767676768e+00 	 1.603486097817838e+01
5.555555555555555e+00 	 6.767676767676768e+00 	 1.625985826742836e+01
5.757575757575758e+00 	 6.767676767676768e+00 	 1.594340073464825e+01
5.959595959595958e+00 	 6.767676767676768e+00 	 1.541631675269283e+01
6.161616161616163e+00 	 6.767676767676768e+00 	 1.586096193454323e+01
6.363636363636363e+00 	 6.767676767676768e+00 	 1.658024850593301e+01
6.565656565656564e+00 	 6.767676767676768e+00 	 1.677858981411817e+01
6.767676767676768e+00 	 6.767676767676768e+00 	 1.643456024453124e+01
6.969696969696969e+00 	 6.767676767676768e+00 	 1.592885711097252e+01
7.171717171717173e+00 	 6.767676767676768e+00 	 1.642075855476712e+01
7.373737373737374e+00 	 6.767676767676768e+00 	 1.711760989376440e+01
7.575757575757574e+00 	 6.767676767676768e+00 	 1.728593812434634e+01
7.777777777777779e+00 	 6.767676767676768e+00 	 1.691162647160731e+01
7.979797979797979e+00 	 6.767676767676768e+00 	 1.642857977202663e+01
8.181818181818180e+00 	 6.767676767676768e+00 	 1.696192460503050e+01
8.383838383838384e+00 	 6.767676767676768e+00 	 1.763222668102859e+01
8.585858585858585e+00 	 6.767676767676768e+00 	 1.776838528235183e+01
8.787878787878789e+00 	 6.767676767676768e+00 	 1.736240646539779e+01
8.989898989898990e+00 	 6.767676767676768e+00 	 1.690435386688551e+01
9.191919191919190e+00 	 6.767676767676768e+00 	 1.747407949727213e+01
9.393939393939394e+00 	 6.767676767676768e+00 	 1.811495374155415e+01
9.595959595959595e+00 	 6.767676767676768e+00 	 1.821770191420536e+01
9.797979797979799e+00 	 6.767676767676768e+00 	 1.777973197650883e+01
1.000000000000000e+01 	 6.767676767676768e+00 	 1.734974211862033e+01

-1.000000000000000e+01 	 6.969696969696969e+00 	 1.645675977759818e+01
-9.797979797979798e+00 	 6.969696969696969e+00 	 1.717087761624950e+01
-9.595959595959595e+00 	 6.969696969696969e+00 	 1.789821333317662e+01
-9.393939393939394e+00 	 6.969696969696969e+00 	 1.779057780548869e+01
-9.191919191919192e+00 	 6.969696969696969e+00 	 1.685196705663756e+01
-8.989898989898990e+00 	 6.969696969696969e+00 	 1.602418796546865e+01
-8.787878787878787e+00 	 6.969696969696969e+00 	 1.678598779112681e+01
-8.585858585858587e+00 	 6.969696969696969e+00 	 1.746810586213273e+01
-8.383838383838384e+00 	 6.969696969696969e+00 	 1.731297641051267e+01
-8.181818181818182e+00 	 6.969696969696969e+00 	 1.633293033649841e+01
-7.979797979797979e+00 	 6.969696969696969e+00 	 1.556532892348578e+01
-7.777777777777778e+00 	 6.969696969696969e+00 	 1.636957256300387e+01
-7.575757575757576e+00 	 6.969696969696969e+00 	 1.700639567625432e+01
-7.373737373737374e+00 	 6.969696969696969e+00 	 1.680502248492069e+01
-7.171717171717171e+00 	 6.969696969696969e+00 	 1.578722656271519e+01
-6.969696969696970e+00 	 6.969696969696969e+00 	 1.508676111758665e+01
-6.767676767676768e+00 	 6.969696969696969e+00 	 1.592885711097252e+01
-6.565656565656566e+00 	 6.969696969696969e+00 	 1.652143072946683e+01
-6.363636363636363e+00 	 6.969696969696969e+00 	 1.627592658112141e+01
-6.161616161616162e+00 	 6.969696969696969e+00 	 1.522538663772278e+01
-5.959595959595959e+00 	 6.969696969696969e+00 	 1.459954857168314e+01
-5.757575757575758e+00 	 6.969696969696969e+00 	 1.547588283719083e+01
-5.555555555555555e+00 	 6.969696969696969e+00 	 1.602659829988611e+01
-5.353535353535354e+00 	 6.969696969696969e+00 	 1.574019193779968e+01
-5.151515151515151e+00 	 6.969696969696969e+00 	 1.466349256587079e+01
-4.949494949494950e+00 	 6.969696969696969e+00 	 1.412046819860780e+01
-4.747474747474747e+00 	 6.969696969696969e+00 	 1.502869787493039e+01
-4.545454545454546e+00 	 6.969696969696969e+00 	 1.554146259350582e+01
-4.343434343434343e+00 	 6.969696969696969e+00 	 1.521868010356927e+01
-4.141414141414142e+00 	 6.969696969696969e+00 	 1.412413995800980e+01
-3.939393939393939e+00 	 6.969696969696969e+00 	 1.367285293352005e+01
-3.737373737373738e+00 	 6.969696969696969e+00 	 1.461203930899901e+01
-3.535353535353535e+00 	 6.969696969696969e+00 	 1.509225690630502e+01
-3.333333333333333e+00 	 6.969696969696969e+00 	 1.473887845488681e+01
-3.131313131313131e+00 	 6.969696969696969e+00 	 1.363643436086987e+01
-2.929292929292929e+00 	 6.969696969696969e+00 	 1.328628915403726e+01
-2.727272727272728e+00 	 6.969696969696969e+00 	 1.425667548279907e+01
-2.525252525252525e+00 	 6.969696969696969e+00 	 1.471083368330901e+01
-2.323232323232324e+00 	 6.969696969696969e+00 	 1.433341677845600e+01
-2.121212121212121e+00 	 6.969696969696969e+00 	 1.323402532849987e+01
-1.919191919191919e+00 	 6.969696969696969e+00 	 1.299414633615214e+01
-1.717171717171718e+00 	 6.969696969696969e+00 	 1.399638332147081e+01
-1.515151515151516e+00 	 6.969696969696969e+00 	 1.443107211360803e+01
-1.313131313131313e+00 	 6.969696969696969e+00 	 1.403589084755125e+01
-1.111111111111111e+00 	 6.969696969696969e+00 	 1.295033339046552e+01
-9.090909090909101e-01 	 6.969696969696969e+00 	 1.282823469922719e+01
-7.070707070707076e-01 	 6.969696969696969e+00 	 1.386204490304318e+01
-5.050505050505052e-01 	 6.969696969696969e+00 	 1.428246549952552e+01
-3.030303030303028e-01 	 6.969696969696969e+00 	 1.387400346577302e+01
-1.010101010101003e-01 	 6.969696969696969e+00 	 1.281131679524199e+01
1.010101010101003e-01 	 6.969696969696969e+00 	 1.281131679524199e+01
3.030303030303028e-01 	 6.969696969696969e+00 	 1.387400346577302e+01
5.050505050505052e-01 	 6.969696969696969e+00 	 1.428246549952552e+01
7.070707070707076e-01 	 6.969696969696969e+00 	 1.386204490304318e+01
9.090909090909083e-01 	 6.969696969696969e+00 	 1.282823469922720e+01
1.111111111111111e+00 	 6.969696969696969e+00 	 1.295033339046552e+01
1.313131313131313e+00 	 6.969696969696969e+00 	 1.403589084755125e+01
1.515151515151516e+00 	 6.969696969696969e+00 	 1.443107211360803e+01
1.717171717171716e+00 	 6.969696969696969e+00 	 1.399638332147081e+01
1.919191919191919e+00 	 6.969696969696969e+00 	 1.299414633615214e+01
2.121212121212121e+00 	 6.969696969696969e+00 	 1.323402532849987e+01
2.323232323232324e+00 	 6.969696969696969e+00 	 1.433341677845600e+01
2.525252525252524e+00 	 6.969696969696969e+00 	 1.471083368330901e+01
2.727272727272727e+00 	 6.969696969696969e+00 	 1.425667548279907e+01
2.929292929292929e+00 	 6.969696969696969e+00 	 1.328628915403726e+01
3.131313131313131e+00 	 6.969696969696969e+00 	 1.363643436086987e+01
3.333333333333334e+00 	 6.969696969696969e+00 	 1.473887845488681e+01
3.535353535353535e+00 	 6.969696969696969e+00 	 1.509225690630502e+01
3.737373737373737e+00 	 6.969696969696969e+00 	 1.461203930899901e+01
3.939393939393939e+00 	 6.969696969696969e+00 	 1.367285293352005e+01
4.141414141414142e+00 	 6.969696969696969e+00 	 1.412413995800980e+01
4.343434343434343e+00 	 6.969696969696969e+00 	 1.521868010356927e+01
4.545454545454545e+00 	 6.969696969696969e+00 	 1.554146259350582e+01
4.747474747474747e+00 	 6.969696969696969e+00 	 1.502869787493039e+01
4.949494949494950e+00 	 6.969696969696969e+00 	 1.412046819860780e+01
5.151515151515150e+00 	 6.969696969696969e+00 	 1.466349256587078e+01
5.353535353535353e+00 	 6.969696969696969e+00 	 1.574019193779968e+01
5.555555555555555e+00 	 6.969696969696969e+00 	 1.602659829988611e+01
5.757575757575758e+00 	 6.969696969696969e+00 	 1.547588283719083e+01
5.959595959595958e+00 	 6.969696969696969e+00 	 1.459954857168314e+01
6.161616161616163e+00 	 6.969696969696969e+00 	 1.522538663772278e+01
6.363636363636363e+00 	 6.969696969696969e+00 	 1.627592658112141e+01
6.565656565656564e+00 	 6.969696969696969e+00 	 1.652143072946683e+01
6.767676767676768e+00 	 6.969696969696969e+00 	 1.592885711097252e+01
6.969696969696969e+00 	 6.969696969696969e+00 	 1.508676111758665e+01
7.171717171717173e+00 	 6.969696969696969e+00 	 1.578722656271520e+01
7.373737373737374e+00 	 6.969696969696969e+00 	 1.680502248492069e+01
7.575757575757574e+00 	 6.969696969696969e+00 	 1.700639567625432e+01
7.777777777777779e+00 	 6.969696969696969e+00 	 1.636957256300387e+01
7.979797979797979e+00 	 6.969696969696969e+00 	 1.556532892348578e+01
8.181818181818180e+00 	 6.969696969696969e+00 	 1.633293033649839e+01
8.383838383838384e+00 	 6.969696969696969e+00 	 1.731297641051267e+01
8.585858585858585e+00 	 6.969696969696969e+00 	 1.746810586213273e+01
8.787878787878789e+00 	 6.969696969696969e+00 	 1.678598779112680e+01
8.989898989898990e+00 	 6.969696969696969e+00 	 1.602418796546865e+01
9.191919191919190e+00 	 6.969696969696969e+00 	 1.685196705663756e+01
9.393939393939394e+00 	 6.969696969696969e+00 	 1.779057780548869e+01
9.595959595959595e+00 	 6.969696969696969e+00 	 1.789821333317662e+01
9.797979797979799e+00 	 6.969696969696969e+00 	 1.717087761624949e+01
1.000000000000000e+01 	 6.969696969696969e+00 	 1.645675977759818e+01

-1.000000000000000e+01 	 7.171717171717173e+00 	 1.712110197243904e+01
-9.797979797979798e+00 	 7.171717171717173e+00 	 1.765779522539524e+01
-9.595959595959595e+00 	 7.171717171717173e+00 	 1.820449738653312e+01
-9.393939393939394e+00 	 7.171717171717173e+00 	 1.810382687008184e+01
-9.191919191919192e+00 	 7.171717171717173e+00 	 1.735888837090750e+01
-8.989898989898990e+00 	 7.171717171717173e+00 	 1.669963705251844e+01
-8.787878787878787e+00 	 7.171717171717173e+00 	 1.727218427425723e+01
-8.585858585858587e+00 	 7.171717171717173e+00 	 1.778278153058899e+01
-8.383838383838384e+00 	 7.171717171717173e+00 	 1.764428980420985e+01
-8.181818181818182e+00 	 7.171717171717173e+00 	 1.686627901816575e+01
-7.979797979797979e+00 	 7.171717171717173e+00 	 1.625276926473961e+01
-7.777777777777778e+00 	 7.171717171717173e+00 	 1.685737805872195e+01
-7.575757575757576e+00 	 7.171717171717173e+00 	 1.733210577153364e+01
-7.373737373737374e+00 	 7.171717171717173e+00 	 1.715708628836865e+01
-7.171717171717171e+00 	 7.171717171717173e+00 	 1.634921472506936e+01
-6.969696969696970e+00 	 7.171717171717173e+00 	 1.578722656271520e+01
-6.767676767676768e+00 	 7.171717171717173e+00 	 1.642075855476712e+01
-6.565656565656566e+00 	 7.171717171717173e+00 	 1.686088170267137e+01
-6.363636363636363e+00 	 7.171717171717173e+00 	 1.665146228183363e+01
-6.161616161616162e+00 	 7.171717171717173e+00 	 1.581813667740213e+01
-5.959595959595959e+00 	 7.171717171717173e+00 	 1.531404087769873e+01
-5.757575757575758e+00 	 7.171717171717173e+00 	 1.597429788396560e+01
-5.555555555555555e+00 	 7.171717171717173e+00 	 1.638231170117218e+01
-5.353535353535354e+00 	 7.171717171717173e+00 	 1.614167588209343e+01
-5.151515151515151e+00 	 7.171717171717173e+00 	 1.528872009969702e+01
-4.949494949494950e+00 	 7.171717171717173e+00 	 1.484962112859786e+01
-4.747474747474747e+00 	 7.171717171717173e+00 	 1.553558565186762e+01
-4.545454545454546e+00 	 7.171717171717173e+00 	 1.591535470158022e+01
-4.343434343434343e+00 	 7.171717171717173e+00 	 1.564788306541982e+01
-4.141414141414142e+00 	 7.171717171717173e+00 	 1.478265191966119e+01
-3.939393939393939e+00 	 7.171717171717173e+00 	 1.441640612108863e+01
-3.737373737373738e+00 	 7.171717171717173e+00 	 1.512832066348096e+01
-3.535353535353535e+00 	 7.171717171717173e+00 	 1.548502986003142e+01
-3.333333333333333e+00 	 7.171717171717173e+00 	 1.519622224603046e+01
-3.131313131313131e+00 	 7.171717171717173e+00 	 1.432745603512803e+01
-2.929292929292929e+00 	 7.171717171717173e+00 	 1.404240518030575e+01
-2.727272727272728e+00 	 7.171717171717173e+00 	 1.478151989541052e+01
-2.525252525252525e+00 	 7.171717171717173e+00 	 1.512126215844839e+01
-2.323232323232324e+00 	 7.171717171717173e+00 	 1.481726232803039e+01
-2.121212121212121e+00 	 7.171717171717173e+00 	 1.395450443513557e+01
-1.919191919191919e+00 	 7.171717171717173e+00 	 1.375875500095631e+01
-1.717171717171718e+00 	 7.171717171717173e+00 	 1.452658473051886e+01
-1.515151515151516e+00 	 7.171717171717173e+00 	 1.485544661754143e+01
-1.313131313131313e+00 	 7.171717171717173e+00 	 1.454205727640319e+01
-1.111111111111111e+00 	 7.171717171717173e+00 	 1.369455726672906e+01
-9.090909090909101e-01 	 7.171717171717173e+00 	 1.359477270763453e+01
-7.070707070707076e-01 	 7.171717171717173e+00 	 1.439188117633711e+01
-5.050505050505052e-01 	 7.171717171717173e+00 	 1.471460497902305e+01
-3.030303030303028e-01 	 7.171717171717173e+00 	 1.439593828637382e+01
-1.010101010101003e-01 	 7.171717171717173e+00 	 1.357125759957317e+01
1.010101010101003e-01 	 7.171717171717173e+00 	 1.357125759957317e+01
3.030303030303028e-01 	 7.171717171717173e+00 	 1.439593828637382e+01
5.050505050505052e-01 	 7.171717171717173e+00 	 1.471460497902305e+01
7.070707070707076e-01 	 7.171717171717173e+00 	 1.439188117633711e+01
9.090909090909083e-01 	 7.171717171717173e+00 	 1.359477270763454e+01
1.111111111111111e+00 	 7.171717171717173e+00 	 1.369455726672906e+01
1.313131313131313e+00 	 7.171717171717173e+00 	 1.454205727640319e+01
1.515151515151516e+00 	 7.171717171717173e+00 	 1.485544661754143e+01
1.717171717171716e+00 	 7.171717171717173e+00 	 1.452658473051887e+01
1.919191919191919e+00 	 7.171717171717173e+00 	 1.375875500095631e+01
2.121212121212121e+00 	 7.171717171717173e+00 	 1.395450443513557e+01
2.323232323232324e+00 	 7.171717171717173e+00 	 1.481726232803039e+01
2.525252525252524e+00 	 7.171717171717173e+00 	 1.512126215844840e+01
2.727272727272727e+00 	 7.171717171717173e+00 	 1.478151989541052e+01
2.929292929292929e+00 	 7.171717171717173e+00 	 1.404240518030575e+01
3.131313131313131e+00 	 7.171717171717173e+00 	 1.432745603512803e+01
3.333333333333334e+00 	 7.171717171717173e+00 	 1.519622224603046e+01
3.535353535353535e+00 	 7.171717171717173e+00 	 1.548502986003142e+01
3.737373737373737e+00 	 7.171717171717173e+00 	 1.512832066348096e+01
3.939393939393939e+00 	 7.171717171717173e+00 	 1.441640612108863e+01
4.141414141414142e+00 	 7.171717171717173e+00 	 1.478265191966119e+01
4.343434343434343e+00 	 7.171717171717173e+00 	 1.564788306541982e+01
4.545454545454545e+00 	 7.171717171717173e+00 	 1.591535470158022e+01
4.747474747474747e+00 	 7.171717171717173e+00 	 1.553558565186762e+01
4.949494949494950e+00 	 7.171717171717173e+00 	 1.484962112859786e+01
5.151515151515150e+00 	 7.171717171717173e+00 	 1.528872009969701e+01
5.353535353535353e+00 	 7.171717171717173e+00 	 1.614167588209343e+01
5.555555555555555e+00 	 7.171717171717173e+00 	 1.638231170117218e+01
5.757575757575758e+00 	 7.171717171717173e+00 	 1.597429788396560e+01
5.959595959595958e+00 	 7.171717171717173e+00 	 1.531404087769873e+01
6.161616161616163e+00 	 7.171717171717173e+00 	 1.581813667740213e+01
6.363636363636363e+00 	 7.171717171717173e+00 	 1.665146228183363e+01
6.565656565656564e+00 	 7.171717171717173e+00 	 1.686088170267138e+01
6.767676767676768e+00 	 7.171717171717173e+00 	 1.642075855476712e+01
6.969696969696969e+00 	 7.171717171717173e+00 	 1.578722656271520e+01
7.171717171717173e+00 	 7.171717171717173e+00 	 1.634921472506937e+01
7.373737373737374e+00 	 7.171717171717173e+00 	 1.715708628836865e+01
7.575757575757574e+00 	 7.171717171717173e+00 	 1.733210577153364e+01
7.777777777777779e+00 	 7.171717171717173e+00 	 1.685737805872195e+01
7.979797979797979e+00 	 7.171717171717173e+00 	 1.625276926473961e+01
8.181818181818180e+00 	 7.171717171717173e+00 	 1.686627901816573e+01
8.383838383838384e+00 	 7.171717171717173e+00 	 1.764428980420985e+01
8.585858585858585e+00 	 7.171717171717173e+00 	 1.778278153058899e+01
8.787878787878789e+00 	 7.171717171717173e+00 	 1.727218427425722e+01
8.989898989898990e+00 	 7.171717171717173e+00 	 1.669963705251844e+01
9.191919191919190e+00 	 7.171717171717173e+00 	 1.735888837090749e+01
9.393939393939394e+00 	 7.171717171717173e+00 	 1.810382687008184e+01
9.595959595959595e+00 	 7.171717171717173e+00 	 1.820449738653312e+01
9.797979797979799e+00 	 7.171717171717173e+00 	 1.765779522539523e+01
1.000000000000000e+01 	 7.171717171717173e+00 	 1.712110197243904e+01

-1.000000000000000e+01 	 7.373737373737374e+00 	 1.810645262841442e+01
-9.797979797979798e+00 	 7.373737373737374e+00 	 1.837058442954899e+01
-9.595959595959595e+00 	 7.373737373737374e+00 	 1.863977319114128e+01
-9.393939393939394e+00 	 7.373737373737374e+00 	 1.854848505287769e+01
-9.191919191919192e+00 	 7.373737373737374e+00 	 1.809846018195482e+01
-8.989898989898990e+00 	 7.373737373737374e+00 	 1.769561558426768e+01
-8.787878787878787e+00 	 7.373737373737374e+00 	 1.797727951341562e+01
-8.585858585858587e+00 	 7.373737373737374e+00 	 1.822406562200454e+01
-8.383838383838384e+00 	 7.373737373737374e+00 	 1.810950950057511e+01
-8.181818181818182e+00 	 7.373737373737374e+00 	 1.763895713376095e+01
-7.979797979797979e+00 	 7.373737373737374e+00 	 1.725952168683827e+01
-7.777777777777778e+00 	 7.373737373737374e+00 	 1.755711096942317e+01
-7.575757575757576e+00 	 7.373737373737374e+00 	 1.778218420556192e+01
-7.373737373737374e+00 	 7.373737373737374e+00 	 1.764569825746029e+01
-7.171717171717171e+00 	 7.373737373737374e+00 	 1.715708628836865e+01
-6.969696969696970e+00 	 7.373737373737374e+00 	 1.680502248492069e+01
-6.767676767676768e+00 	 7.373737373737374e+00 	 1.711760989376440e+01
-6.565656565656566e+00 	 7.373737373737374e+00 	 1.732256412091655e+01
-6.363636363636363e+00 	 7.373737373737374e+00 	 1.716629752022548e+01
-6.161616161616162e+00 	 7.373737373737374e+00 	 1.666312068487907e+01
-5.959595959595959e+00 	 7.373737373737374e+00 	 1.634309635563125e+01
-5.757575757575758e+00 	 7.373737373737374e+00 	 1.667066818025961e+01
-5.555555555555555e+00 	 7.373737373737374e+00 	 1.685818492744197e+01
-5.353535353535354e+00 	 7.373737373737374e+00 	 1.668528902351458e+01
-5.151515151515151e+00 	 7.373737373737374e+00 	 1.617225515766183e+01
-4.949494949494950e+00 	 7.373737373737374e+00 	 1.588977921598037e+01
-4.747474747474747e+00 	 7.373737373737374e+00 	 1.623341708371198e+01
-4.545454545454546e+00 	 7.373737373737374e+00 	 1.640738109970400e+01
-4.343434343434343e+00 	 7.373737373737374e+00 	 1.622211450681024e+01
-4.141414141414142e+00 	 7.373737373737374e+00 	 1.570522065443472e+01
-3.939393939393939e+00 	 7.373737373737374e+00 	 1.546665024103682e+01
-3.737373737373738e+00 	 7.373737373737374e+00 	 1.582855429201846e+01
-3.535353535353535e+00 	 7.373737373737374e+00 	 1.599398518473584e+01
-3.333333333333333e+00 	 7.373737373737374e+00 	 1.580160695389206e+01
-3.131313131313131e+00 	 7.373737373737374e+00 	 1.528797023719492e+01
-2.929292929292929e+00 	 7.373737373737374e+00 	 1.510024753291993e+01
-2.727272727272728e+00 	 7.373737373737374e+00 	 1.548345234252676e+01
-2.525252525252525e+00 	 7.373737373737374e+00 	 1.564610109939783e+01
-2.323232323232324e+00 	 7.373737373737374e+00 	 1.545240041538531e+01
-2.121212121212121e+00 	 7.373737373737374e+00 	 1.494969546789103e+01
-1.919191919191919e+00 	 7.373737373737374e+00 	 1.481967507412151e+01
-1.717171717171718e+00 	 7.373737373737374e+00 	 1.522733174624947e+01
-1.515151515151516e+00 	 7.373737373737374e+00 	 1.539283552748962e+01
-1.313131313131313e+00 	 7.373737373737374e+00 	 1.520321697497914e+01
-1.111111111111111e+00 	 7.373737373737374e+00 	 1.471867129086399e+01
-9.090909090909101e-01 	 7.373737373737374e+00 	 1.465202975866860e+01
-7.070707070707076e-01 	 7.373737373737374e+00 	 1.508629117058604e+01
-5.050505050505052e-01 	 7.373737373737374e+00 	 1.525897616678557e+01
-3.030303030303028e-01 	 7.373737373737374e+00 	 1.507724779647959e+01
-1.010101010101003e-01 	 7.373737373737374e+00 	 1.461640342260129e+01
1.010101010101003e-01 	 7.373737373737374e+00 	 1.461640342260129e+01
3.030303030303028e-01 	 7.373737373737374e+00 	 1.507724779647959e+01
5.050505050505052e-01 	 7.373737373737374e+00 	 1.525897616678557e+01
7.070707070707076e-01 	 7.373737373737374e+00 	 1.508629117058604e+01
9.090909090909083e-01 	 7.373737373737374e+00 	 1.465202975866860e+01
1.111111111111111e+00 	 7.373737373737374e+00 	 1.471867129086399e+01
1.313131313131313e+00 	 7.373737373737374e+00 	 1.520321697497914e+01
1.515151515151516e+00 	 7.373737373737374e+00 	 1.539283552748962e+01
1.717171717171716e+00 	 7.373737373737374e+00 	 1.522733174624948e+01
1.919191919191919e+00 	 7.373737373737374e+00 	 1.481967507412151e+01
2.121212121212121e+00 	 7.373737373737374e+00 	 1.494969546789103e+01
2.323232323232324e+00 	 7.373737373737374e+00 	 1.545240041538531e+01
2.525252525252524e+00 	 7.373737373737374e+00 	 1.564610109939783e+01
2.727272727272727e+00 	 7.373737373737374e+00 	 1.548345234252676e+01
2.929292929292929e+00 	 7.373737373737374e+00 	 1.510024753291993e+01
3.131313131313131e+00 	 7.373737373737374e+00 	 1.528797023719492e+01
3.333333333333334e+00 	 7.373737373737374e+00 	 1.580160695389206e+01
3.535353535353535e+00 	 7.373737373737374e+00 	 1.599398518473584e+01
3.737373737373737e+00 	 7.373737373737374e+00 	 1.582855429201846e+01
3.939393939393939e+00 	 7.373737373737374e+00 	 1.546665024103682e+01
4.141414141414142e+00 	 7.373737373737374e+00 	 1.570522065443472e+01
4.343434343434343e+00 	 7.373737373737374e+00 	 1.622211450681024e+01
4.545454545454545e+00 	 7.373737373737374e+00 	 1.640738109970400e+01
4.747474747474747e+00 	 7.373737373737374e+00 	 1.623341708371198e+01
4.949494949494950e+00 	 7.373737373737374e+00 	 1.588977921598037e+01
5.151515151515150e+00 	 7.373737373737374e+00 	 1.617225515766183e+01
5.353535353535353e+00 	 7.373737373737374e+00 	 1.668528902351458e+01
5.555555555555555e+00 	 7.373737373737374e+00 	 1.685818492744197e+01
5.757575757575758e+00 	 7.373737373737374e+00 	 1.667066818025961e+01
5.959595959595958e+00 	 7.373737373737374e+00 	 1.634309635563125e+01
6.161616161616163e+00 	 7.373737373737374e+00 	 1.666312068487907e+01
6.363636363636363e+00 	 7.373737373737374e+00 	 1.716629752022548e+01
6.565656565656564e+00 	 7.373737373737374e+00 	 1.732256412091655e+01
6.767676767676768e+00 	 7.373737373737374e+00 	 1.711760989376440e+01
6.969696969696969e+00 	 7.373737373737374e+00 	 1.680502248492069e+01
7.171717171717173e+00 	 7.373737373737374e+00 	 1.715708628836865e+01
7.373737373737374e+00 	 7.373737373737374e+00 	 1.764569825746029e+01
7.575757575757574e+00 	 7.373737373737374e+00 	 1.778218420556192e+01
7.777777777777779e+00 	 7.373737373737374e+00 	 1.755711096942317e+01
7.979797979797979e+00 	 7.373737373737374e+00 	 1.725952168683827e+01
8.181818181818180e+00 	 7.373737373737374e+00 	 1.763895713376094e+01
8.383838383838384e+00 	 7.373737373737374e+00 	 1.810950950057511e+01
8.585858585858585e+00 	 7.373737373737374e+00 	 1.822406562200454e+01
8.787878787878789e+00 	 7.373737373737374e+00 	 1.797727951341562e+01
8.989898989898990e+00 	 7.373737373737374e+00 	 1.769561558426768e+01
9.191919191919190e+00 	 7.373737373737374e+00 	 1.809846018195482e+01
9.393939393939394e+00 	 7.373737373737374e+00 	 1.854848505287769e+01
9.595959595959595e+00 	 7.373737373737374e+00 	 1.863977319114128e+01
9.797979797979799e+00 	 7.373737373737374e+00 	 1.837058442954898e+01
1.000000000000000e+01 	 7.373737373737374e+00 	 1.810645262841442e+01

-1.000000000000000e+01 	 7.575757575757574e+00 	 1.826879796226847e+01
-9.797979797979798e+00 	 7.575757575757574e+00 	 1.850429030925955e+01
-9.595959595959595e+00 	 7.575757575757574e+00 	 1.874434798653034e+01
-9.393939393939394e+00 	 7.575757575757574e+00 	 1.865612910862995e+01
-9.191919191919192e+00 	 7.575757575757574e+00 	 1.824122219114472e+01
-8.989898989898990e+00 	 7.575757575757574e+00 	 1.786924889214005e+01
-8.787878787878787e+00 	 7.575757575757574e+00 	 1.812054818965071e+01
-8.585858585858587e+00 	 7.575757575757574e+00 	 1.834007052753321e+01
-8.383838383838384e+00 	 7.575757575757574e+00 	 1.823055108736418e+01
-8.181818181818182e+00 	 7.575757575757574e+00 	 1.779686321654822e+01
-7.979797979797979e+00 	 7.575757575757574e+00 	 1.744614220172042e+01
-7.777777777777778e+00 	 7.575757575757574e+00 	 1.771190639922508e+01
-7.575757575757576e+00 	 7.575757575757574e+00 	 1.791164990542275e+01
-7.373737373737374e+00 	 7.575757575757574e+00 	 1.778218420556192e+01
-7.171717171717171e+00 	 7.575757575757574e+00 	 1.733210577153363e+01
-6.969696969696970e+00 	 7.575757575757574e+00 	 1.700639567625432e+01
-6.767676767676768e+00 	 7.575757575757574e+00 	 1.728593812434634e+01
-6.565656565656566e+00 	 7.575757575757574e+00 	 1.746751875233481e+01
-6.363636363636363e+00 	 7.575757575757574e+00 	 1.732023508602481e+01
-6.161616161616162e+00 	 7.575757575757574e+00 	 1.685712595004239e+01
-5.959595959595959e+00 	 7.575757575757574e+00 	 1.656086072122671e+01
-5.757575757575758e+00 	 7.575757575757574e+00 	 1.685435784678298e+01
-5.555555555555555e+00 	 7.575757575757574e+00 	 1.702041098644302e+01
-5.353535353535354e+00 	 7.575757575757574e+00 	 1.685837658175422e+01
-5.151515151515151e+00 	 7.575757575757574e+00 	 1.638672448648386e+01
-4.949494949494950e+00 	 7.575757575757574e+00 	 1.612512361653341e+01
-4.747474747474747e+00 	 7.575757575757574e+00 	 1.643376484817222e+01
-4.545454545454546e+00 	 7.575757575757574e+00 	 1.658803259491651e+01
-4.343434343434343e+00 	 7.575757575757574e+00 	 1.641532902958724e+01
-4.141414141414142e+00 	 7.575757575757574e+00 	 1.594079633819778e+01
-3.939393939393939e+00 	 7.575757575757574e+00 	 1.571984661836912e+01
-3.737373737373738e+00 	 7.575757575757574e+00 	 1.604582871097316e+01
-3.535353535353535e+00 	 7.575757575757574e+00 	 1.619306905193591e+01
-3.333333333333333e+00 	 7.575757575757574e+00 	 1.601466494098758e+01
-3.131313131313131e+00 	 7.575757575757574e+00 	 1.554390352478692e+01
-2.929292929292929e+00 	 7.575757575757574e+00 	 1.537008770421253e+01
-2.727272727272728e+00 	 7.575757575757574e+00 	 1.571632436326523e+01
-2.525252525252525e+00 	 7.575757575757574e+00 	 1.586191271134369e+01
-2.323232323232324e+00 	 7.575757575757574e+00 	 1.568320573863864e+01
-2.121212121212121e+00 	 7.575757575757574e+00 	 1.522331709869593e+01
-1.919191919191919e+00 	 7.575757575757574e+00 	 1.510297667968185e+01
-1.717171717171718e+00 	 7.575757575757574e+00 	 1.547242377995523e+01
-1.515151515151516e+00 	 7.575757575757574e+00 	 1.562156667279153e+01
-1.313131313131313e+00 	 7.575757575757574e+00 	 1.544753903366792e+01
-1.111111111111111e+00 	 7.575757575757574e+00 	 1.500515345791365e+01
-9.090909090909101e-01 	 7.575757575757574e+00 	 1.494349567392953e+01
-7.070707070707076e-01 	 7.575757575757574e+00 	 1.533814226811051e+01
-5.050505050505052e-01 	 7.575757575757574e+00 	 1.549479944505264e+01
-3.030303030303028e-01 	 7.575757575757574e+00 	 1.532893223179319e+01
-1.010101010101003e-01 	 7.575757575757574e+00 	 1.490910436446065e+01
1.010101010101003e-01 	 7.575757575757574e+00 	 1.490910436446065e+01
3.030303030303028e-01 	 7.575757575757574e+00 	 1.532893223179319e+01
5.050505050505052e-01 	 7.575757575757574e+00 	 1.549479944505264e+01
7.070707070707076e-01 	 7.575757575757574e+00 	 1.533814226811051e+01
9.090909090909083e-01 	 7.575757575757574e+00 	 1.494349567392953e+01
1.111111111111111e+00 	 7.575757575757574e+00 	 1.500515345791365e+01
1.313131313131313e+00 	 7.575757575757574e+00 	 1.544753903366792e+01
1.515151515151516e+00 	 7.575757575757574e+00 	 1.562156667279153e+01
1.717171717171716e+00 	 7.575757575757574e+00 	 1.547242377995524e+01
1.919191919191919e+00 	 7.575757575757574e+00 	 1.510297667968185e+01
2.121212121212121e+00 	 7.575757575757574e+00 	 1.522331709869593e+01
2.323232323232324e+00 	 7.575757575757574e+00 	 1.568320573863864e+01
2.525252525252524e+00 	 7.575757575757574e+00 	 1.586191271134369e+01
2.727272727272727e+00 	 7.575757575757574e+00 	 1.571632436326523e+01
2.929292929292929e+00 	 7.575757575757574e+00 	 1.537008770421253e+01
3.131313131313131e+00 	 7.575757575757574e+00 	 1.554390352478692e+01
3.333333333333334e+00 	 7.575757575757574e+00 	 1.601466494098758e+01
3.535353535353535e+00 	 7.575757575757574e+00 	 1.619306905193591e+01
3.737373737373737e+00 	 7.575757575757574e+00 	 1.604582871097316e+01
3.939393939393939e+00 	 7.575757575757574e+00 	 1.571984661836912e+01
4.141414141414142e+00 	 7.575757575757574e+00 	 1.594079633819778e+01
4.343434343434343e+00 	 7.575757575757574e+00 	 1.641532902958724e+01
4.545454545454545e+00 	 7.575757575757574e+00 	 1.658803259491651e+01
4.747474747474747e+00 	 7.575757575757574e+00 	 1.643376484817222e+01
4.949494949494950e+00 	 7.575757575757574e+00 	 1.612512361653341e+01
5.151515151515150e+00 	 7.575757575757574e+00 	 1.638672448648386e+01
5.353535353535353e+00 	 7.575757575757574e+00 	 1.685837658175422e+01
5.555555555555555e+00 	 7.575757575757574e+00 	 1.702041098644302e+01
5.757575757575758e+00 	 7.575757575757574e+00 	 1.685435784678298e+01
5.959595959595958e+00 	 7.575757575757574e+00 	 1.656086072122671e+01
6.161616161616163e+00 	 7.575757575757574e+00 	 1.685712595004239e+01
6.363636363636363e+00 	 7.575757575757574e+00 	 1.732023508602481e+01
6.565656565656564e+00 	 7.575757575757574e+00 	 1.746751875233482e+01
6.767676767676768e+00 	 7.575757575757574e+00 	 1.728593812434634e+01
6.969696969696969e+00 	 7.575757575757574e+00 	 1.700639567625432e+01
7.171717171717173e+00 	 7.575757575757574e+00 	 1.733210577153364e+01
7.373737373737374e+00 	 7.575757575757574e+00 	 1.778218420556192e+01
7.575757575757574e+00 	 7.575757575757574e+00 	 1.791164990542275e+01
7.777777777777779e+00 	 7.575757575757574e+00 	 1.771190639922508e+01
7.979797979797979e+00 	 7.575757575757574e+00 	 1.744614220172042e+01
8.181818181818180e+00 	 7.575757575757574e+00 	 1.779686321654821e+01
8.383838383838384e+00 	 7.575757575757574e+00 	 1.823055108736418e+01
8.585858585858585e+00 	 7.575757575757574e+00 	 1.834007052753322e+01
8.787878787878789e+00 	 7.575757575757574e+00 	 1.812054818965071e+01
8.989898989898990e+00 	 7.575757575757574e+00 	 1.786924889214005e+01
9.191919191919190e+00 	 7.575757575757574e+00 	 1.824122219114472e+01
9.393939393939394e+00 	 7.575757575757574e+00 	 1.865612910862995e+01
9.595959595959595e+00 	 7.575757575757574e+00 	 1.874434798653034e+01
9.797979797979799e+00 	 7.575757575757574e+00 	 1.850429030925954e+01
1.000000000000000e+01 	 7.575757575757574e+00 	 1.826879796226847e+01

-1.000000000000000e+01 	 7.777777777777779e+00 	 1.758619147500455e+01
-9.797979797979798e+00 	 7.777777777777779e+00 	 1.804344999489800e+01
-9.595959595959595e+00 	 7.777777777777779e+00 	 1.850936119542165e+01
-9.393939393939394e+00 	 7.777777777777779e+00 	 1.841772939294449e+01
-9.191919191919192e+00 	 7.777777777777779e+00 	 1.777123659242217e+01
-8.989898989898990e+00 	 7.777777777777779e+00 	 1.719860200338341e+01
-8.787878787878787e+00 	 7.777777777777779e+00 	 1.768698078942224e+01
-8.585858585858587e+00 	 7.777777777777779e+00 	 1.812207506430428e+01
-8.383838383838384e+00 	 7.777777777777779e+00 	 1.799819050528565e+01
-8.181818181818182e+00 	 7.777777777777779e+00 	 1.732357888762847e+01
-7.979797979797979e+00 	 7.777777777777779e+00 	 1.679075272829839e+01
-7.777777777777778e+00 	 7.777777777777779e+00 	 1.730720312129925e+01
-7.575757575757576e+00 	 7.777777777777779e+00 	 1.771190639922508e+01
-7.373737373737374e+00 	 7.777777777777779e+00 	 1.755711096942317e+01
-7.171717171717171e+00 	 7.777777777777779e+00 	 1.685737805872193e+01
-6.969696969696970e+00 	 7.777777777777779e+00 	 1.636957256300387e+01
-6.767676767676768e+00 	 7.777777777777779e+00 	 1.691162647160731e+01
-6.565656565656566e+00 	 7.777777777777779e+00 	 1.728726284522817e+01
-6.363636363636363e+00 	 7.777777777777779e+00 	 1.710362165643585e+01
-6.161616161616162e+00 	 7.777777777777779e+00 	 1.638279133622292e+01
-5.959595959595959e+00 	 7.777777777777779e+00 	 1.594571583746650e+01
-5.757575757575758e+00 	 7.777777777777779e+00 	 1.651169365947730e+01
-5.555555555555555e+00 	 7.777777777777779e+00 	 1.686061498128952e+01
-5.353535353535354e+00 	 7.777777777777779e+00 	 1.665105905124371e+01
-5.151515151515151e+00 	 7.777777777777779e+00 	 1.591431993613331e+01
-4.949494949494950e+00 	 7.777777777777779e+00 	 1.553424653861389e+01
-4.747474747474747e+00 	 7.777777777777779e+00 	 1.612340235156581e+01
-4.545454545454546e+00 	 7.777777777777779e+00 	 1.644904191406611e+01
-4.343434343434343e+00 	 7.777777777777779e+00 	 1.621742013844781e+01
-4.141414141414142e+00 	 7.777777777777779e+00 	 1.547115091850712e+01
-3.939393939393939e+00 	 7.777777777777779e+00 	 1.515485543298224e+01
-3.737373737373738e+00 	 7.777777777777779e+00 	 1.576736968792568e+01
-3.535353535353535e+00 	 7.777777777777779e+00 	 1.607412491332054e+01
-3.333333333333333e+00 	 7.777777777777779e+00 	 1.582506407400985e+01
-3.131313131313131e+00 	 7.777777777777779e+00 	 1.507663924144355e+01
-2.929292929292929e+00 	 7.777777777777779e+00 	 1.483110884622204e+01
-2.727272727272728e+00 	 7.777777777777779e+00 	 1.546781664363650e+01
-2.525252525252525e+00 	 7.777777777777779e+00 	 1.576065051779076e+01
-2.323232323232324e+00 	 7.777777777777779e+00 	 1.549911602746911e+01
-2.121212121212121e+00 	 7.777777777777779e+00 	 1.475639059381898e+01
-1.919191919191919e+00 	 7.777777777777779e+00 	 1.458820814342630e+01
-1.717171717171718e+00 	 7.777777777777779e+00 	 1.524998546025812e+01
-1.515151515151516e+00 	 7.777777777777779e+00 	 1.553368821925402e+01
-1.313131313131313e+00 	 7.777777777777779e+00 	 1.526420962095203e+01
-1.111111111111111e+00 	 7.777777777777779e+00 	 1.453467376266704e+01
-9.090909090909101e-01 	 7.777777777777779e+00 	 1.444910267958153e+01
-7.070707070707076e-01 	 7.777777777777779e+00 	 1.513596926698337e+01
-5.050505050505052e-01 	 7.777777777777779e+00 	 1.541417936824352e+01
-3.030303030303028e-01 	 7.777777777777779e+00 	 1.513988178918417e+01
-1.010101010101003e-01 	 7.777777777777779e+00 	 1.442967033114403e+01
1.010101010101003e-01 	 7.777777777777779e+00 	 1.442967033114403e+01
3.030303030303028e-01 	 7.777777777777779e+00 	 1.513988178918417e+01
5.050505050505052e-01 	 7.777777777777779e+00 	 1.541417936824352e+01
7.070707070707076e-01 	 7.777777777777779e+00 	 1.513596926698337e+01
9.090909090909083e-01 	 7.777777777777779e+00 	 1.444910267958153e+01
1.111111111111111e+00 	 7.777777777777779e+00 	 1.453467376266704e+01
1.313131313131313e+00 	 7.777777777777779e+00 	 1.526420962095203e+01
1.515151515151516e+00 	 7.777777777777779e+00 	 1.553368821925402e+01
1.717171717171716e+00 	 7.777777777777779e+00 	 1.524998546025813e+01
1.919191919191919e+00 	 7.777777777777779e+00 	 1.458820814342630e+01
2.121212121212121e+00 	 7.777777777777779e+00 	 1.475639059381898e+01
2.323232323232324e+00 	 7.777777777777779e+00 	 1.549911602746911e+01
2.525252525252524e+00 	 7.777777777777779e+00 	 1.576065051779076e+01
2.727272727272727e+00 	 7.777777777777779e+00 	 1.546781664363650e+01
2.929292929292929e+00 	 7.777777777777779e+00 	 1.483110884622204e+01
3.131313131313131e+00 	 7.777777777777779e+00 	 1.507663924144355e+01
3.333333333333334e+00 	 7.777777777777779e+00 	 1.582506407400985e+01
3.535353535353535e+00 	 7.777777777777779e+00 	 1.607412491332054e+01
3.737373737373737e+00 	 7.777777777777779e+00 	 1.576736968792568e+01
3.939393939393939e+00 	 7.777777777777779e+00 	 1.515485543298224e+01
4.141414141414142e+00 	 7.777777777777779e+00 	 1.547115091850712e+01
4.343434343434343e+00 	 7.777777777777779e+00 	 1.621742013844781e+01
4.545454545454545e+00 	 7.777777777777779e+00 	 1.644904191406611e+01
4.747474747474747e+00 	 7.777777777777779e+00 	 1.612340235156581e+01
4.949494949494950e+00 	 7.777777777777779e+00 	 1.553424653861389e+01
5.151515151515150e+00 	 7.777777777777779e+00 	 1.591431993613331e+01
5.353535353535353e+00 	 7.777777777777779e+00 	 1.665105905124371e+01
5.555555555555555e+00 	 7.777777777777779e+00 	 1.686061498128952e+01
5.757575757575758e+00 	 7.777777777777779e+00 	 1.651169365947730e+01
5.959595959595958e+00 	 7.777777777777779e+00 	 1.594571583746651e+01
6.161616161616163e+00 	 7.777777777777779e+00 	 1.638279133622292e+01
6.363636363636363e+00 	 7.777777777777779e+00 	 1.710362165643585e+01
6.565656565656564e+00 	 7.777777777777779e+00 	 1.728726284522818e+01
6.767676767676768e+00 	 7.777777777777779e+00 	 1.691162647160731e+01
6.969696969696969e+00 	 7.777777777777779e+00 	 1.636957256300387e+01
7.171717171717173e+00 	 7.777777777777779e+00 	 1.685737805872195e+01
7.373737373737374e+00 	 7.777777777777779e+00 	 1.755711096942317e+01
7.575757575757574e+00 	 7.777777777777779e+00 	 1.771190639922508e+01
7.777777777777779e+00 	 7.777777777777779e+00 	 1.730720312129925e+01
7.979797979797979e+00 	 7.777777777777779e+00 	 1.679075272829839e+01
8.181818181818180e+00 	 7.777777777777779e+00 	 1.732357888762846e+01
8.383838383838384e+00 	 7.777777777777779e+00 	 1.799819050528565e+01
8.585858585858585e+00 	 7.777777777777779e+00 	 1.812207506430428e+01
8.787878787878789e+00 	 7.777777777777779e+00 	 1.768698078942223e+01
8.989898989898990e+00 	 7.777777777777779e+00 	 1.719860200338341e+01
9.191919191919190e+00 	 7.777777777777779e+00 	 1.777123659242216e+01
9.393939393939394e+00 	 7.777777777777779e+00 	 1.841772939294449e+01
9.595959595959595e+00 	 7.777777777777779e+00 	 1.850936119542165e+01
9.797979797979799e+00 	 7.777777777777779e+00 	 1.804344999489799e+01
1.000000000000000e+01 	 7.777777777777779e+00 	 1.758619147500455e+01

-1.000000000000000e+01 	 7.979797979797979e+00 	 1.673551708878986e+01
-9.797979797979798e+00 	 7.979797979797979e+00 	 1.746430157441044e+01
-9.595959595959595e+00 	 7.979797979797979e+00 	 1.820673419880692e+01
-9.393939393939394e+00 	 7.979797979797979e+00 	 1.811037040413110e+01
-9.191919191919192e+00 	 7.979797979797979e+00 	 1.717923308914931e+01
-8.989898989898990e+00 	 7.979797979797979e+00 	 1.635986854847010e+01
-8.787878787878787e+00 	 7.979797979797979e+00 	 1.713846126089628e+01
-8.585858585858587e+00 	 7.979797979797979e+00 	 1.783736622461722e+01
-8.383838383838384e+00 	 7.979797979797979e+00 	 1.769521428713711e+01
-8.181818181818182e+00 	 7.979797979797979e+00 	 1.672440114451786e+01
-7.979797979797979e+00 	 7.979797979797979e+00 	 1.596750311728011e+01
-7.777777777777778e+00 	 7.979797979797979e+00 	 1.679075272829839e+01
-7.575757575757576e+00 	 7.979797979797979e+00 	 1.744614220172042e+01
-7.373737373737374e+00 	 7.979797979797979e+00 	 1.725952168683827e+01
-7.171717171717171e+00 	 7.979797979797979e+00 	 1.625276926473959e+01
-6.969696969696970e+00 	 7.979797979797979e+00 	 1.556532892348578e+01
-6.767676767676768e+00 	 7.979797979797979e+00 	 1.642857977202663e+01
-6.565656565656566e+00 	 7.979797979797979e+00 	 1.704141959040534e+01
-6.363636363636363e+00 	 7.979797979797979e+00 	 1.681232023706807e+01
-6.161616161616162e+00 	 7.979797979797979e+00 	 1.577447176129879e+01
-5.959595959595959e+00 	 7.979797979797979e+00 	 1.516377072489801e+01
-5.757575757575758e+00 	 7.979797979797979e+00 	 1.606307762113671e+01
-5.555555555555555e+00 	 7.979797979797979e+00 	 1.663538668450759e+01
-5.353535353535354e+00 	 7.979797979797979e+00 	 1.636659135870964e+01
-5.151515151515151e+00 	 7.979797979797979e+00 	 1.530371857941270e+01
-4.949494949494950e+00 	 7.979797979797979e+00 	 1.477734840743561e+01
-4.747474747474747e+00 	 7.979797979797979e+00 	 1.570962487236136e+01
-4.545454545454546e+00 	 7.979797979797979e+00 	 1.624449676920079e+01
-4.343434343434343e+00 	 7.979797979797979e+00 	 1.593961400747613e+01
-4.141414141414142e+00 	 7.979797979797979e+00 	 1.485902567426543e+01
-3.939393939393939e+00 	 7.979797979797979e+00 	 1.442478798847431e+01
-3.737373737373738e+00 	 7.979797979797979e+00 	 1.538780588508741e+01
-3.535353535353535e+00 	 7.979797979797979e+00 	 1.588926746551386e+01
-3.333333333333333e+00 	 7.979797979797979e+00 	 1.555258349540302e+01
-3.131313131313131e+00 	 7.979797979797979e+00 	 1.446262628953533e+01
-2.929292929292929e+00 	 7.979797979797979e+00 	 1.412821966447583e+01
-2.727272727272728e+00 	 7.979797979797979e+00 	 1.512036352527360e+01
-2.525252525252525e+00 	 7.979797979797979e+00 	 1.559297719224692e+01
-2.323232323232324e+00 	 7.979797979797979e+00 	 1.522903803421888e+01
-2.121212121212121e+00 	 7.979797979797979e+00 	 1.413860690151120e+01
-1.919191919191919e+00 	 7.979797979797979e+00 	 1.391102969167156e+01
-1.717171717171718e+00 	 7.979797979797979e+00 	 1.493074627622417e+01
-1.515151515151516e+00 	 7.979797979797979e+00 	 1.537891513679138e+01
-1.313131313131313e+00 	 7.979797979797979e+00 	 1.499181857099943e+01
-1.111111111111111e+00 	 7.979797979797979e+00 	 1.390958035732379e+01
-9.090909090909101e-01 	 7.979797979797979e+00 	 1.379428346910935e+01
-7.070707070707076e-01 	 7.979797979797979e+00 	 1.483929033362101e+01
-5.050505050505052e-01 	 7.979797979797979e+00 	 1.526636537415894e+01
-3.030303030303028e-01 	 7.979797979797979e+00 	 1.485889788858760e+01
-1.010101010101003e-01 	 7.979797979797979e+00 	 1.379240013376056e+01
1.010101010101003e-01 	 7.979797979797979e+00 	 1.379240013376056e+01
3.030303030303028e-01 	 7.979797979797979e+00 	 1.485889788858760e+01
5.050505050505052e-01 	 7.979797979797979e+00 	 1.526636537415894e+01
7.070707070707076e-01 	 7.979797979797979e+00 	 1.483929033362101e+01
9.090909090909083e-01 	 7.979797979797979e+00 	 1.379428346910936e+01
1.111111111111111e+00 	 7.979797979797979e+00 	 1.390958035732379e+01
1.313131313131313e+00 	 7.979797979797979e+00 	 1.499181857099943e+01
1.515151515151516e+00 	 7.979797979797979e+00 	 1.537891513679138e+01
1.717171717171716e+00 	 7.979797979797979e+00 	 1.493074627622418e+01
1.919191919191919e+00 	 7.979797979797979e+00 	 1.391102969167156e+01
2.121212121212121e+00 	 7.979797979797979e+00 	 1.413860690151120e+01
2.323232323232324e+00 	 7.979797979797979e+00 	 1.522903803421888e+01
2.525252525252524e+00 	 7.979797979797979e+00 	 1.559297719224692e+01
2.727272727272727e+00 	 7.979797979797979e+00 	 1.512036352527360e+01
2.929292929292929e+00 	 7.979797979797979e+00 	 1.412821966447583e+01
3.131313131313131e+00 	 7.979797979797979e+00 	 1.446262628953533e+01
3.333333333333334e+00 	 7.979797979797979e+00 	 1.555258349540303e+01
3.535353535353535e+00 	 7.979797979797979e+00 	 1.588926746551387e+01
3.737373737373737e+00 	 7.979797979797979e+00 	 1.538780588508742e+01
3.939393939393939e+00 	 7.979797979797979e+00 	 1.442478798847431e+01
4.141414141414142e+00 	 7.979797979797979e+00 	 1.485902567426543e+01
4.343434343434343e+00 	 7.979797979797979e+00 	 1.593961400747613e+01
4.545454545454545e+00 	 7.979797979797979e+00 	 1.624449676920079e+01
4.747474747474747e+00 	 7.979797979797979e+00 	 1.570962487236136e+01
4.949494949494950e+00 	 7.979797979797979e+00 	 1.477734840743561e+01
5.151515151515150e+00 	 7.979797979797979e+00 	 1.530371857941270e+01
5.353535353535353e+00 	 7.979797979797979e+00 	 1.636659135870963e+01
5.555555555555555e+00 	 7.979797979797979e+00 	 1.663538668450759e+01
5.757575757575758e+00 	 7.979797979797979e+00 	 1.606307762113671e+01
5.959595959595958e+00 	 7.979797979797979e+00 	 1.516377072489801e+01
6.161616161616163e+00 	 7.979797979797979e+00 	 1.577447176129879e+01
6.363636363636363e+00 	 7.979797979797979e+00 	 1.681232023706807e+01
6.565656565656564e+00 	 7.979797979797979e+00 	 1.704141959040534e+01
6.767676767676768e+00 	 7.979797979797979e+00 	 1.642857977202663e+01
6.969696969696969e+00 	 7.979797979797979e+00 	 1.556532892348578e+01
7.171717171717173e+00 	 7.979797979797979e+00 	 1.625276926473961e+01
7.373737373737374e+00 	 7.979797979797979e+00 	 1.725952168683827e+01
7.575757575757574e+00 	 7.979797979797979e+00 	 1.744614220172042e+01
7.777777777777779e+00 	 7.979797979797979e+00 	 1.679075272829839e+01
7.979797979797979e+00 	 7.979797979797979e+00 	 1.596750311728011e+01
8.181818181818180e+00 	 7.979797979797979e+00 	 1.672440114451784e+01
8.383838383838384e+00 	 7.979797979797979e+00 	 1.769521428713711e+01
8.585858585858585e+00 	 7.979797979797979e+00 	 1.783736622461722e+01
8.787878787878789e+00 	 7.979797979797979e+00 	 1.713846126089627e+01
8.989898989898990e+00 	 7.979797979797979e+00 	 1.635986854847010e+01
9.191919191919190e+00 	 7.979797979797979e+00 	 1.717923308914930e+01
9.393939393939394e+00 	 7.979797979797979e+00 	 1.811037040413110e+01
9.595959595959595e+00 	 7.979797979797979e+00 	 1.820673419880692e+01
9.797979797979799e+00 	 7.979797979797979e+00 	 1.746430157441043e+01
1.000000000000000e+01 	 7.979797979797979e+00 	 1.673551708878986e+01

-1.000000000000000e+01 	 8.181818181818180e+00 	 1.747184225996054e+01
-9.797979797979798e+00 	 8.181818181818180e+00 	 1.800169838297852e+01
-9.595959595959595e+00 	 8.181818181818180e+00 	 1.854158867208589e+01
-9.393939393939394e+00 	 8.181818181818180e+00 	 1.845256349919806e+01
-9.191919191919192e+00 	 8.181818181818180e+00 	 1.773764719448310e+01
-8.989898989898990e+00 	 8.181818181818180e+00 	 1.710634211275119e+01
-8.787878787878787e+00 	 8.181818181818180e+00 	 1.767264233296589e+01
-8.585858585858587e+00 	 8.181818181818180e+00 	 1.817906521957736e+01
-8.383838383838384e+00 	 8.181818181818180e+00 	 1.805493218899514e+01
-8.181818181818182e+00 	 8.181818181818180e+00 	 1.730954830715725e+01
-7.979797979797979e+00 	 8.181818181818180e+00 	 1.672440114451784e+01
-7.777777777777778e+00 	 8.181818181818180e+00 	 1.732357888762846e+01
-7.575757575757576e+00 	 8.181818181818180e+00 	 1.779686321654821e+01
-7.373737373737374e+00 	 8.181818181818180e+00 	 1.763895713376094e+01
-7.171717171717171e+00 	 8.181818181818180e+00 	 1.686627901816572e+01
-6.969696969696970e+00 	 8.181818181818180e+00 	 1.633293033649839e+01
-6.767676767676768e+00 	 8.181818181818180e+00 	 1.696192460503050e+01
-6.565656565656566e+00 	 8.181818181818180e+00 	 1.740325211822657e+01
-6.363636363636363e+00 	 8.181818181818180e+00 	 1.721355185664858e+01
-6.161616161616162e+00 	 8.181818181818180e+00 	 1.641772733368560e+01
-5.959595959595959e+00 	 8.181818181818180e+00 	 1.594218307721963e+01
-5.757575757575758e+00 	 8.181818181818180e+00 	 1.659861519911596e+01
-5.555555555555555e+00 	 8.181818181818180e+00 	 1.701010817145753e+01
-5.353535353535354e+00 	 8.181818181818180e+00 	 1.679133891852274e+01
-5.151515151515151e+00 	 8.181818181818180e+00 	 1.597758820994515e+01
-4.949494949494950e+00 	 8.181818181818180e+00 	 1.556623691237018e+01
-4.747474747474747e+00 	 8.181818181818180e+00 	 1.624851976447803e+01
-4.545454545454546e+00 	 8.181818181818180e+00 	 1.663325032388921e+01
-4.343434343434343e+00 	 8.181818181818180e+00 	 1.638889557317493e+01
-4.141414141414142e+00 	 8.181818181818180e+00 	 1.556349922291288e+01
-3.939393939393939e+00 	 8.181818181818180e+00 	 1.522301219508212e+01
-3.737373737373738e+00 	 8.181818181818180e+00 	 1.593031798697312e+01
-3.535353535353535e+00 	 8.181818181818180e+00 	 1.629216274334440e+01
-3.333333333333333e+00 	 8.181818181818180e+00 	 1.602630621066396e+01
-3.131313131313131e+00 	 8.181818181818180e+00 	 1.519640059744248e+01
-2.929292929292929e+00 	 8.181818181818180e+00 	 1.493343362552157e+01
-2.727272727272728e+00 	 8.181818181818180e+00 	 1.566543768916457e+01
-2.525252525252525e+00 	 8.181818181818180e+00 	 1.600869910113879e+01
-2.323232323232324e+00 	 8.181818181818180e+00 	 1.572562262073700e+01
-2.121212121212121e+00 	 8.181818181818180e+00 	 1.489873599135693e+01
-1.919191919191919e+00 	 8.181818181818180e+00 	 1.471937714558641e+01
-1.717171717171718e+00 	 8.181818181818180e+00 	 1.547573371731184e+01
-1.515151515151516e+00 	 8.181818181818180e+00 	 1.580450133527783e+01
-1.313131313131313e+00 	 8.181818181818180e+00 	 1.550803084609278e+01
-1.111111111111111e+00 	 8.181818181818180e+00 	 1.469137379568586e+01
-9.090909090909101e-01 	 8.181818181818180e+00 	 1.460037774609302e+01
-7.070707070707076e-01 	 8.181818181818180e+00 	 1.537999443547048e+01
-5.050505050505052e-01 	 8.181818181818180e+00 	 1.569734319493293e+01
-3.030303030303028e-01 	 8.181818181818180e+00 	 1.539007076575695e+01
-1.010101010101003e-01 	 8.181818181818180e+00 	 1.458974022965802e+01
1.010101010101003e-01 	 8.181818181818180e+00 	 1.458974022965802e+01
3.030303030303028e-01 	 8.181818181818180e+00 	 1.539007076575695e+01
5.050505050505052e-01 	 8.181818181818180e+00 	 1.569734319493293e+01
7.070707070707076e-01 	 8.181818181818180e+00 	 1.537999443547048e+01
9.090909090909083e-01 	 8.181818181818180e+00 	 1.460037774609303e+01
1.111111111111111e+00 	 8.181818181818180e+00 	 1.469137379568586e+01
1.313131313131313e+00 	 8.181818181818180e+00 	 1.550803084609278e+01
1.515151515151516e+00 	 8.181818181818180e+00 	 1.580450133527783e+01
1.717171717171716e+00 	 8.181818181818180e+00 	 1.547573371731184e+01
1.919191919191919e+00 	 8.181818181818180e+00 	 1.471937714558641e+01
2.121212121212121e+00 	 8.181818181818180e+00 	 1.489873599135693e+01
2.323232323232324e+00 	 8.181818181818180e+00 	 1.572562262073700e+01
2.525252525252524e+00 	 8.181818181818180e+00 	 1.600869910113879e+01
2.727272727272727e+00 	 8.181818181818180e+00 	 1.566543768916458e+01
2.929292929292929e+00 	 8.181818181818180e+00 	 1.493343362552157e+01
3.131313131313131e+00 	 8.181818181818180e+00 	 1.519640059744248e+01
3.333333333333334e+00 	 8.181818181818180e+00 	 1.602630621066396e+01
3.535353535353535e+00 	 8.181818181818180e+00 	 1.629216274334440e+01
3.737373737373737e+00 	 8.181818181818180e+00 	 1.593031798697312e+01
3.939393939393939e+00 	 8.181818181818180e+00 	 1.522301219508212e+01
4.141414141414142e+00 	 8.181818181818180e+00 	 1.556349922291288e+01
4.343434343434343e+00 	 8.181818181818180e+00 	 1.638889557317493e+01
4.545454545454545e+00 	 8.181818181818180e+00 	 1.663325032388921e+01
4.747474747474747e+00 	 8.181818181818180e+00 	 1.624851976447803e+01
4.949494949494950e+00 	 8.181818181818180e+00 	 1.556623691237018e+01
5.151515151515150e+00 	 8.181818181818180e+00 	 1.597758820994515e+01
5.353535353535353e+00 	 8.181818181818180e+00 	 1.679133891852274e+01
5.555555555555555e+00 	 8.181818181818180e+00 	 1.701010817145753e+01
5.757575757575758e+00 	 8.181818181818180e+00 	 1.659861519911596e+01
5.959595959595958e+00 	 8.181818181818180e+00 	 1.594218307721964e+01
6.161616161616163e+00 	 8.181818181818180e+00 	 1.641772733368560e+01
6.363636363636363e+00 	 8.181818181818180e+00 	 1.721355185664858e+01
6.565656565656564e+00 	 8.181818181818180e+00 	 1.740325211822657e+01
6.767676767676768e+00 	 8.181818181818180e+00 	 1.696192460503050e+01
6.969696969696969e+00 	 8.181818181818180e+00 	 1.633293033649839e+01
7.171717171717173e+00 	 8.181818181818180e+00 	 1.686627901816573e+01
7.373737373737374e+00 	 8.181818181818180e+00 	 1.763895713376094e+01
7.575757575757574e+00 	 8.181818181818180e+00 	 1.779686321654821e+01
7.777777777777779e+00 	 8.181818181818180e+00 	 1.732357888762846e+01
7.979797979797979e+00 	 8.181818181818180e+00 	 1.672440114451784e+01
8.181818181818180e+00 	 8.181818181818180e+00 	 1.730954830715724e+01
8.383838383838384e+00 	 8.181818181818180e+00 	 1.805493218899514e+01
8.585858585858585e+00 	 8.181818181818180e+00 	 1.817906521957736e+01
8.787878787878789e+00 	 8.181818181818180e+00 	 1.767264233296588e+01
8.989898989898990e+00 	 8.181818181818180e+00 	 1.710634211275119e+01
9.191919191919190e+00 	 8.181818181818180e+00 	 1.773764719448310e+01
9.393939393939394e+00 	 8.181818181818180e+00 	 1.845256349919806e+01
9.595959595959595e+00 	 8.181818181818180e+00 	 1.854158867208589e+01
9.797979797979799e+00 	 8.181818181818180e+00 	 1.800169838297851e+01
1.000000000000000e+01 	 8.181818181818180e+00 	 1.747184225996054e+01

-1.000000000000000e+01 	 8.383838383838384e+00 	 1.842343900751708e+01
-9.797979797979798e+00 	 8.383838383838384e+00 	 1.869046964219802e+01
-9.595959595959595e+00 	 8.383838383838384e+00 	 1.896274928788247e+01
-9.393939393939394e+00 	 8.383838383838384e+00 	 1.888266636906399e+01
-9.191919191919192e+00 	 8.383838383838384e+00 	 1.845192890739507e+01
-8.989898989898990e+00 	 8.383838383838384e+00 	 1.806766805260372e+01
-8.787878787878787e+00 	 8.383838383838384e+00 	 1.835341395612512e+01
-8.585858585858587e+00 	 8.383838383838384e+00 	 1.860536359514141e+01
-8.383838383838384e+00 	 8.383838383838384e+00 	 1.850412562262222e+01
-8.181818181818182e+00 	 8.383838383838384e+00 	 1.805493218899514e+01
-7.979797979797979e+00 	 8.383838383838384e+00 	 1.769521428713711e+01
-7.777777777777778e+00 	 8.383838383838384e+00 	 1.799819050528565e+01
-7.575757575757576e+00 	 8.383838383838384e+00 	 1.823055108736418e+01
-7.373737373737374e+00 	 8.383838383838384e+00 	 1.810950950057511e+01
-7.171717171717171e+00 	 8.383838383838384e+00 	 1.764428980420984e+01
-6.969696969696970e+00 	 8.383838383838384e+00 	 1.731297641051266e+01
-6.767676767676768e+00 	 8.383838383838384e+00 	 1.763222668102859e+01
-6.565656565656566e+00 	 8.383838383838384e+00 	 1.784647061671808e+01
-6.363636363636363e+00 	 8.383838383838384e+00 	 1.770759926225111e+01
-6.161616161616162e+00 	 8.383838383838384e+00 	 1.722959750948959e+01
-5.959595959595959e+00 	 8.383838383838384e+00 	 1.693103008806229e+01
-5.757575757575758e+00 	 8.383838383838384e+00 	 1.726626079954679e+01
-5.555555555555555e+00 	 8.383838383838384e+00 	 1.746467186042907e+01
-5.353535353535354e+00 	 8.383838383838384e+00 	 1.731065008756593e+01
-5.151515151515151e+00 	 8.383838383838384e+00 	 1.682399980818725e+01
-4.949494949494950e+00 	 8.383838383838384e+00 	 1.656302262518958e+01
-4.747474747474747e+00 	 8.383838383838384e+00 	 1.691466948162167e+01
-4.545454545454546e+00 	 8.383838383838384e+00 	 1.710034480510616e+01
-4.343434343434343e+00 	 8.383838383838384e+00 	 1.693455117906161e+01
-4.141414141414142e+00 	 8.383838383838384e+00 	 1.644424462051133e+01
-3.939393939393939e+00 	 8.383838383838384e+00 	 1.622611311673651e+01
-3.737373737373738e+00 	 8.383838383838384e+00 	 1.659527438552625e+01
-3.535353535353535e+00 	 8.383838383838384e+00 	 1.677198042731766e+01
-3.333333333333333e+00 	 8.383838383838384e+00 	 1.659832666994884e+01
-3.131313131313131e+00 	 8.383838383838384e+00 	 1.611000703356222e+01
-2.929292929292929e+00 	 8.383838383838384e+00 	 1.594011111528524e+01
-2.727272727272728e+00 	 8.383838383838384e+00 	 1.632827750186451e+01
-2.525252525252525e+00 	 8.383838383838384e+00 	 1.650009407781460e+01
-2.323232323232324e+00 	 8.383838383838384e+00 	 1.632263856346996e+01
-2.121212121212121e+00 	 8.383838383838384e+00 	 1.584216164267394e+01
-1.919191919191919e+00 	 8.383838383838384e+00 	 1.572552119233724e+01
-1.717171717171718e+00 	 8.383838383838384e+00 	 1.613407108289027e+01
-1.515151515151516e+00 	 8.383838383838384e+00 	 1.630480776327724e+01
-1.313131313131313e+00 	 8.383838383838384e+00 	 1.612715019726989e+01
-1.111111111111111e+00 	 8.383838383838384e+00 	 1.565993676255663e+01
-9.090909090909101e-01 	 8.383838383838384e+00 	 1.560051369546091e+01
-7.070707070707076e-01 	 8.383838383838384e+00 	 1.603004149758569e+01
-5.050505050505052e-01 	 8.383838383838384e+00 	 1.620252016462118e+01
-3.030303030303028e-01 	 8.383838383838384e+00 	 1.602709761833334e+01
-1.010101010101003e-01 	 8.383838383838384e+00 	 1.557742313907414e+01
1.010101010101003e-01 	 8.383838383838384e+00 	 1.557742313907414e+01
3.030303030303028e-01 	 8.383838383838384e+00 	 1.602709761833334e+01
5.050505050505052e-01 	 8.383838383838384e+00 	 1.620252016462118e+01
7.070707070707076e-01 	 8.383838383838384e+00 	 1.603004149758569e+01
9.090909090909083e-01 	 8.383838383838384e+00 	 1.560051369546091e+01
1.111111111111111e+00 	 8.383838383838384e+00 	 1.565993676255663e+01
1.313131313131313e+00 	 8.383838383838384e+00 	 1.612715019726989e+01
1.515151515151516e+00 	 8.383838383838384e+00 	 1.630480776327724e+01
1.717171717171716e+00 	 8.383838383838384e+00 	 1.613407108289027e+01
1.919191919191919e+00 	 8.383838383838384e+00 	 1.572552119233724e+01
2.121212121212121e+00 	 8.383838383838384e+00 	 1.584216164267394e+01
2.323232323232324e+00 	 8.383838383838384e+00 	 1.632263856346996e+01
2.525252525252524e+00 	 8.383838383838384e+00 	 1.650009407781460e+01
2.727272727272727e+00 	 8.383838383838384e+00 	 1.632827750186451e+01
2.929292929292929e+00 	 8.383838383838384e+00 	 1.594011111528524e+01
3.131313131313131e+00 	 8.383838383838384e+00 	 1.611000703356222e+01
3.333333333333334e+00 	 8.383838383838384e+00 	 1.659832666994884e+01
3.535353535353535e+00 	 8.383838383838384e+00 	 1.677198042731766e+01
3.737373737373737e+00 	 8.383838383838384e+00 	 1.659527438552625e+01
3.939393939393939e+00 	 8.383838383838384e+00 	 1.622611311673651e+01
4.141414141414142e+00 	 8.383838383838384e+00 	 1.644424462051133e+01
4.343434343434343e+00 	 8.383838383838384e+00 	 1.693455117906161e+01
4.545454545454545e+00 	 8.383838383838384e+00 	 1.710034480510616e+01
4.747474747474747e+00 	 8.383838383838384e+00 	 1.691466948162167e+01
4.949494949494950e+00 	 8.383838383838384e+00 	 1.656302262518958e+01
5.151515151515150e+00 	 8.383838383838384e+00 	 1.682399980818724e+01
5.353535353535353e+00 	 8.383838383838384e+00 	 1.731065008756593e+01
5.555555555555555e+00 	 8.383838383838384e+00 	 1.746467186042907e+01
5.757575757575758e+00 	 8.383838383838384e+00 	 1.726626079954679e+01
5.959595959595958e+00 	 8.383838383838384e+00 	 1.693103008806229e+01
6.161616161616163e+00 	 8.383838383838384e+00 	 1.722959750948959e+01
6.363636363636363e+00 	 8.383838383838384e+00 	 1.770759926225111e+01
6.565656565656564e+00 	 8.383838383838384e+00 	 1.784647061671808e+01
6.767676767676768e+00 	 8.383838383838384e+00 	 1.763222668102859e+01
6.969696969696969e+00 	 8.383838383838384e+00 	 1.731297641051267e+01
7.171717171717173e+00 	 8.383838383838384e+00 	 1.764428980420985e+01
7.373737373737374e+00 	 8.383838383838384e+00 	 1.810950950057511e+01
7.575757575757574e+00 	 8.383838383838384e+00 	 1.823055108736418e+01
7.777777777777779e+00 	 8.383838383838384e+00 	 1.799819050528565e+01
7.979797979797979e+00 	 8.383838383838384e+00 	 1.769521428713711e+01
8.181818181818180e+00 	 8.383838383838384e+00 	 1.805493218899514e+01
8.383838383838384e+00 	 8.383838383838384e+00 	 1.850412562262222e+01
8.585858585858585e+00 	 8.383838383838384e+00 	 1.860536359514141e+01
8.787878787878789e+00 	 8.383838383838384e+00 	 1.835341395612512e+01
8.989898989898990e+00 	 8.383838383838384e+00 	 1.806766805260372e+01
9.191919191919190e+00 	 8.383838383838384e+00 	 1.845192890739507e+01
9.393939393939394e+00 	 8.383838383838384e+00 	 1.888266636906399e+01
9.595959595959595e+00 	 8.383838383838384e+00 	 1.896274928788247e+01
9.797979797979799e+00 	 8.383838383838384e+00 	 1.869046964219802e+01
1.000000000000000e+01 	 8.383838383838384e+00 	 1.842343900751708e+01

-1.000000000000000e+01 	 8.585858585858585e+00 	 1.854353772140569e+01
-9.797979797979798e+00 	 8.585858585858585e+00 	 1.879408766044716e+01
-9.595959595959595e+00 	 8.585858585858585e+00 	 1.904960638696503e+01
-9.393939393939394e+00 	 8.585858585858585e+00 	 1.897208193937775e+01
-9.191919191919192e+00 	 8.585858585858585e+00 	 1.856313106153652e+01
-8.989898989898990e+00 	 8.585858585858585e+00 	 1.819812422949847e+01
-8.787878787878787e+00 	 8.585858585858585e+00 	 1.846642416063531e+01
-8.585858585858587e+00 	 8.585858585858585e+00 	 1.870279925228894e+01
-8.383838383838384e+00 	 8.585858585858585e+00 	 1.860536359514141e+01
-8.181818181818182e+00 	 8.585858585858585e+00 	 1.817906521957737e+01
-7.979797979797979e+00 	 8.585858585858585e+00 	 1.783736622461722e+01
-7.777777777777778e+00 	 8.585858585858585e+00 	 1.812207506430428e+01
-7.575757575757576e+00 	 8.585858585858585e+00 	 1.834007052753322e+01
-7.373737373737374e+00 	 8.585858585858585e+00 	 1.822406562200454e+01
-7.171717171717171e+00 	 8.585858585858585e+00 	 1.778278153058899e+01
-6.969696969696970e+00 	 8.585858585858585e+00 	 1.746810586213273e+01
-6.767676767676768e+00 	 8.585858585858585e+00 	 1.776838528235183e+01
-6.565656565656566e+00 	 8.585858585858585e+00 	 1.796945796715310e+01
-6.363636363636363e+00 	 8.585858585858585e+00 	 1.783681380218810e+01
-6.161616161616162e+00 	 8.585858585858585e+00 	 1.738367345956913e+01
-5.959595959595959e+00 	 8.585858585858585e+00 	 1.710018596140100e+01
-5.757575757575758e+00 	 8.585858585858585e+00 	 1.741581747846350e+01
-5.555555555555555e+00 	 8.585858585858585e+00 	 1.760218225030727e+01
-5.353535353535354e+00 	 8.585858585858585e+00 	 1.745548424581971e+01
-5.151515151515151e+00 	 8.585858585858585e+00 	 1.699444364932094e+01
-4.949494949494950e+00 	 8.585858585858585e+00 	 1.674676761936277e+01
-4.747474747474747e+00 	 8.585858585858585e+00 	 1.707820250292630e+01
-4.545454545454546e+00 	 8.585858585858585e+00 	 1.725282059919930e+01
-4.343434343434343e+00 	 8.585858585858585e+00 	 1.709528984591162e+01
-4.141414141414142e+00 	 8.585858585858585e+00 	 1.663108868758615e+01
-3.939393939393939e+00 	 8.585858585858585e+00 	 1.642420549074937e+01
-3.737373737373738e+00 	 8.585858585858585e+00 	 1.677248826900108e+01
-3.535353535353535e+00 	 8.585858585858585e+00 	 1.693891840657531e+01
-3.333333333333333e+00 	 8.585858585858585e+00 	 1.677424293998540e+01
-3.131313131313131e+00 	 8.585858585858585e+00 	 1.631219776662655e+01
-2.929292929292929e+00 	 8.585858585858585e+00 	 1.615117648336113e+01
-2.727272727272728e+00 	 8.585858585858585e+00 	 1.651768283016897e+01
-2.525252525252525e+00 	 8.585858585858585e+00 	 1.667974033873498e+01
-2.323232323232324e+00 	 8.585858585858585e+00 	 1.651170812304225e+01
-2.121212121212121e+00 	 8.585858585858585e+00 	 1.605729934881618e+01
-1.919191919191919e+00 	 8.585858585858585e+00 	 1.594682461008922e+01
-1.717171717171718e+00 	 8.585858585858585e+00 	 1.633279247819013e+01
-1.515151515151516e+00 	 8.585858585858585e+00 	 1.649400961083379e+01
-1.313131313131313e+00 	 8.585858585858585e+00 	 1.632595209450263e+01
-1.111111111111111e+00 	 8.585858585858585e+00 	 1.588423131567264e+01
-9.090909090909101e-01 	 8.585858585858585e+00 	 1.582797608514792e+01
-7.070707070707076e-01 	 8.585858585858585e+00 	 1.623389719461037e+01
-5.050505050505052e-01 	 8.585858585858585e+00 	 1.639687425988006e+01
-3.030303030303028e-01 	 8.585858585858585e+00 	 1.623103264297907e+01
-1.010101010101003e-01 	 8.585858585858585e+00 	 1.580598469496776e+01
1.010101010101003e-01 	 8.585858585858585e+00 	 1.580598469496776e+01
3.030303030303028e-01 	 8.585858585858585e+00 	 1.623103264297907e+01
5.050505050505052e-01 	 8.585858585858585e+00 	 1.639687425988006e+01
7.070707070707076e-01 	 8.585858585858585e+00 	 1.623389719461037e+01
9.090909090909083e-01 	 8.585858585858585e+00 	 1.582797608514792e+01
1.111111111111111e+00 	 8.585858585858585e+00 	 1.588423131567264e+01
1.313131313131313e+00 	 8.585858585858585e+00 	 1.632595209450263e+01
1.515151515151516e+00 	 8.585858585858585e+00 	 1.649400961083379e+01
1.717171717171716e+00 	 8.585858585858585e+00 	 1.633279247819013e+01
1.919191919191919e+00 	 8.585858585858585e+00 	 1.594682461008922e+01
2.121212121212121e+00 	 8.585858585858585e+00 	 1.605729934881618e+01
2.323232323232324e+00 	 8.585858585858585e+00 	 1.651170812304225e+01
2.525252525252524e+00 	 8.585858585858585e+00 	 1.667974033873498e+01
2.727272727272727e+00 	 8.585858585858585e+00 	 1.651768283016897e+01
2.929292929292929e+00 	 8.585858585858585e+00 	 1.615117648336113e+01
3.131313131313131e+00 	 8.585858585858585e+00 	 1.631219776662655e+01
3.333333333333334e+00 	 8.585858585858585e+00 	 1.677424293998540e+01
3.535353535353535e+00 	 8.585858585858585e+00 	 1.693891840657531e+01
3.737373737373737e+00 	 8.585858585858585e+00 	 1.677248826900108e+01
3.939393939393939e+00 	 8.585858585858585e+00 	 1.642420549074937e+01
4.141414141414142e+00 	 8.585858585858585e+00 	 1.663108868758615e+01
4.343434343434343e+00 	 8.585858585858585e+00 	 1.709528984591162e+01
4.545454545454545e+00 	 8.585858585858585e+00 	 1.725282059919930e+01
4.747474747474747e+00 	 8.585858585858585e+00 	 1.707820250292630e+01
4.949494949494950e+00 	 8.585858585858585e+00 	 1.674676761936277e+01
5.151515151515150e+00 	 8.585858585858585e+00 	 1.699444364932094e+01
5.353535353535353e+00 	 8.585858585858585e+00 	 1.745548424581971e+01
5.555555555555555e+00 	 8.585858585858585e+00 	 1.760218225030727e+01
5.757575757575758e+00 	 8.585858585858585e+00 	 1.741581747846350e+01
5.959595959595958e+00 	 8.585858585858585e+00 	 1.710018596140100e+01
6.161616161616163e+00 	 8.585858585858585e+00 	 1.738367345956913e+01
6.363636363636363e+00 	 8.585858585858585e+00 	 1.783681380218810e+01
6.565656565656564e+00 	 8.585858585858585e+00 	 1.796945796715310e+01
6.767676767676768e+00 	 8.585858585858585e+00 	 1.776838528235183e+01
6.969696969696969e+00 	 8.585858585858585e+00 	 1.746810586213273e+01
7.171717171717173e+00 	 8.585858585858585e+00 	 1.778278153058899e+01
7.373737373737374e+00 	 8.585858585858585e+00 	 1.822406562200454e+01
7.575757575757574e+00 	 8.585858585858585e+00 	 1.834007052753322e+01
7.777777777777779e+00 	 8.585858585858585e+00 	 1.812207506430428e+01
7.979797979797979e+00 	 8.585858585858585e+00 	 1.783736622461722e+01
8.181818181818180e+00 	 8.585858585858585e+00 	 1.817906521957736e+01
8.383838383838384e+00 	 8.585858585858585e+00 	 1.860536359514141e+01
8.585858585858585e+00 	 8.585858585858585e+00 	 1.870279925228894e+01
8.787878787878789e+00 	 8.585858585858585e+00 	 1.846642416063531e+01
8.989898989898990e+00 	 8.585858585858585e+00 	 1.819812422949847e+01
9.191919191919190e+00 	 8.585858585858585e+00 	 1.856313106153652e+01
9.393939393939394e+00 	 8.585858585858585e+00 	 1.897208193937775e+01
9.595959595959595e+00 	 8.585858585858585e+00 	 1.904960638696503e+01
9.797979797979799e+00 	 8.585858585858585e+00 	 1.879408766044715e+01
1.000000000000000e+01 	 8.585858585858585e+00 	 1.854353772140569e+01

-1.000000000000000e+01 	 8.787878787878789e+00 	 1.781969955800387e+01
-9.797979797979798e+00 	 8.787878787878789e+00 	 1.830378494467658e+01
-9.595959595959595e+00 	 8.787878787878789e+00 	 1.879713107162192e+01
-9.393939393939394e+00 	 8.787878787878789e+00 	 1.871568583015318e+01
-9.191919191919192e+00 	 8.787878787878789e+00 	 1.806221799143799e+01
-8.989898989898990e+00 	 8.787878787878789e+00 	 1.748527959344052e+01
-8.787878787878787e+00 	 8.787878787878789e+00 	 1.800316374638573e+01
-8.585858585858587e+00 	 8.787878787878789e+00 	 1.846642416063530e+01
-8.383838383838384e+00 	 8.787878787878789e+00 	 1.835341395612512e+01
-8.181818181818182e+00 	 8.787878787878789e+00 	 1.767264233296589e+01
-7.979797979797979e+00 	 8.787878787878789e+00 	 1.713846126089627e+01
-7.777777777777778e+00 	 8.787878787878789e+00 	 1.768698078942223e+01
-7.575757575757576e+00 	 8.787878787878789e+00 	 1.812054818965070e+01
-7.373737373737374e+00 	 8.787878787878789e+00 	 1.797727951341562e+01
-7.171717171717171e+00 	 8.787878787878789e+00 	 1.727218427425721e+01
-6.969696969696970e+00 	 8.787878787878789e+00 	 1.678598779112680e+01
-6.767676767676768e+00 	 8.787878787878789e+00 	 1.736240646539779e+01
-6.565656565656566e+00 	 8.787878787878789e+00 	 1.776741194294819e+01
-6.363636363636363e+00 	 8.787878787878789e+00 	 1.759573212357746e+01
-6.161616161616162e+00 	 8.787878787878789e+00 	 1.687012924046377e+01
-5.959595959595959e+00 	 8.787878787878789e+00 	 1.643741621669565e+01
-5.757575757575758e+00 	 8.787878787878789e+00 	 1.703955138765883e+01
-5.555555555555555e+00 	 8.787878787878789e+00 	 1.741790764239166e+01
-5.353535353535354e+00 	 8.787878787878789e+00 	 1.722025990692162e+01
-5.151515151515151e+00 	 8.787878787878789e+00 	 1.647885105386238e+01
-4.949494949494950e+00 	 8.787878787878789e+00 	 1.610536727984013e+01
-4.747474747474747e+00 	 8.787878787878789e+00 	 1.673164896179676e+01
-4.545454545454546e+00 	 8.787878787878789e+00 	 1.708601828783527e+01
-4.343434343434343e+00 	 8.787878787878789e+00 	 1.686541307437189e+01
-4.141414141414142e+00 	 8.787878787878789e+00 	 1.611373658579064e+01
-3.939393939393939e+00 	 8.787878787878789e+00 	 1.580534802975360e+01
-3.737373737373738e+00 	 8.787878787878789e+00 	 1.645475739896536e+01
-3.535353535353535e+00 	 8.787878787878789e+00 	 1.678839123879562e+01
-3.333333333333333e+00 	 8.787878787878789e+00 	 1.654823972951234e+01
-3.131313131313131e+00 	 8.787878787878789e+00 	 1.579246848145779e+01
-2.929292929292929e+00 	 8.787878787878789e+00 	 1.555488137768235e+01
-2.727272727272728e+00 	 8.787878787878789e+00 	 1.622671849503082e+01
-2.525252525252525e+00 	 8.787878787878789e+00 	 1.654312357778187e+01
-2.323232323232324e+00 	 8.787878787878789e+00 	 1.628689378797736e+01
-2.121212121212121e+00 	 8.787878787878789e+00 	 1.553344710275955e+01
-1.919191919191919e+00 	 8.787878787878789e+00 	 1.537175235713588e+01
-1.717171717171718e+00 	 8.787878787878789e+00 	 1.606521984165791e+01
-1.515151515151516e+00 	 8.787878787878789e+00 	 1.636765112413416e+01
-1.313131313131313e+00 	 8.787878787878789e+00 	 1.609836079701144e+01
-1.111111111111111e+00 	 8.787878787878789e+00 	 1.535336005385124e+01
-9.090909090909101e-01 	 8.787878787878789e+00 	 1.527145010576008e+01
-7.070707070707076e-01 	 8.787878787878789e+00 	 1.598511798799123e+01
-5.050505050505052e-01 	 8.787878787878789e+00 	 1.627598341403592e+01
-3.030303030303028e-01 	 8.787878787878789e+00 	 1.599563382161756e+01
-1.010101010101003e-01 	 8.787878787878789e+00 	 1.526432452653636e+01
1.010101010101003e-01 	 8.787878787878789e+00 	 1.526432452653636e+01
3.030303030303028e-01 	 8.787878787878789e+00 	 1.599563382161756e+01
5.050505050505052e-01 	 8.787878787878789e+00 	 1.627598341403592e+01
7.070707070707076e-01 	 8.787878787878789e+00 	 1.598511798799123e+01
9.090909090909083e-01 	 8.787878787878789e+00 	 1.527145010576008e+01
1.111111111111111e+00 	 8.787878787878789e+00 	 1.535336005385124e+01
1.313131313131313e+00 	 8.787878787878789e+00 	 1.609836079701144e+01
1.515151515151516e+00 	 8.787878787878789e+00 	 1.636765112413416e+01
1.717171717171716e+00 	 8.787878787878789e+00 	 1.606521984165792e+01
1.919191919191919e+00 	 8.787878787878789e+00 	 1.537175235713588e+01
2.121212121212121e+00 	 8.787878787878789e+00 	 1.553344710275955e+01
2.323232323232324e+00 	 8.787878787878789e+00 	 1.628689378797736e+01
2.525252525252524e+00 	 8.787878787878789e+00 	 1.654312357778187e+01
2.727272727272727e+00 	 8.787878787878789e+00 	 1.622671849503082e+01
2.929292929292929e+00 	 8.787878787878789e+00 	 1.555488137768235e+01
3.131313131313131e+00 	 8.787878787878789e+00 	 1.579246848145779e+01
3.333333333333334e+00 	 8.787878787878789e+00 	 1.654823972951234e+01
3.535353535353535e+00 	 8.787878787878789e+00 	 1.678839123879562e+01
3.737373737373737e+00 	 8.787878787878789e+00 	 1.645475739896536e+01
3.939393939393939e+00 	 8.787878787878789e+00 	 1.580534802975360e+01
4.141414141414142e+00 	 8.787878787878789e+00 	 1.611373658579064e+01
4.343434343434343e+00 	 8.787878787878789e+00 	 1.686541307437189e+01
4.545454545454545e+00 	 8.787878787878789e+00 	 1.708601828783527e+01
4.747474747474747e+00 	 8.787878787878789e+00 	 1.673164896179676e+01
4.949494949494950e+00 	 8.787878787878789e+00 	 1.610536727984013e+01
5.151515151515150e+00 	 8.787878787878789e+00 	 1.647885105386237e+01
5.353535353535353e+00 	 8.787878787878789e+00 	 1.722025990692161e+01
5.555555555555555e+00 	 8.787878787878789e+00 	 1.741790764239166e+01
5.757575757575758e+00 	 8.787878787878789e+00 	 1.703955138765883e+01
5.959595959595958e+00 	 8.787878787878789e+00 	 1.643741621669565e+01
6.161616161616163e+00 	 8.787878787878789e+00 	 1.687012924046377e+01
6.363636363636363e+00 	 8.787878787878789e+00 	 1.759573212357746e+01
6.565656565656564e+00 	 8.787878787878789e+00 	 1.776741194294819e+01
6.767676767676768e+00 	 8.787878787878789e+00 	 1.736240646539779e+01
6.969696969696969e+00 	 8.787878787878789e+00 	 1.678598779112680e+01
7.171717171717173e+00 	 8.787878787878789e+00 	 1.727218427425722e+01
7.373737373737374e+00 	 8.787878787878789e+00 	 1.797727951341562e+01
7.575757575757574e+00 	 8.787878787878789e+00 	 1.812054818965071e+01
7.777777777777779e+00 	 8.787878787878789e+00 	 1.768698078942223e+01
7.979797979797979e+00 	 8.787878787878789e+00 	 1.713846126089627e+01
8.181818181818180e+00 	 8.787878787878789e+00 	 1.767264233296588e+01
8.383838383838384e+00 	 8.787878787878789e+00 	 1.835341395612512e+01
8.585858585858585e+00 	 8.787878787878789e+00 	 1.846642416063531e+01
8.787878787878789e+00 	 8.787878787878789e+00 	 1.800316374638572e+01
8.989898989898990e+00 	 8.787878787878789e+00 	 1.748527959344052e+01
9.191919191919190e+00 	 8.787878787878789e+00 	 1.806221799143798e+01
9.393939393939394e+00 	 8.787878787878789e+00 	 1.871568583015318e+01
9.595959595959595e+00 	 8.787878787878789e+00 	 1.879713107162192e+01
9.797979797979799e+00 	 8.787878787878789e+00 	 1.830378494467656e+01
1.000000000000000e+01 	 8.787878787878789e+00 	 1.781969955800387e+01

-1.000000000000000e+01 	 8.989898989898990e+00 	 1.701636731242596e+01
-9.797979797979798e+00 	 8.989898989898990e+00 	 1.775741197582673e+01
-9.595959595959595e+00 	 8.989898989898990e+00 	 1.851243595906401e+01
-9.393939393939394e+00 	 8.989898989898990e+00 	 1.842642280602967e+01
-9.191919191919192e+00 	 8.989898989898990e+00 	 1.750340985268365e+01
-8.989898989898990e+00 	 8.989898989898990e+00 	 1.669280401707720e+01
-8.787878787878787e+00 	 8.989898989898990e+00 	 1.748527959344053e+01
-8.585858585858587e+00 	 8.989898989898990e+00 	 1.819812422949847e+01
-8.383838383838384e+00 	 8.989898989898990e+00 	 1.806766805260372e+01
-8.181818181818182e+00 	 8.989898989898990e+00 	 1.710634211275120e+01
-7.979797979797979e+00 	 8.989898989898990e+00 	 1.635986854847010e+01
-7.777777777777778e+00 	 8.989898989898990e+00 	 1.719860200338341e+01
-7.575757575757576e+00 	 8.989898989898990e+00 	 1.786924889214004e+01
-7.373737373737374e+00 	 8.989898989898990e+00 	 1.769561558426768e+01
-7.171717171717171e+00 	 8.989898989898990e+00 	 1.669963705251843e+01
-6.969696969696970e+00 	 8.989898989898990e+00 	 1.602418796546865e+01
-6.767676767676768e+00 	 8.989898989898990e+00 	 1.690435386688551e+01
-6.565656565656566e+00 	 8.989898989898990e+00 	 1.753357734231528e+01
-6.363636363636363e+00 	 8.989898989898990e+00 	 1.731852635744893e+01
-6.161616161616162e+00 	 8.989898989898990e+00 	 1.629247169583031e+01
-5.959595959595959e+00 	 8.989898989898990e+00 	 1.569502096506981e+01
-5.757575757575758e+00 	 8.989898989898990e+00 	 1.661228090583973e+01
-5.555555555555555e+00 	 8.989898989898990e+00 	 1.720166993619530e+01
-5.353535353535354e+00 	 8.989898989898990e+00 	 1.694749874389380e+01
-5.151515151515151e+00 	 8.989898989898990e+00 	 1.589690360530683e+01
-4.949494949494950e+00 	 8.989898989898990e+00 	 1.538444803714049e+01
-4.747474747474747e+00 	 8.989898989898990e+00 	 1.633502300276158e+01
-4.545454545454546e+00 	 8.989898989898990e+00 	 1.688692991018511e+01
-4.343434343434343e+00 	 8.989898989898990e+00 	 1.659643857695934e+01
-4.141414141414142e+00 	 8.989898989898990e+00 	 1.552774490158017e+01
-3.939393939393939e+00 	 8.989898989898990e+00 	 1.510715123088400e+01
-3.737373737373738e+00 	 8.989898989898990e+00 	 1.608777909631487e+01
-3.535353535353535e+00 	 8.989898989898990e+00 	 1.660514850205013e+01
-3.333333333333333e+00 	 8.989898989898990e+00 	 1.628147736000330e+01
-3.131313131313131e+00 	 8.989898989898990e+00 	 1.520183753433906e+01
-2.929292929292929e+00 	 8.989898989898990e+00 	 1.487955238667897e+01
-2.727272727272728e+00 	 8.989898989898990e+00 	 1.588728811637550e+01
-2.525252525252525e+00 	 8.989898989898990e+00 	 1.637332952394383e+01
-2.323232323232324e+00 	 8.989898989898990e+00 	 1.601963844632661e+01
-2.121212121212121e+00 	 8.989898989898990e+00 	 1.493655128217178e+01
-1.919191919191919e+00 	 8.989898989898990e+00 	 1.471815933336831e+01
-1.717171717171718e+00 	 8.989898989898990e+00 	 1.575001081011353e+01
-1.515151515151516e+00 	 8.989898989898990e+00 	 1.620772053122284e+01
-1.313131313131313e+00 	 8.989898989898990e+00 	 1.582672796814393e+01
-1.111111111111111e+00 	 8.989898989898990e+00 	 1.474753809247490e+01
-9.090909090909101e-01 	 8.989898989898990e+00 	 1.463721692428553e+01
-7.070707070707076e-01 	 8.989898989898990e+00 	 1.568967901723532e+01
-5.050505050505052e-01 	 8.989898989898990e+00 	 1.612129153091458e+01
-3.030303030303028e-01 	 8.989898989898990e+00 	 1.571476954128369e+01
-1.010101010101003e-01 	 8.989898989898990e+00 	 1.464614196369934e+01
1.010101010101003e-01 	 8.989898989898990e+00 	 1.464614196369934e+01
3.030303030303028e-01 	 8.989898989898990e+00 	 1.571476954128369e+01
5.050505050505052e-01 	 8.989898989898990e+00 	 1.612129153091458e+01
7.070707070707076e-01 	 8.989898989898990e+00 	 1.568967901723532e+01
9.090909090909083e-01 	 8.989898989898990e+00 	 1.463721692428554e+01
1.111111111111111e+00 	 8.989898989898990e+00 	 1.474753809247490e+01
1.313131313131313e+00 	 8.989898989898990e+00 	 1.582672796814393e+01
1.515151515151516e+00 	 8.989898989898990e+00 	 1.620772053122284e+01
1.717171717171716e+00 	 8.989898989898990e+00 	 1.575001081011354e+01
1.919191919191919e+00 	 8.989898989898990e+00 	 1.471815933336831e+01
2.121212121212121e+00 	 8.989898989898990e+00 	 1.493655128217178e+01
2.323232323232324e+00 	 8.989898989898990e+00 	 1.601963844632661e+01
2.525252525252524e+00 	 8.989898989898990e+00 	 1.637332952394383e+01
2.727272727272727e+00 	 8.989898989898990e+00 	 1.588728811637551e+01
2.929292929292929e+00 	 8.989898989898990e+00 	 1.487955238667897e+01
3.131313131313131e+00 	 8.989898989898990e+00 	 1.520183753433906e+01
3.333333333333334e+00 	 8.989898989898990e+00 	 1.628147736000330e+01
3.535353535353535e+00 	 8.989898989898990e+00 	 1.660514850205013e+01
3.737373737373737e+00 	 8.989898989898990e+00 	 1.608777909631488e+01
3.939393939393939e+00 	 8.989898989898990e+00 	 1.510715123088400e+01
4.141414141414142e+00 	 8.989898989898990e+00 	 1.552774490158017e+01
4.343434343434343e+00 	 8.989898989898990e+00 	 1.659643857695934e+01
4.545454545454545e+00 	 8.989898989898990e+00 	 1.688692991018511e+01
4.747474747474747e+00 	 8.989898989898990e+00 	 1.633502300276158e+01
4.949494949494950e+00 	 8.989898989898990e+00 	 1.538444803714049e+01
5.151515151515150e+00 	 8.989898989898990e+00 	 1.589690360530682e+01
5.353535353535353e+00 	 8.989898989898990e+00 	 1.694749874389380e+01
5.555555555555555e+00 	 8.989898989898990e+00 	 1.720166993619530e+01
5.757575757575758e+00 	 8.989898989898990e+00 	 1.661228090583973e+01
5.959595959595958e+00 	 8.989898989898990e+00 	 1.569502096506981e+01
6.161616161616163e+00 	 8.989898989898990e+00 	 1.629247169583031e+01
6.363636363636363e+00 	 8.989898989898990e+00 	 1.731852635744893e+01
6.565656565656564e+00 	 8.989898989898990e+00 	 1.753357734231528e+01
6.767676767676768e+00 	 8.989898989898990e+00 	 1.690435386688551e+01
6.969696969696969e+00 	 8.989898989898990e+00 	 1.602418796546865e+01
7.171717171717173e+00 	 8.989898989898990e+00 	 1.669963705251844e+01
7.373737373737374e+00 	 8.989898989898990e+00 	 1.769561558426768e+01
7.575757575757574e+00 	 8.989898989898990e+00 	 1.786924889214005e+01
7.777777777777779e+00 	 8.989898989898990e+00 	 1.719860200338341e+01
7.979797979797979e+00 	 8.989898989898990e+00 	 1.635986854847010e+01
8.181818181818180e+00 	 8.989898989898990e+00 	 1.710634211275119e+01
8.383838383838384e+00 	 8.989898989898990e+00 	 1.806766805260372e+01
8.585858585858585e+00 	 8.989898989898990e+00 	 1.819812422949847e+01
8.787878787878789e+00 	 8.989898989898990e+00 	 1.748527959344052e+01
8.989898989898990e+00 	 8.989898989898990e+00 	 1.669280401707720e+01
9.191919191919190e+00 	 8.989898989898990e+00 	 1.750340985268365e+01
9.393939393939394e+00 	 8.989898989898990e+00 	 1.842642280602967e+01
9.595959595959595e+00 	 8.989898989898990e+00 	 1.851243595906401e+01
9.797979797979799e+00 	 8.989898989898990e+00 	 1.775741197582672e+01
1.000000000000000e+01 	 8.989898989898990e+00 	 1.701636731242596e+01

-1.000000000000000e+01 	 9.191919191919190e+00 	 1.781795101204045e+01
-9.797979797979798e+00 	 9.191919191919190e+00 	 1.834011274885983e+01
-9.595959595959595e+00 	 9.191919191919190e+00 	 1.887226475229635e+01
-9.393939393939394e+00 	 9.191919191919190e+00 	 1.879388805037415e+01
-9.191919191919192e+00 	 9.191919191919190e+00 	 1.810792237757020e+01
-8.989898989898990e+00 	 9.191919191919190e+00 	 1.750340985268365e+01
-8.787878787878787e+00 	 9.191919191919190e+00 	 1.806221799143799e+01
-8.585858585858587e+00 	 9.191919191919190e+00 	 1.856313106153652e+01
-8.383838383838384e+00 	 9.191919191919190e+00 	 1.845192890739507e+01
-8.181818181818182e+00 	 9.191919191919190e+00 	 1.773764719448311e+01
-7.979797979797979e+00 	 9.191919191919190e+00 	 1.717923308914930e+01
-7.777777777777778e+00 	 9.191919191919190e+00 	 1.777123659242216e+01
-7.575757575757576e+00 	 9.191919191919190e+00 	 1.824122219114472e+01
-7.373737373737374e+00 	 9.191919191919190e+00 	 1.809846018195482e+01
-7.171717171717171e+00 	 9.191919191919190e+00 	 1.735888837090748e+01
-6.969696969696970e+00 	 9.191919191919190e+00 	 1.685196705663756e+01
-6.767676767676768e+00 	 9.191919191919190e+00 	 1.747407949727213e+01
-6.565656565656566e+00 	 9.191919191919190e+00 	 1.791413873610600e+01
-6.363636363636363e+00 	 9.191919191919190e+00 	 1.774155658072714e+01
-6.161616161616162e+00 	 9.191919191919190e+00 	 1.698050249168266e+01
-5.959595959595959e+00 	 9.191919191919190e+00 	 1.653064527686884e+01
-5.757575757575758e+00 	 9.191919191919190e+00 	 1.718025139514609e+01
-5.555555555555555e+00 	 9.191919191919190e+00 	 1.759209372649676e+01
-5.353535353535354e+00 	 9.191919191919190e+00 	 1.739193743113552e+01
-5.151515151515151e+00 	 9.191919191919190e+00 	 1.661401879969914e+01
-4.949494949494950e+00 	 9.191919191919190e+00 	 1.622692454113475e+01
-4.747474747474747e+00 	 9.191919191919190e+00 	 1.690192220630387e+01
-4.545454545454546e+00 	 9.191919191919190e+00 	 1.728791353523716e+01
-4.343434343434343e+00 	 9.191919191919190e+00 	 1.706289061862851e+01
-4.141414141414142e+00 	 9.191919191919190e+00 	 1.627347293371226e+01
-3.939393939393939e+00 	 9.191919191919190e+00 	 1.595482828684503e+01
-3.737373737373738e+00 	 9.191919191919190e+00 	 1.665356377052886e+01
-3.535353535353535e+00 	 9.191919191919190e+00 	 1.701656307620490e+01
-3.333333333333333e+00 	 9.191919191919190e+00 	 1.676968002613956e+01
-3.131313131313131e+00 	 9.191919191919190e+00 	 1.597468408554484e+01
-2.929292929292929e+00 	 9.191919191919190e+00 	 1.572989709278910e+01
-2.727272727272728e+00 	 9.191919191919190e+00 	 1.645095859184060e+01
-2.525252525252525e+00 	 9.191919191919190e+00 	 1.679401340326690e+01
-2.323232323232324e+00 	 9.191919191919190e+00 	 1.652827079099157e+01
-2.121212121212121e+00 	 9.191919191919190e+00 	 1.573383147561515e+01
-1.919191919191919e+00 	 9.191919191919190e+00 	 1.556762933966524e+01
-1.717171717171718e+00 	 9.191919191919190e+00 	 1.630949708423423e+01
-1.515151515151516e+00 	 9.191919191919190e+00 	 1.663540747509899e+01
-1.313131313131313e+00 	 9.191919191919190e+00 	 1.635337359821067e+01
-1.111111111111111e+00 	 9.191919191919190e+00 	 1.556538274027148e+01
-9.090909090909101e-01 	 9.191919191919190e+00 	 1.548132121916821e+01
-7.070707070707076e-01 	 9.191919191919190e+00 	 1.624193412482278e+01
-5.050505050505052e-01 	 9.191919191919190e+00 	 1.655276008932867e+01
-3.030303030303028e-01 	 9.191919191919190e+00 	 1.625611181906888e+01
-1.010101010101003e-01 	 9.191919191919190e+00 	 1.547974702830033e+01
1.010101010101003e-01 	 9.191919191919190e+00 	 1.547974702830033e+01
3.030303030303028e-01 	 9.191919191919190e+00 	 1.625611181906888e+01
5.050505050505052e-01 	 9.191919191919190e+00 	 1.655276008932867e+01
7.070707070707076e-01 	 9.191919191919190e+00 	 1.624193412482278e+01
9.090909090909083e-01 	 9.191919191919190e+00 	 1.548132121916821e+01
1.111111111111111e+00 	 9.191919191919190e+00 	 1.556538274027148e+01
1.313131313131313e+00 	 9.191919191919190e+00 	 1.635337359821067e+01
1.515151515151516e+00 	 9.191919191919190e+00 	 1.663540747509899e+01
1.717171717171716e+00 	 9.191919191919190e+00 	 1.630949708423424e+01
1.919191919191919e+00 	 9.191919191919190e+00 	 1.556762933966524e+01
2.121212121212121e+00 	 9.191919191919190e+00 	 1.573383147561515e+01
2.323232323232324e+00 	 9.191919191919190e+00 	 1.652827079099157e+01
2.525252525252524e+00 	 9.191919191919190e+00 	 1.679401340326690e+01
2.727272727272727e+00 	 9.191919191919190e+00 	 1.645095859184061e+01
2.929292929292929e+00 	 9.191919191919190e+00 	 1.572989709278910e+01
3.131313131313131e+00 	 9.191919191919190e+00 	 1.597468408554484e+01
3.333333333333334e+00 	 9.191919191919190e+00 	 1.676968002613956e+01
3.535353535353535e+00 	 9.191919191919190e+00 	 1.701656307620490e+01
3.737373737373737e+00 	 9.191919191919190e+00 	 1.665356377052886e+01
3.939393939393939e+00 	 9.191919191919190e+00 	 1.595482828684503e+01
4.141414141414142e+00 	 9.191919191919190e+00 	 1.627347293371226e+01
4.343434343434343e+00 	 9.191919191919190e+00 	 1.706289061862851e+01
4.545454545454545e+00 	 9.191919191919190e+00 	 1.728791353523716e+01
4.747474747474747e+00 	 9.191919191919190e+00 	 1.690192220630387e+01
4.949494949494950e+00 	 9.191919191919190e+00 	 1.622692454113475e+01
5.151515151515150e+00 	 9.191919191919190e+00 	 1.661401879969913e+01
5.353535353535353e+00 	 9.191919191919190e+00 	 1.739193743113552e+01
5.555555555555555e+00 	 9.191919191919190e+00 	 1.759209372649676e+01
5.757575757575758e+00 	 9.191919191919190e+00 	 1.718025139514609e+01
5.959595959595958e+00 	 9.191919191919190e+00 	 1.653064527686884e+01
6.161616161616163e+00 	 9.191919191919190e+00 	 1.698050249168266e+01
6.363636363636363e+00 	 9.191919191919190e+00 	 1.774155658072714e+01
6.565656565656564e+00 	 9.191919191919190e+00 	 1.791413873610600e+01
6.767676767676768e+00 	 9.191919191919190e+00 	 1.747407949727213e+01
6.969696969696969e+00 	 9.191919191919190e+00 	 1.685196705663756e+01
7.171717171717173e+00 	 9.191919191919190e+00 	 1.735888837090749e+01
7.373737373737374e+00 	 9.191919191919190e+00 	 1.809846018195482e+01
7.575757575757574e+00 	 9.191919191919190e+00 	 1.824122219114472e+01
7.777777777777779e+00 	 9.191919191919190e+00 	 1.777123659242216e+01
7.979797979797979e+00 	 9.191919191919190e+00 	 1.717923308914930e+01
8.181818181818180e+00 	 9.191919191919190e+00 	 1.773764719448310e+01
8.383838383838384e+00 	 9.191919191919190e+00 	 1.845192890739507e+01
8.585858585858585e+00 	 9.191919191919190e+00 	 1.856313106153652e+01
8.787878787878789e+00 	 9.191919191919190e+00 	 1.806221799143798e+01
8.989898989898990e+00 	 9.191919191919190e+00 	 1.750340985268365e+01
9.191919191919190e+00 	 9.191919191919190e+00 	 1.810792237757019e+01
9.393939393939394e+00 	 9.191919191919190e+00 	 1.879388805037415e+01
9.595959595959595e+00 	 9.191919191919190e+00 	 1.887226475229635e+01
9.797979797979799e+00 	 9.191919191919190e+00 	 1.834011274885982e+01
1.000000000000000e+01 	 9.191919191919190e+00 	 1.781795101204045e+01

-1.000000000000000e+01 	 9.393939393939394e+00 	 1.873227709225910e+01
-9.797979797979798e+00 	 9.393939393939394e+00 	 1.900197585880231e+01
-9.595959595959595e+00 	 9.393939393939394e+00 	 1.927705971329412e+01
-9.393939393939394e+00 	 9.393939393939394e+00 	 1.920713869906758e+01
-9.191919191919192e+00 	 9.393939393939394e+00 	 1.879388805037415e+01
-8.989898989898990e+00 	 9.393939393939394e+00 	 1.842642280602967e+01
-8.787878787878787e+00 	 9.393939393939394e+00 	 1.871568583015319e+01
-8.585858585858587e+00 	 9.393939393939394e+00 	 1.897208193937775e+01
-8.383838383838384e+00 	 9.393939393939394e+00 	 1.888266636906399e+01
-8.181818181818182e+00 	 9.393939393939394e+00 	 1.845256349919806e+01
-7.979797979797979e+00 	 9.393939393939394e+00 	 1.811037040413110e+01
-7.777777777777778e+00 	 9.393939393939394e+00 	 1.841772939294449e+01
-7.575757575757576e+00 	 9.393939393939394e+00 	 1.865612910862995e+01
-7.373737373737374e+00 	 9.393939393939394e+00 	 1.854848505287769e+01
-7.171717171717171e+00 	 9.393939393939394e+00 	 1.810382687008183e+01
-6.969696969696970e+00 	 9.393939393939394e+00 	 1.779057780548869e+01
-6.767676767676768e+00 	 9.393939393939394e+00 	 1.811495374155415e+01
-6.565656565656566e+00 	 9.393939393939394e+00 	 1.833662491735445e+01
-6.363636363636363e+00 	 9.393939393939394e+00 	 1.821247630581291e+01
-6.161616161616162e+00 	 9.393939393939394e+00 	 1.775619374161936e+01
-5.959595959595959e+00 	 9.393939393939394e+00 	 1.747585457788364e+01
-5.757575757575758e+00 	 9.393939393939394e+00 	 1.781662925830303e+01
-5.555555555555555e+00 	 9.393939393939394e+00 	 1.802343416454150e+01
-5.353535353535354e+00 	 9.393939393939394e+00 	 1.788498381085419e+01
-5.151515151515151e+00 	 9.393939393939394e+00 	 1.742065547224101e+01
-4.949494949494950e+00 	 9.393939393939394e+00 	 1.717745043600546e+01
-4.747474747474747e+00 	 9.393939393939394e+00 	 1.753447632204144e+01
-4.545454545454546e+00 	 9.393939393939394e+00 	 1.772882185827105e+01
-4.343434343434343e+00 	 9.393939393939394e+00 	 1.757869851464766e+01
-4.141414141414142e+00 	 9.393939393939394e+00 	 1.711048024706718e+01
-3.939393939393939e+00 	 9.393939393939394e+00 	 1.690876951326304e+01
-3.737373737373738e+00 	 9.393939393939394e+00 	 1.728228109338050e+01
-3.535353535353535e+00 	 9.393939393939394e+00 	 1.746696546825875e+01
-3.333333333333333e+00 	 9.393939393939394e+00 	 1.730806169119913e+01
-3.131313131313131e+00 	 9.393939393939394e+00 	 1.684049804748904e+01
-2.929292929292929e+00 	 9.393939393939394e+00 	 1.668453780095738e+01
-2.727272727272728e+00 	 9.393939393939394e+00 	 1.707493584715377e+01
-2.525252525252525e+00 	 9.393939393939394e+00 	 1.725286793569954e+01
-2.323232323232324e+00 	 9.393939393939394e+00 	 1.708804996737415e+01
-2.121212121212121e+00 	 9.393939393939394e+00 	 1.662575471167196e+01
-1.919191919191919e+00 	 9.393939393939394e+00 	 1.651933492815442e+01
-1.717171717171718e+00 	 9.393939393939394e+00 	 1.692684630641032e+01
-1.515151515151516e+00 	 9.393939393939394e+00 	 1.710065023721009e+01
-1.313131313131313e+00 	 9.393939393939394e+00 	 1.693236254931326e+01
-1.111111111111111e+00 	 9.393939393939394e+00 	 1.647960160639878e+01
-9.090909090909101e-01 	 9.393939393939394e+00 	 1.642560732106929e+01
-7.070707070707076e-01 	 9.393939393939394e+00 	 1.684987739942039e+01
-5.050505050505052e-01 	 9.393939393939394e+00 	 1.702145201047561e+01
-3.030303030303028e-01 	 9.393939393939394e+00 	 1.685129800020046e+01
-1.010101010101003e-01 	 9.393939393939394e+00 	 1.641156759534007e+01
1.010101010101003e-01 	 9.393939393939394e+00 	 1.641156759534007e+01
3.030303030303028e-01 	 9.393939393939394e+00 	 1.685129800020046e+01
5.050505050505052e-01 	 9.393939393939394e+00 	 1.702145201047561e+01
7.070707070707076e-01 	 9.393939393939394e+00 	 1.684987739942039e+01
9.090909090909083e-01 	 9.393939393939394e+00 	 1.642560732106930e+01
1.111111111111111e+00 	 9.393939393939394e+00 	 1.647960160639878e+01
1.313131313131313e+00 	 9.393939393939394e+00 	 1.693236254931326e+01
1.515151515151516e+00 	 9.393939393939394e+00 	 1.710065023721009e+01
1.717171717171716e+00 	 9.393939393939394e+00 	 1.692684630641032e+01
1.919191919191919e+00 	 9.393939393939394e+00 	 1.651933492815442e+01
2.121212121212121e+00 	 9.393939393939394e+00 	 1.662575471167196e+01
2.323232323232324e+00 	 9.393939393939394e+00 	 1.708804996737415e+01
2.525252525252524e+00 	 9.393939393939394e+00 	 1.725286793569954e+01
2.727272727272727e+00 	 9.393939393939394e+00 	 1.707493584715377e+01
2.929292929292929e+00 	 9.393939393939394e+00 	 1.668453780095738e+01
3.131313131313131e+00 	 9.393939393939394e+00 	 1.684049804748904e+01
3.333333333333334e+00 	 9.393939393939394e+00 	 1.730806169119913e+01
3.535353535353535e+00 	 9.393939393939394e+00 	 1.746696546825875e+01
3.737373737373737e+00 	 9.393939393939394e+00 	 1.728228109338050e+01
3.939393939393939e+00 	 9.393939393939394e+00 	 1.690876951326304e+01
4.141414141414142e+00 	 9.393939393939394e+00 	 1.711048024706718e+01
4.343434343434343e+00 	 9.393939393939394e+00 	 1.757869851464766e+01
4.545454545454545e+00 	 9.393939393939394e+00 	 1.772882185827105e+01
4.747474747474747e+00 	 9.393939393939394e+00 	 1.753447632204144e+01
4.949494949494950e+00 	 9.393939393939394e+00 	 1.717745043600546e+01
5.151515151515150e+00 	 9.393939393939394e+00 	 1.742065547224101e+01
5.353535353535353e+00 	 9.393939393939394e+00 	 1.788498381085419e+01
5.555555555555555e+00 	 9.393939393939394e+00 	 1.802343416454150e+01
5.757575757575758e+00 	 9.393939393939394e+00 	 1.781662925830303e+01
5.959595959595958e+00 	 9.393939393939394e+00 	 1.747585457788364e+01
6.161616161616163e+00 	 9.393939393939394e+00 	 1.775619374161936e+01
6.363636363636363e+00 	 9.393939393939394e+00 	 1.821247630581291e+01
6.565656565656564e+00 	 9.393939393939394e+00 	 1.833662491735445e+01
6.767676767676768e+00 	 9.393939393939394e+00 	 1.811495374155415e+01
6.969696969696969e+00 	 9.393939393939394e+00 	 1.779057780548869e+01
7.171717171717173e+00 	 9.393939393939394e+00 	 1.810382687008184e+01
7.373737373737374e+00 	 9.393939393939394e+00 	 1.854848505287769e+01
7.575757575757574e+00 	 9.393939393939394e+00 	 1.865612910862995e+01
7.777777777777779e+00 	 9.393939393939394e+00 	 1.841772939294449e+01
7.979797979797979e+00 	 9.393939393939394e+00 	 1.811037040413110e+01
8.181818181818180e+00 	 9.393939393939394e+00 	 1.845256349919806e+01
8.383838383838384e+00 	 9.393939393939394e+00 	 1.888266636906399e+01
8.585858585858585e+00 	 9.393939393939394e+00 	 1.897208193937775e+01
8.787878787878789e+00 	 9.393939393939394e+00 	 1.871568583015318e+01
8.989898989898990e+00 	 9.393939393939394e+00 	 1.842642280602967e+01
9.191919191919190e+00 	 9.393939393939394e+00 	 1.879388805037415e+01
9.393939393939394e+00 	 9.393939393939394e+00 	 1.920713869906758e+01
9.595959595959595e+00 	 9.393939393939394e+00 	 1.927705971329412e+01
9.797979797979799e+00 	 9.393939393939394e+00 	 1.900197585880230e+01
1.000000000000000e+01 	 9.393939393939394e+00 	 1.873227709225910e+01

-1.000000000000000e+01 	 9.595959595959595e+00 	 1.880898376780910e+01
-9.797979797979798e+00 	 9.595959595959595e+00 	 1.907431171681309e+01
-9.595959595959595e+00 	 9.595959595959595e+00 	 1.934495687807816e+01
-9.393939393939394e+00 	 9.595959595959595e+00 	 1.927705971329412e+01
-9.191919191919192e+00 	 9.595959595959595e+00 	 1.887226475229636e+01
-8.989898989898990e+00 	 9.595959595959595e+00 	 1.851243595906401e+01
-8.787878787878787e+00 	 9.595959595959595e+00 	 1.879713107162192e+01
-8.585858585858587e+00 	 9.595959595959595e+00 	 1.904960638696503e+01
-8.383838383838384e+00 	 9.595959595959595e+00 	 1.896274928788247e+01
-8.181818181818182e+00 	 9.595959595959595e+00 	 1.854158867208589e+01
-7.979797979797979e+00 	 9.595959595959595e+00 	 1.820673419880692e+01
-7.777777777777778e+00 	 9.595959595959595e+00 	 1.850936119542165e+01
-7.575757575757576e+00 	 9.595959595959595e+00 	 1.874434798653034e+01
-7.373737373737374e+00 	 9.595959595959595e+00 	 1.863977319114128e+01
-7.171717171717171e+00 	 9.595959595959595e+00 	 1.820449738653312e+01
-6.969696969696970e+00 	 9.595959595959595e+00 	 1.789821333317662e+01
-6.767676767676768e+00 	 9.595959595959595e+00 	 1.821770191420536e+01
-6.565656565656566e+00 	 9.595959595959595e+00 	 1.843642865061589e+01
-6.363636363636363e+00 	 9.595959595959595e+00 	 1.831580751049113e+01
-6.161616161616162e+00 	 9.595959595959595e+00 	 1.786926735623946e+01
-5.959595959595959e+00 	 9.595959595959595e+00 	 1.759541487387121e+01
-5.757575757575758e+00 	 9.595959595959595e+00 	 1.793112189815679e+01
-5.555555555555555e+00 	 9.595959595959595e+00 	 1.813537374875133e+01
-5.353535353535354e+00 	 9.595959595959595e+00 	 1.800081942590354e+01
-5.151515151515151e+00 	 9.595959595959595e+00 	 1.754647179793371e+01
-4.949494949494950e+00 	 9.595959595959595e+00 	 1.730913471106705e+01
-4.747474747474747e+00 	 9.595959595959595e+00 	 1.766084691599925e+01
-4.545454545454546e+00 	 9.595959595959595e+00 	 1.785291055730436e+01
-4.343434343434343e+00 	 9.595959595959595e+00 	 1.770692051130455e+01
-4.141414141414142e+00 	 9.595959595959595e+00 	 1.724875459738546e+01
-3.939393939393939e+00 	 9.595959595959595e+00 	 1.705211581530566e+01
-3.737373737373738e+00 	 9.595959595959595e+00 	 1.741996070064956e+01
-3.535353535353535e+00 	 9.595959595959595e+00 	 1.760247324956266e+01
-3.333333333333333e+00 	 9.595959595959595e+00 	 1.744777124241905e+01
-3.131313131313131e+00 	 9.595959595959595e+00 	 1.699012655446228e+01
-2.929292929292929e+00 	 9.595959595959595e+00 	 1.683823772621290e+01
-2.727272727272728e+00 	 9.595959595959595e+00 	 1.722247920781770e+01
-2.525252525252525e+00 	 9.595959595959595e+00 	 1.739816258023433e+01
-2.323232323232324e+00 	 9.595959595959595e+00 	 1.723742623962168e+01
-2.121212121212121e+00 	 9.595959595959595e+00 	 1.678469392274318e+01
-1.919191919191919e+00 	 9.595959595959595e+00 	 1.668113742276513e+01
-1.717171717171718e+00 	 9.595959595959595e+00 	 1.708186201687710e+01
-1.515151515151516e+00 	 9.595959595959595e+00 	 1.725315741711839e+01
-1.313131313131313e+00 	 9.595959595959595e+00 	 1.708865504018581e+01
-1.111111111111111e+00 	 9.595959595959595e+00 	 1.664489563393670e+01
-9.090909090909101e-01 	 9.595959595959595e+00 	 1.659238292191973e+01
-7.070707070707076e-01 	 9.595959595959595e+00 	 1.700913019940988e+01
-5.050505050505052e-01 	 9.595959595959595e+00 	 1.717779736801755e+01
-3.030303030303028e-01 	 9.595959595959595e+00 	 1.701100868396594e+01
-1.010101010101003e-01 	 9.595959595959595e+00 	 1.657957053596338e+01
1.010101010101003e-01 	 9.595959595959595e+00 	 1.657957053596338e+01
3.030303030303028e-01 	 9.595959595959595e+00 	 1.701100868396594e+01
5.050505050505052e-01 	 9.595959595959595e+00 	 1.717779736801755e+01
7.070707070707076e-01 	 9.595959595959595e+00 	 1.700913019940988e+01
9.090909090909083e-01 	 9.595959595959595e+00 	 1.659238292191974e+01
1.111111111111111e+00 	 9.595959595959595e+00 	 1.664489563393670e+01
1.313131313131313e+00 	 9.595959595959595e+00 	 1.708865504018581e+01
1.515151515151516e+00 	 9.595959595959595e+00 	 1.725315741711839e+01
1.717171717171716e+00 	 9.595959595959595e+00 	 1.708186201687710e+01
1.919191919191919e+00 	 9.595959595959595e+00 	 1.668113742276513e+01
2.121212121212121e+00 	 9.595959595959595e+00 	 1.678469392274318e+01
2.323232323232324e+00 	 9.595959595959595e+00 	 1.723742623962168e+01
2.525252525252524e+00 	 9.595959595959595e+00 	 1.739816258023433e+01
2.727272727272727e+00 	 9.595959595959595e+00 	 1.722247920781770e+01
2.929292929292929e+00 	 9.595959595959595e+00 	 1.683823772621290e+01
3.131313131313131e+00 	 9.595959595959595e+00 	 1.699012655446228e+01
3.333333333333334e+00 	 9.595959595959595e+00 	 1.744777124241906e+01
3.535353535353535e+00 	 9.595959595959595e+00 	 1.760247324956266e+01
3.737373737373737e+00 	 9.595959595959595e+00 	 1.741996070064956e+01
3.939393939393939e+00 	 9.595959595959595e+00 	 1.705211581530566e+01
4.141414141414142e+00 	 9.595959595959595e+00 	 1.724875459738546e+01
4.343434343434343e+00 	 9.595959595959595e+00 	 1.770692051130455e+01
4.545454545454545e+00 	 9.595959595959595e+00 	 1.785291055730436e+01
4.747474747474747e+00 	 9.595959595959595e+00 	 1.766084691599925e+01
4.949494949494950e+00 	 9.595959595959595e+00 	 1.730913471106705e+01
5.151515151515150e+00 	 9.595959595959595e+00 	 1.754647179793371e+01
5.353535353535353e+00 	 9.595959595959595e+00 	 1.800081942590354e+01
5.555555555555555e+00 	 9.595959595959595e+00 	 1.813537374875133e+01
5.757575757575758e+00 	 9.595959595959595e+00 	 1.793112189815679e+01
5.959595959595958e+00 	 9.595959595959595e+00 	 1.759541487387121e+01
6.161616161616163e+00 	 9.595959595959595e+00 	 1.786926735623946e+01
6.363636363636363e+00 	 9.595959595959595e+00 	 1.831580751049113e+01
6.565656565656564e+00 	 9.595959595959595e+00 	 1.843642865061588e+01
6.767676767676768e+00 	 9.595959595959595e+00 	 1.821770191420536e+01
6.969696969696969e+00 	 9.595959595959595e+00 	 1.789821333317662e+01
7.171717171717173e+00 	 9.595959595959595e+00 	 1.820449738653312e+01
7.373737373737374e+00 	 9.595959595959595e+00 	 1.863977319114128e+01
7.575757575757574e+00 	 9.595959595959595e+00 	 1.874434798653034e+01
7.777777777777779e+00 	 9.595959595959595e+00 	 1.850936119542165e+01
7.979797979797979e+00 	 9.595959595959595e+00 	 1.820673419880692e+01
8.181818181818180e+00 	 9.595959595959595e+00 	 1.854158867208589e+01
8.383838383838384e+00 	 9.595959595959595e+00 	 1.896274928788247e+01
8.585858585858585e+00 	 9.595959595959595e+00 	 1.904960638696503e+01
8.787878787878789e+00 	 9.595959595959595e+00 	 1.879713107162192e+01
8.989898989898990e+00 	 9.595959595959595e+00 	 1.851243595906401e+01
9.191919191919190e+00 	 9.595959595959595e+00 	 1.887226475229635e+01
9.393939393939394e+00 	 9.595959595959595e+00 	 1.927705971329412e+01
9.595959595959595e+00 	 9.595959595959595e+00 	 1.934495687807816e+01
9.797979797979799e+00 	 9.595959595959595e+00 	 1.907431171681309e+01
1.000000000000000e+01 	 9.595959595959595e+00 	 1.880898376780910e+01

-1.000000000000000e+01 	 9.797979797979799e+00 	 1.804403030061917e+01
-9.797979797979798e+00 	 9.797979797979799e+00 	 1.855426678657881e+01
-9.595959595959595e+00 	 9.797979797979799e+00 	 1.907431171681309e+01
-9.393939393939394e+00 	 9.797979797979799e+00 	 1.900197585880230e+01
-9.191919191919192e+00 	 9.797979797979799e+00 	 1.834011274885983e+01
-8.989898989898990e+00 	 9.797979797979799e+00 	 1.775741197582672e+01
-8.787878787878787e+00 	 9.797979797979799e+00 	 1.830378494467658e+01
-8.585858585858587e+00 	 9.797979797979799e+00 	 1.879408766044715e+01
-8.383838383838384e+00 	 9.797979797979799e+00 	 1.869046964219802e+01
-8.181818181818182e+00 	 9.797979797979799e+00 	 1.800169838297852e+01
-7.979797979797979e+00 	 9.797979797979799e+00 	 1.746430157441043e+01
-7.777777777777778e+00 	 9.797979797979799e+00 	 1.804344999489799e+01
-7.575757575757576e+00 	 9.797979797979799e+00 	 1.850429030925954e+01
-7.373737373737374e+00 	 9.797979797979799e+00 	 1.837058442954898e+01
-7.171717171717171e+00 	 9.797979797979799e+00 	 1.765779522539522e+01
-6.969696969696970e+00 	 9.797979797979799e+00 	 1.717087761624949e+01
-6.767676767676768e+00 	 9.797979797979799e+00 	 1.777973197650883e+01
-6.565656565656566e+00 	 9.797979797979799e+00 	 1.821199170803252e+01
-6.363636363636363e+00 	 9.797979797979799e+00 	 1.804978008299036e+01
-6.161616161616162e+00 	 9.797979797979799e+00 	 1.731654459624460e+01
-5.959595959595959e+00 	 9.797979797979799e+00 	 1.688537080812285e+01
-5.757575757575758e+00 	 9.797979797979799e+00 	 1.752123162298756e+01
-5.555555555555555e+00 	 9.797979797979799e+00 	 1.792638805615120e+01
-5.353535353535354e+00 	 9.797979797979799e+00 	 1.773764771499311e+01
-5.151515151515151e+00 	 9.797979797979799e+00 	 1.698822303474383e+01
-4.949494949494950e+00 	 9.797979797979799e+00 	 1.661807720749626e+01
-4.747474747474747e+00 	 9.797979797979799e+00 	 1.727863554957634e+01
-4.545454545454546e+00 	 9.797979797979799e+00 	 1.765869312377701e+01
-4.343434343434343e+00 	 9.797979797979799e+00 	 1.744573735364445e+01
-4.141414141414142e+00 	 9.797979797979799e+00 	 1.668499379945328e+01
-3.939393939393939e+00 	 9.797979797979799e+00 	 1.638103601037920e+01
-3.737373737373738e+00 	 9.797979797979799e+00 	 1.706430725509293e+01
-3.535353535353535e+00 	 9.797979797979799e+00 	 1.742164070614403e+01
-3.333333333333333e+00 	 9.797979797979799e+00 	 1.718696874960325e+01
-3.131313131313131e+00 	 9.797979797979799e+00 	 1.642021688805777e+01
-2.929292929292929e+00 	 9.797979797979799e+00 	 1.618724527672102e+01
-2.727272727272728e+00 	 9.797979797979799e+00 	 1.689139677927399e+01
-2.525252525252525e+00 	 9.797979797979799e+00 	 1.722849147304782e+01
-2.323232323232324e+00 	 9.797979797979799e+00 	 1.697453663886326e+01
-2.121212121212121e+00 	 9.797979797979799e+00 	 1.620724845356083e+01
-1.919191919191919e+00 	 9.797979797979799e+00 	 1.604936957290210e+01
-1.717171717171718e+00 	 9.797979797979799e+00 	 1.677245007798066e+01
-1.515151515151516e+00 	 9.797979797979799e+00 	 1.709155582665195e+01
-1.313131313131313e+00 	 9.797979797979799e+00 	 1.682035615395011e+01
-1.111111111111111e+00 	 9.797979797979799e+00 	 1.605781262950533e+01
-9.090909090909101e-01 	 9.797979797979799e+00 	 1.597806241909794e+01
-7.070707070707076e-01 	 9.797979797979799e+00 	 1.671768335161048e+01
-5.050505050505052e-01 	 9.797979797979799e+00 	 1.702044160828151e+01
-3.030303030303028e-01 	 9.797979797979799e+00 	 1.673330146821827e+01
-1.010101010101003e-01 	 9.797979797979799e+00 	 1.598024278854495e+01
1.010101010101003e-01 	 9.797979797979799e+00 	 1.598024278854495e+01
3.030303030303028e-01 	 9.797979797979799e+00 	 1.673330146821827e+01
5.050505050505052e-01 	 9.797979797979799e+00 	 1.702044160828151e+01
7.070707070707076e-01 	 9.797979797979799e+00 	 1.671768335161048e+01
9.090909090909083e-01 	 9.797979797979799e+00 	 1.597806241909794e+01
1.111111111111111e+00 	 9.797979797979799e+00 	 1.605781262950533e+01
1.313131313131313e+00 	 9.797979797979799e+00 	 1.682035615395011e+01
1.515151515151516e+00 	 9.797979797979799e+00 	 1.709155582665195e+01
1.717171717171716e+00 	 9.797979797979799e+00 	 1.677245007798066e+01
1.919191919191919e+00 	 9.797979797979799e+00 	 1.604936957290210e+01
2.121212121212121e+00 	 9.797979797979799e+00 	 1.620724845356083e+01
2.323232323232324e+00 	 9.797979797979799e+00 	 1.697453663886326e+01
2.525252525252524e+00 	 9.797979797979799e+00 	 1.722849147304782e+01
2.727272727272727e+00 	 9.797979797979799e+00 	 1.689139677927399e+01
2.929292929292929e+00 	 9.797979797979799e+00 	 1.618724527672102e+01
3.131313131313131e+00 	 9.797979797979799e+00 	 1.642021688805777e+01
3.333333333333334e+00 	 9.797979797979799e+00 	 1.718696874960325e+01
3.535353535353535e+00 	 9.797979797979799e+00 	 1.742164070614403e+01
3.737373737373737e+00 	 9.797979797979799e+00 	 1.706430725509293e+01
3.939393939393939e+00 	 9.797979797979799e+00 	 1.638103601037920e+01
4.141414141414142e+00 	 9.797979797979799e+00 	 1.668499379945328e+01
4.343434343434343e+00 	 9.797979797979799e+00 	 1.744573735364445e+01
4.545454545454545e+00 	 9.797979797979799e+00 	 1.765869312377701e+01
4.747474747474747e+00 	 9.797979797979799e+00 	 1.727863554957634e+01
4.949494949494950e+00 	 9.797979797979799e+00 	 1.661807720749626e+01
5.151515151515150e+00 	 9.797979797979799e+00 	 1.698822303474383e+01
5.353535353535353e+00 	 9.797979797979799e+00 	 1.773764771499311e+01
5.555555555555555e+00 	 9.797979797979799e+00 	 1.792638805615120e+01
5.757575757575758e+00 	 9.797979797979799e+00 	 1.752123162298756e+01
5.959595959595958e+00 	 9.797979797979799e+00 	 1.688537080812285e+01
6.161616161616163e+00 	 9.797979797979799e+00 	 1.731654459624460e+01
6.363636363636363e+00 	 9.797979797979799e+00 	 1.804978008299036e+01
6.565656565656564e+00 	 9.797979797979799e+00 	 1.821199170803252e+01
6.767676767676768e+00 	 9.797979797979799e+00 	 1.777973197650883e+01
6.969696969696969e+00 	 9.797979797979799e+00 	 1.717087761624949e+01
7.171717171717173e+00 	 9.797979797979799e+00 	 1.765779522539523e+01
7.373737373737374e+00 	 9.797979797979799e+00 	 1.837058442954898e+01
7.575757575757574e+00 	 9.797979797979799e+00 	 1.850429030925954e+01
7.777777777777779e+00 	 9.797979797979799e+00 	 1.804344999489799e+01
7.979797979797979e+00 	 9.797979797979799e+00 	 1.746430157441043e+01
8.181818181818180e+00 	 9.797979797979799e+00 	 1.800169838297851e+01
8.383838383838384e+00 	 9.797979797979799e+00 	 1.869046964219802e+01
8.585858585858585e+00 	 9.797979797979799e+00 	 1.879408766044715e+01
8.787878787878789e+00 	 9.797979797979799e+00 	 1.830378494467656e+01
8.989898989898990e+00 	 9.797979797979799e+00 	 1.775741197582672e+01
9.191919191919190e+00 	 9.797979797979799e+00 	 1.834011274885982e+01
9.393939393939394e+00 	 9.797979797979799e+00 	 1.900197585880230e+01
9.595959595959595e+00 	 9.797979797979799e+00 	 1.907431171681309e+01
9.797979797979799e+00 	 9.797979797979799e+00 	 1.855426678657881e+01
1.000000000000000e+01 	 9.797979797979799e+00 	 1.804403030061917e+01

-1.000000000000000e+01 	 1.000000000000000e+01 	 1.729329433526775e+01
-9.797979797979798e+00 	 1.000000000000000e+01 	 1.804403030061918e+01
-9.595959595959595e+00 	 1.000000000000000e+01 	 1.880898376780910e+01
-9.393939393939394e+00 	 1.000000000000000e+01 	 1.873227709225910e+01
-9.191919191919192e+00 	 1.000000000000000e+01 	 1.781795101204046e+01
-8.989898989898990e+00 	 1.000000000000000e+01 	 1.701636731242596e+01
-8.787878787878787e+00 	 1.000000000000000e+01 	 1.781969955800388e+01
-8.585858585858587e+00 	 1.000000000000000e+01 	 1.854353772140568e+01
-8.383838383838384e+00 	 1.000000000000000e+01 	 1.842343900751708e+01
-8.181818181818182e+00 	 1.000000000000000e+01 	 1.747184225996055e+01
-7.979797979797979e+00 	 1.000000000000000e+01 	 1.673551708878986e+01
-7.777777777777778e+00 	 1.000000000000000e+01 	 1.758619147500455e+01
-7.575757575757576e+00 	 1.000000000000000e+01 	 1.826879796226846e+01
-7.373737373737374e+00 	 1.000000000000000e+01 	 1.810645262841442e+01
-7.171717171717171e+00 	 1.000000000000000e+01 	 1.712110197243902e+01
-6.969696969696970e+00 	 1.000000000000000e+01 	 1.645675977759817e+01
-6.767676767676768e+00 	 1.000000000000000e+01 	 1.734974211862033e+01
-6.565656565656566e+00 	 1.000000000000000e+01 	 1.799165714429427e+01
-6.363636363636363e+00 	 1.000000000000000e+01 	 1.778855872627580e+01
-6.161616161616162e+00 	 1.000000000000000e+01 	 1.677373301635230e+01
-5.959595959595959e+00 	 1.000000000000000e+01 	 1.618801629836130e+01
-5.757575757575758e+00 	 1.000000000000000e+01 	 1.711858767727495e+01
-5.555555555555555e+00 	 1.000000000000000e+01 	 1.772098651968740e+01
-5.353535353535354e+00 	 1.000000000000000e+01 	 1.747897912507205e+01
-5.151515151515151e+00 	 1.000000000000000e+01 	 1.643972250819045e+01
-4.949494949494950e+00 	 1.000000000000000e+01 	 1.593909587204387e+01
-4.747474747474747e+00 	 1.000000000000000e+01 	 1.690289159334230e+01
-4.545454545454546e+00 	 1.000000000000000e+01 	 1.746750433049774e+01
-4.343434343434343e+00 	 1.000000000000000e+01 	 1.718872377664382e+01
-4.141414141414142e+00 	 1.000000000000000e+01 	 1.613077587879919e+01
-3.939393939393939e+00 	 1.000000000000000e+01 	 1.572136364842108e+01
-3.737373737373738e+00 	 1.000000000000000e+01 	 1.671433018617831e+01
-3.535353535353535e+00 	 1.000000000000000e+01 	 1.724327980333770e+01
-3.333333333333333e+00 	 1.000000000000000e+01 	 1.693001139779106e+01
-3.131313131313131e+00 	 1.000000000000000e+01 	 1.585964356041011e+01
-2.929292929292929e+00 	 1.000000000000000e+01 	 1.554698470823114e+01
-2.727272727272728e+00 	 1.000000000000000e+01 	 1.656523882659573e+01
-2.525252525252525e+00 	 1.000000000000000e+01 	 1.706078718410869e+01
-2.323232323232324e+00 	 1.000000000000000e+01 	 1.671523352836287e+01
-2.121212121212121e+00 	 1.000000000000000e+01 	 1.563898872548814e+01
-1.919191919191919e+00 	 1.000000000000000e+01 	 1.542771439508430e+01
-1.717171717171718e+00 	 1.000000000000000e+01 	 1.646731366648687e+01
-1.515151515151516e+00 	 1.000000000000000e+01 	 1.693153265540984e+01
-1.313131313131313e+00 	 1.000000000000000e+01 	 1.655551562497797e+01
-1.111111111111111e+00 	 1.000000000000000e+01 	 1.547988311455484e+01
-9.090909090909101e-01 	 1.000000000000000e+01 	 1.537335731883485e+01
-7.070707070707076e-01 	 1.000000000000000e+01 	 1.643002862335710e+01
-5.050505050505052e-01 	 1.000000000000000e+01 	 1.686445189715791e+01
-3.030303030303028e-01 	 1.000000000000000e+01 	 1.645911129566863e+01
-1.010101010101003e-01 	 1.000000000000000e+01 	 1.539020488887838e+01
1.010101010101003e-01 	 1.000000000000000e+01 	 1.539020488887838e+01
3.030303030303028e-01 	 1.000000000000000e+01 	 1.645911129566863e+01
5.050505050505052e-01 	 1.000000000000000e+01 	 1.686445189715791e+01
7.070707070707076e-01 	 1.000000000000000e+01 	 1.643002862335710e+01
9.090909090909083e-01 	 1.000000000000000e+01 	 1.537335731883486e+01
1.111111111111111e+00 	 1.000000000000000e+01 	 1.547988311455484e+01
1.313131313131313e+00 	 1.000000000000000e+01 	 1.655551562497797e+01
1.515151515151516e+00 	 1.000000000000000e+01 	 1.693153265540984e+01
1.717171717171716e+00 	 1.000000000000000e+01 	 1.646731366648687e+01
1.919191919191919e+00 	 1.000000000000000e+01 	 1.542771439508430e+01
2.121212121212121e+00 	 1.000000000000000e+01 	 1.563898872548814e+01
2.323232323232324e+00 	 1.000000000000000e+01 	 1.671523352836287e+01
2.525252525252524e+00 	 1.000000000000000e+01 	 1.706078718410869e+01
2.727272727272727e+00 	 1.000000000000000e+01 	 1.656523882659573e+01
2.929292929292929e+00 	 1.000000000000000e+01 	 1.554698470823114e+01
3.131313131313131e+00 	 1.000000000000000e+01 	 1.585964356041011e+01
3.333333333333334e+00 	 1.000000000000000e+01 	 1.693001139779106e+01
3.535353535353535e+00 	 1.000000000000000e+01 	 1.724327980333770e+01
3.737373737373737e+00 	 1.000000000000000e+01 	 1.671433018617831e+01
3.939393939393939e+00 	 1.000000000000000e+01 	 1.572136364842108e+01
4.141414141414142e+00 	 1.000000000000000e+01 	 1.613077587879919e+01
4.343434343434343e+00 	 1.000000000000000e+01 	 1.718872377664382e+01
4.545454545454545e+00 	 1.000000000000000e+01 	 1.746750433049774e+01
4.747474747474747e+00 	 1.000000000000000e+01 	 1.690289159334230e+01
4.949494949494950e+00 	 1.000000000000000e+01 	 1.593909587204387e+01
5.151515151515150e+00 	 1.000000000000000e+01 	 1.643972250819044e+01
5.353535353535353e+00 	 1.000000000000000e+01 	 1.747897912507204e+01
5.555555555555555e+00 	 1.000000000000000e+01 	 1.772098651968740e+01
5.757575757575758e+00 	 1.000000000000000e+01 	 1.711858767727495e+01
5.959595959595958e+00 	 1.000000000000000e+01 	 1.618801629836130e+01
6.161616161616163e+00 	 1.000000000000000e+01 	 1.677373301635230e+01
6.363636363636363e+00 	 1.000000000000000e+01 	 1.778855872627580e+01
6.565656565656564e+00 	 1.000000000000000e+01 	 1.799165714429427e+01
6.767676767676768e+00 	 1.000000000000000e+01 	 1.734974211862033e+01
6.969696969696969e+00 	 1.000000000000000e+01 	 1.645675977759818e+01
7.171717171717173e+00 	 1.000000000000000e+01 	 1.712110197243904e+01
7.373737373737374e+00 	 1.000000000000000e+01 	 1.810645262841442e+01
7.575757575757574e+00 	 1.000000000000000e+01 	 1.826879796226847e+01
7.777777777777779e+00 	 1.000000000000000e+01 	 1.758619147500455e+01
7.979797979797979e+00 	 1.000000000000000e+01 	 1.673551708878986e+01
8.181818181818180e+00 	 1.000000000000000e+01 	 1.747184225996054e+01
8.383838383838384e+00 	 1.000000000000000e+01 	 1.842343900751708e+01
8.585858585858585e+00 	 1.000000000000000e+01 	 1.854353772140569e+01
8.787878787878789e+00 	 1.000000000000000e+01 	 1.781969955800387e+01
8.989898989898990e+00 	 1.000000000000000e+01 	 1.701636731242596e+01
9.191919191919190e+00 	 1.000000000000000e+01 	 1.781795101204045e+01
9.393939393939394e+00 	 1.000000000000000e+01 	 1.873227709225910e+01
9.595959595959595e+00 	 1.000000000000000e+01 	 1.880898376780910e+01
9.797979797979799e+00 	 1.000000000000000e+01 	 1.804403030061917e+01
1.000000000000000e+01 	 1.000000000000000e+01 	 1.729329433526775e+01


==> fig_borehole.dat <==
0.000000000000000e+00 	 0.000000000000000e+00 	 8.873761643762504e+01
2.040816326530612e-02 	 0.000000000000000e+00 	 8.862113523476202e+01
4.081632653061224e-02 	 0.000000000000000e+00 	 8.858995408448942e+01
6.122448979591837e-02 	 0.000000000000000e+00 	 8.857119352143545e+01
8.163265306122448e-02 	 0.000000000000000e+00 	 8.855773352969412e+01
1.020408163265306e-01 	 0.000000000000000e+00 	 8.854723022029880e+01
1.224489795918367e-01 	 0.000000000000000e+00 	 8.853861611736340e+01
1.428571428571428e-01 	 0.000000000000000e+00 	 8.853131432575007e+01
1.632653061224490e-01 	 0.000000000000000e+00 	 8.852497749739942e+01
1.836734693877551e-01 	 0.000000000000000e+00 	 8.851938019522879e+01
2.040816326530612e-01 	 0.000000000000000e+00 	 8.851436777493828e+01
2.244897959183673e-01 	 0.000000000000000e+00 	 8.850982953451947e+01
2.448979591836735e-01 	 0.000000000000000e+00 	 8.850568349791907e+01
2.653061224489796e-01 	 0.000000000000000e+00 	 8.850186726329177e+01
2.857142857142857e-01 	 0.000000000000000e+00 	 8.849833222833053e+01
3.061224489795918e-01 	 0.000000000000000e+00 	 8.849503979953727e+01
3.265306122448979e-01 	 0.000000000000000e+00 	 8.849195881985811e+01
3.469387755102041e-01 	 0.000000000000000e+00 	 8.848906377303479e+01
3.673469387755102e-01 	 0.000000000000000e+00 	 8.848633349920280e+01
3.877551020408163e-01 	 0.000000000000000e+00 	 8.848375025644077e+01
4.081632653061224e-01 	 0.000000000000000e+00 	 8.848129902214828e+01
4.285714285714285e-01 	 0.000000000000000e+00 	 8.847896696426912e+01
4.489795918367346e-01 	 0.000000000000000e+00 	 8.847674303509956e+01
4.693877551020408e-01 	 0.000000000000000e+00 	 8.847461765508645e+01
4.897959183673469e-01 	 0.000000000000000e+00 	 8.847258246370295e+01
5.102040816326531e-01 	 0.000000000000000e+00 	 8.847063012101971e+01
5.306122448979591e-01 	 0.000000000000000e+00 	 8.846875414807495e+01
5.510204081632653e-01 	 0.000000000000000e+00 	 8.846694879728173e+01
5.714285714285714e-01 	 0.000000000000000e+00 	 8.846520894633521e+01
5.918367346938775e-01 	 0.000000000000000e+00 	 8.846353001068493e+01
6.122448979591836e-01 	 0.000000000000000e+00 	 8.846190787080543e+01
6.326530612244897e-01 	 0.000000000000000e+00 	 8.846033881136056e+01
6.530612244897959e-01 	 0.000000000000000e+00 	 8.845881947000153e+01
6.734693877551020e-01 	 0.000000000000000e+00 	 8.845734679402399e+01
6.938775510204082e-01 	 0.000000000000000e+00 	 8.845591800347971e+01
7.142857142857142e-01 	 0.000000000000000e+00 	 8.845453055962275e+01
7.346938775510203e-01 	 0.000000000000000e+00 	 8.845318213779028e+01
7.551020408163265e-01 	 0.000000000000000e+00 	 8.845187060399061e+01
7.755102040816326e-01 	 0.000000000000000e+00 	 8.845059399460655e+01
7.959183673469387e-01 	 0.000000000000000e+00 	 8.844935049872943e+01
8.163265306122448e-01 	 0.000000000000000e+00 	 8.844813844272502e+01
8.367346938775510e-01 	 0.000000000000000e+00 	 8.844695627670126e+01
8.571428571428571e-01 	 0.000000000000000e+00 	 8.844580256260328e+01
8.775510204081632e-01 	 0.000000000000000e+00 	 8.844467596370669e+01
8.979591836734693e-01 	 0.000000000000000e+00 	 8.844357523531619e+01
9.183673469387754e-01 	 0.000000000000000e+00 	 8.844249921650757e+01
9.387755102040816e-01 	 0.000000000000000e+00 	 8.844144682277569e+01
9.591836734693877e-01 	 0.000000000000000e+00 	 8.844041703947157e+01
9.795918367346939e-01 	 0.000000000000000e+00 	 8.843940891592916e+01
1.000000000000000e+00 	 0.000000000000000e+00 	 8.843842156019694e+01

0.000000000000000e+00 	 2.040816326530612e-02 	 8.784461357110639e+01
2.040816326530612e-02 	 2.040816326530612e-02 	 8.773046345985706e+01
4.081632653061224e-02 	 2.040816326530612e-02 	 8.769990581373015e+01
6.122448979591837e-02 	 2.040816326530612e-02 	 8.768152028629206e+01
8.163265306122448e-02 	 2.040816326530612e-02 	 8.766832932016600e+01
1.020408163265306e-01 	 2.040816326530612e-02 	 8.765803591303509e+01
1.224489795918367e-01 	 2.040816326530612e-02 	 8.764959393941656e+01
1.428571428571428e-01 	 2.040816326530612e-02 	 8.764243804124665e+01
1.632653061224490e-01 	 2.040816326530612e-02 	 8.763622781628585e+01
1.836734693877551e-01 	 2.040816326530612e-02 	 8.763074233509937e+01
2.040816326530612e-01 	 2.040816326530612e-02 	 8.762583004531264e+01
2.244897959183673e-01 	 2.040816326530612e-02 	 8.762138245813647e+01
2.448979591836735e-01 	 2.040816326530612e-02 	 8.761731923634233e+01
2.653061224489796e-01 	 2.040816326530612e-02 	 8.761357922553061e+01
2.857142857142857e-01 	 2.040816326530612e-02 	 8.761011479493646e+01
3.061224489795918e-01 	 2.040816326530612e-02 	 8.760688812249970e+01
3.265306122448979e-01 	 2.040816326530612e-02 	 8.760386867393490e+01
3.469387755102041e-01 	 2.040816326530612e-02 	 8.760103144298549e+01
3.673469387755102e-01 	 2.040816326530612e-02 	 8.759835569270194e+01
3.877551020408163e-01 	 2.040816326530612e-02 	 8.759582403575338e+01
4.081632653061224e-01 	 2.040816326530612e-02 	 8.759342174977255e+01
4.285714285714285e-01 	 2.040816326530612e-02 	 8.759113625915018e+01
4.489795918367346e-01 	 2.040816326530612e-02 	 8.758895673696358e+01
4.693877551020408e-01 	 2.040816326530612e-02 	 8.758687379509574e+01
4.897959183673469e-01 	 2.040816326530612e-02 	 8.758487924009103e+01
5.102040816326531e-01 	 2.040816326530612e-02 	 8.758296587869302e+01
5.306122448979591e-01 	 2.040816326530612e-02 	 8.758112736140534e+01
5.510204081632653e-01 	 2.040816326530612e-02 	 8.757935805548935e+01
5.714285714285714e-01 	 2.040816326530612e-02 	 8.757765294099200e+01
5.918367346938775e-01 	 2.040816326530612e-02 	 8.757600752496766e+01
6.122448979591836e-01 	 2.040816326530612e-02 	 8.757441777020234e+01
6.326530612244897e-01 	 2.040816326530612e-02 	 8.757288003559400e+01
6.530612244897959e-01 	 2.040816326530612e-02 	 8.757139102597384e+01
6.734693877551020e-01 	 2.040816326530612e-02 	 8.756994774962979e+01
6.938775510204082e-01 	 2.040816326530612e-02 	 8.756854748215537e+01
7.142857142857142e-01 	 2.040816326530612e-02 	 8.756718773552647e+01
7.346938775510203e-01 	 2.040816326530612e-02 	 8.756586623152418e+01
7.551020408163265e-01 	 2.040816326530612e-02 	 8.756458087879071e+01
7.755102040816326e-01 	 2.040816326530612e-02 	 8.756332975293832e+01
7.959183673469387e-01 	 2.040816326530612e-02 	 8.756211107923653e+01
8.163265306122448e-01 	 2.040816326530612e-02 	 8.756092321748625e+01
8.367346938775510e-01 	 2.040816326530612e-02 	 8.755976464875819e+01
8.571428571428571e-01 	 2.040816326530612e-02 	 8.755863396372557e+01
8.775510204081632e-01 	 2.040816326530612e-02 	 8.755752985236745e+01
8.979591836734693e-01 	 2.040816326530612e-02 	 8.755645109485330e+01
9.183673469387754e-01 	 2.040816326530612e-02 	 8.755539655344988e+01
9.387755102040816e-01 	 2.040816326530612e-02 	 8.755436516531617e+01
9.591836734693877e-01 	 2.040816326530612e-02 	 8.755335593607161e+01
9.795918367346939e-01 	 2.040816326530612e-02 	 8.755236793404035e+01
1.000000000000000e+00 	 2.040816326530612e-02 	 8.755140028508787e+01

0.000000000000000e+00 	 4.081632653061224e-02 	 8.696940493887513e+01
2.040816326530612e-02 	 4.081632653061224e-02 	 8.685751663626552e+01
4.081632653061224e-02 	 4.081632653061224e-02 	 8.682756397800506e+01
6.122448979591837e-02 	 4.081632653061224e-02 	 8.680954235176505e+01
8.163265306122448e-02 	 4.081632653061224e-02 	 8.679661242557984e+01
1.020408163265306e-01 	 4.081632653061224e-02 	 8.678652269086049e+01
1.224489795918367e-01 	 4.081632653061224e-02 	 8.677824773833653e+01
1.428571428571428e-01 	 4.081632653061224e-02 	 8.677123340436017e+01
1.632653061224490e-01 	 4.081632653061224e-02 	 8.676514602623563e+01
1.836734693877551e-01 	 4.081632653061224e-02 	 8.675976904831872e+01
2.040816326530612e-01 	 4.081632653061224e-02 	 8.675495391834994e+01
2.244897959183673e-01 	 4.081632653061224e-02 	 8.675059429504481e+01
2.448979591836735e-01 	 4.081632653061224e-02 	 8.674661143134240e+01
2.653061224489796e-01 	 4.081632653061224e-02 	 8.674294538325378e+01
2.857142857142857e-01 	 4.081632653061224e-02 	 8.673954946271355e+01
3.061224489795918e-01 	 4.081632653061224e-02 	 8.673638659619836e+01
3.265306122448979e-01 	 4.081632653061224e-02 	 8.673342685370427e+01
3.469387755102041e-01 	 4.081632653061224e-02 	 8.673064572383753e+01
3.673469387755102e-01 	 4.081632653061224e-02 	 8.672802288001010e+01
3.877551020408163e-01 	 4.081632653061224e-02 	 8.672554127895658e+01
4.081632653061224e-01 	 4.081632653061224e-02 	 8.672318648963159e+01
4.285714285714285e-01 	 4.081632653061224e-02 	 8.672094618526135e+01
4.489795918367346e-01 	 4.081632653061224e-02 	 8.671880975315150e+01
4.693877551020408e-01 	 4.081632653061224e-02 	 8.671676799093946e+01
4.897959183673469e-01 	 4.081632653061224e-02 	 8.671481286728255e+01
5.102040816326531e-01 	 4.081632653061224e-02 	 8.671293733124431e+01
5.306122448979591e-01 	 4.081632653061224e-02 	 8.671113515895166e+01
5.510204081632653e-01 	 4.081632653061224e-02 	 8.670940082910599e+01
5.714285714285714e-01 	 4.081632653061224e-02 	 8.670772942106871e+01
5.918367346938775e-01 	 4.081632653061224e-02 	 8.670611653078059e+01
6.122448979591836e-01 	 4.081632653061224e-02 	 8.670455820089661e+01
6.326530612244897e-01 	 4.081632653061224e-02 	 8.670305086234598e+01
6.530612244897959e-01 	 4.081632653061224e-02 	 8.670159128514643e+01
6.734693877551020e-01 	 4.081632653061224e-02 	 8.670017653676840e+01
6.938775510204082e-01 	 4.081632653061224e-02 	 8.669880394669904e+01
7.142857142857142e-01 	 4.081632653061224e-02 	 8.669747107613109e+01
7.346938775510203e-01 	 4.081632653061224e-02 	 8.669617569191149e+01
7.551020408163265e-01 	 4.081632653061224e-02 	 8.669491574405130e+01
7.755102040816326e-01 	 4.081632653061224e-02 	 8.669368934622838e+01
7.959183673469387e-01 	 4.081632653061224e-02 	 8.669249475881692e+01
8.163265306122448e-01 	 4.081632653061224e-02 	 8.669133037406108e+01
8.367346938775510e-01 	 4.081632653061224e-02 	 8.669019470307555e+01
8.571428571428571e-01 	 4.081632653061224e-02 	 8.668908636440936e+01
8.775510204081632e-01 	 4.081632653061224e-02 	 8.668800407395284e+01
8.979591836734693e-01 	 4.081632653061224e-02 	 8.668694663600246e+01
9.183673469387754e-01 	 4.081632653061224e-02 	 8.668591293532791e+01
9.387755102040816e-01 	 4.081632653061224e-02 	 8.668490193010960e+01
9.591836734693877e-01 	 4.081632653061224e-02 	 8.668391264563412e+01
9.795918367346939e-01 	 4.081632653061224e-02 	 8.668294416865237e+01
1.000000000000000e+00 	 4.081632653061224e-02 	 8.668199564231828e+01

0.000000000000000e+00 	 6.122448979591837e-02 	 8.611146392803691e+01
2.040816326530612e-02 	 6.122448979591837e-02 	 8.600177086970736e+01
4.081632653061224e-02 	 6.122448979591837e-02 	 8.597240540901538e+01
6.122448979591837e-02 	 6.122448979591837e-02 	 8.595473698599204e+01
8.163265306122448e-02 	 6.122448979591837e-02 	 8.594206042703325e+01
1.020408163265306e-01 	 6.122448979591837e-02 	 8.593216837898976e+01
1.224489795918367e-01 	 6.122448979591837e-02 	 8.592405553948316e+01
1.428571428571428e-01 	 6.122448979591837e-02 	 8.591717861005993e+01
1.632653061224490e-01 	 6.122448979591837e-02 	 8.591121046937974e+01
1.836734693877551e-01 	 6.122448979591837e-02 	 8.590593880697979e+01
2.040816326530612e-01 	 6.122448979591837e-02 	 8.590121798250436e+01
2.244897959183673e-01 	 6.122448979591837e-02 	 8.589694373903539e+01
2.448979591836735e-01 	 6.122448979591837e-02 	 8.589303887292979e+01
2.653061224489796e-01 	 6.122448979591837e-02 	 8.588944461502570e+01
2.857142857142857e-01 	 6.122448979591837e-02 	 8.588611519224513e+01
3.061224489795918e-01 	 6.122448979591837e-02 	 8.588301425759802e+01
3.265306122448979e-01 	 6.122448979591837e-02 	 8.588011246759947e+01
3.469387755102041e-01 	 6.122448979591837e-02 	 8.587738579117290e+01
3.673469387755102e-01 	 6.122448979591837e-02 	 8.587481430003035e+01
3.877551020408163e-01 	 6.122448979591837e-02 	 8.587238128485929e+01
4.081632653061224e-01 	 6.122448979591837e-02 	 8.587007259737415e+01
4.285714285714285e-01 	 6.122448979591837e-02 	 8.586787615232340e+01
4.489795918367346e-01 	 6.122448979591837e-02 	 8.586578154494508e+01
4.693877551020408e-01 	 6.122448979591837e-02 	 8.586377975317212e+01
4.897959183673469e-01 	 6.122448979591837e-02 	 8.586186290301059e+01
5.102040816326531e-01 	 6.122448979591837e-02 	 8.586002408166172e+01
5.306122448979591e-01 	 6.122448979591837e-02 	 8.585825718718411e+01
5.510204081632653e-01 	 6.122448979591837e-02 	 8.585655680644447e+01
5.714285714285714e-01 	 6.122448979591837e-02 	 8.585491811520028e+01
5.918367346938775e-01 	 6.122448979591837e-02 	 8.585333679566691e+01
6.122448979591836e-01 	 6.122448979591837e-02 	 8.585180896802136e+01
6.326530612244897e-01 	 6.122448979591837e-02 	 8.585033113310756e+01
6.530612244897959e-01 	 6.122448979591837e-02 	 8.584890012421455e+01
6.734693877551020e-01 	 6.122448979591837e-02 	 8.584751306625621e+01
6.938775510204082e-01 	 6.122448979591837e-02 	 8.584616734102990e+01
7.142857142857142e-01 	 6.122448979591837e-02 	 8.584486055749915e+01
7.346938775510203e-01 	 6.122448979591837e-02 	 8.584359052625260e+01
7.551020408163265e-01 	 6.122448979591837e-02 	 8.584235523745487e+01
7.755102040816326e-01 	 6.122448979591837e-02 	 8.584115284173090e+01
7.959183673469387e-01 	 6.122448979591837e-02 	 8.583998163352828e+01
8.163265306122448e-01 	 6.122448979591837e-02 	 8.583884003658117e+01
8.367346938775510e-01 	 6.122448979591837e-02 	 8.583772659116569e+01
8.571428571428571e-01 	 6.122448979591837e-02 	 8.583663994288771e+01
8.775510204081632e-01 	 6.122448979591837e-02 	 8.583557883278752e+01
8.979591836734693e-01 	 6.122448979591837e-02 	 8.583454208857985e+01
9.183673469387754e-01 	 6.122448979591837e-02 	 8.583352861687627e+01
9.387755102040816e-01 	 6.122448979591837e-02 	 8.583253739626107e+01
9.591836734693877e-01 	 6.122448979591837e-02 	 8.583156747111022e+01
9.795918367346939e-01 	 6.122448979591837e-02 	 8.583061794605999e+01
1.000000000000000e+00 	 6.122448979591837e-02 	 8.582968798104500e+01

0.000000000000000e+00 	 8.163265306122448e-02 	 8.527028450255956e+01
2.040816326530612e-02 	 8.163265306122448e-02 	 8.516272271071553e+01
4.081632653061224e-02 	 8.163265306122448e-02 	 8.513392734804079e+01
6.122448979591837e-02 	 8.163265306122448e-02 	 8.511660184551310e+01
8.163265306122448e-02 	 8.163265306122448e-02 	 8.510417127884395e+01
1.020408163265306e-01 	 8.163265306122448e-02 	 8.509447116401660e+01
1.224489795918367e-01 	 8.163265306122448e-02 	 8.508651571988806e+01
1.428571428571428e-01 	 8.163265306122448e-02 	 8.507977219676162e+01
1.632653061224490e-01 	 8.163265306122448e-02 	 8.507391982415926e+01
1.836734693877551e-01 	 8.163265306122448e-02 	 8.506875041318355e+01
2.040816326530612e-01 	 8.163265306122448e-02 	 8.506412115059622e+01
2.244897959183673e-01 	 8.163265306122448e-02 	 8.505992980315811e+01
2.448979591836735e-01 	 8.163265306122448e-02 	 8.505610066570895e+01
2.653061224489796e-01 	 8.163265306122448e-02 	 8.505257610971168e+01
2.857142857142857e-01 	 8.163265306122448e-02 	 8.504931125043929e+01
3.061224489795918e-01 	 8.163265306122448e-02 	 8.504627044628546e+01
3.265306122448979e-01 	 8.163265306122448e-02 	 8.504342492321126e+01
3.469387755102041e-01 	 8.163265306122448e-02 	 8.504075111647624e+01
3.673469387755102e-01 	 8.163265306122448e-02 	 8.503822948449908e+01
3.877551020408163e-01 	 8.163265306122448e-02 	 8.503584364220013e+01
4.081632653061224e-01 	 8.163265306122448e-02 	 8.503357971582368e+01
4.285714285714285e-01 	 8.163265306122448e-02 	 8.503142585461111e+01
4.489795918367346e-01 	 8.163265306122448e-02 	 8.502937185568118e+01
4.693877551020408e-01 	 8.163265306122448e-02 	 8.502740887201517e+01
4.897959183673469e-01 	 8.163265306122448e-02 	 8.502552918238872e+01
5.102040816326531e-01 	 8.163265306122448e-02 	 8.502372600812065e+01
5.306122448979591e-01 	 8.163265306122448e-02 	 8.502199336565292e+01
5.510204081632653e-01 	 8.163265306122448e-02 	 8.502032594686985e+01
5.714285714285714e-01 	 8.163265306122448e-02 	 8.501871902111991e+01
5.918367346938775e-01 	 8.163265306122448e-02 	 8.501716835438248e+01
6.122448979591836e-01 	 8.163265306122448e-02 	 8.501567014210083e+01
6.326530612244897e-01 	 8.163265306122448e-02 	 8.501422095299925e+01
6.530612244897959e-01 	 8.163265306122448e-02 	 8.501281768179689e+01
6.734693877551020e-01 	 8.163265306122448e-02 	 8.501145750917975e+01
6.938775510204082e-01 	 8.163265306122448e-02 	 8.501013786773325e+01
7.142857142857142e-01 	 8.163265306122448e-02 	 8.500885641280173e+01
7.346938775510203e-01 	 8.163265306122448e-02 	 8.500761099744297e+01
7.551020408163265e-01 	 8.163265306122448e-02 	 8.500639965080670e+01
7.755102040816326e-01 	 8.163265306122448e-02 	 8.500522055939005e+01
7.959183673469387e-01 	 8.163265306122448e-02 	 8.500407205072263e+01
8.163265306122448e-01 	 8.163265306122448e-02 	 8.500295257911240e+01
8.367346938775510e-01 	 8.163265306122448e-02 	 8.500186071314852e+01
8.571428571428571e-01 	 8.163265306122448e-02 	 8.500079512470650e+01
8.775510204081632e-01 	 8.163265306122448e-02 	 8.499975457924495e+01
8.979591836734693e-01 	 8.163265306122448e-02 	 8.499873792721547e+01
9.183673469387754e-01 	 8.163265306122448e-02 	 8.499774409643612e+01
9.387755102040816e-01 	 8.163265306122448e-02 	 8.499677208530147e+01
9.591836734693877e-01 	 8.163265306122448e-02 	 8.499582095672150e+01
9.795918367346939e-01 	 8.163265306122448e-02 	 8.499488983269765e+01
1.000000000000000e+00 	 8.163265306122448e-02 	 8.499397788945694e+01

0.000000000000000e+00 	 1.020408163265306e-01 	 8.444538020797089e+01
2.040816326530612e-02 	 1.020408163265306e-01 	 8.433988816695630e+01
4.081632653061224e-02 	 1.020408163265306e-01 	 8.431164646029229e+01
6.122448979591837e-02 	 1.020408163265306e-01 	 8.429465399084451e+01
8.163265306122448e-02 	 1.020408163265306e-01 	 8.428246232499882e+01
1.020408163265306e-01 	 1.020408163265306e-01 	 8.427294861104554e+01
1.224489795918367e-01 	 1.020408163265306e-01 	 8.426514602594601e+01
1.428571428571428e-01 	 1.020408163265306e-01 	 8.425853206449260e+01
1.632653061224490e-01 	 1.020408163265306e-01 	 8.425279212390191e+01
1.836734693877551e-01 	 1.020408163265306e-01 	 8.424772201797917e+01
2.040816326530612e-01 	 1.020408163265306e-01 	 8.424318167907698e+01
2.244897959183673e-01 	 1.020408163265306e-01 	 8.423907083928104e+01
2.448979591836735e-01 	 1.020408163265306e-01 	 8.423531524870639e+01
2.653061224489796e-01 	 1.020408163265306e-01 	 8.423185838655338e+01
2.857142857142857e-01 	 1.020408163265306e-01 	 8.422865623083337e+01
3.061224489795918e-01 	 1.020408163265306e-01 	 8.422567382498727e+01
3.265306122448979e-01 	 1.020408163265306e-01 	 8.422288294800545e+01
3.469387755102041e-01 	 1.020408163265306e-01 	 8.422026048803980e+01
3.673469387755102e-01 	 1.020408163265306e-01 	 8.421778727906792e+01
3.877551020408163e-01 	 1.020408163265306e-01 	 8.421544725089646e+01
4.081632653061224e-01 	 1.020408163265306e-01 	 8.421322679638611e+01
4.285714285714285e-01 	 1.020408163265306e-01 	 8.421111429251189e+01
4.489795918367346e-01 	 1.020408163265306e-01 	 8.420909973245422e+01
4.693877551020408e-01 	 1.020408163265306e-01 	 8.420717443919725e+01
4.897959183673469e-01 	 1.020408163265306e-01 	 8.420533083988288e+01
5.102040816326531e-01 	 1.020408163265306e-01 	 8.420356228608199e+01
5.306122448979591e-01 	 1.020408163265306e-01 	 8.420186290920792e+01
5.510204081632653e-01 	 1.020408163265306e-01 	 8.420022750313585e+01
5.714285714285714e-01 	 1.020408163265306e-01 	 8.419865142810794e+01
5.918367346938775e-01 	 1.020408163265306e-01 	 8.419713053145352e+01
6.122448979591836e-01 	 1.020408163265306e-01 	 8.419566108171300e+01
6.326530612244897e-01 	 1.020408163265306e-01 	 8.419423971353473e+01
6.530612244897959e-01 	 1.020408163265306e-01 	 8.419286338129776e+01
6.734693877551020e-01 	 1.020408163265306e-01 	 8.419152931985288e+01
6.938775510204082e-01 	 1.020408163265306e-01 	 8.419023501111009e+01
7.142857142857142e-01 	 1.020408163265306e-01 	 8.418897815545796e+01
7.346938775510203e-01 	 1.020408163265306e-01 	 8.418775664719952e+01
7.551020408163265e-01 	 1.020408163265306e-01 	 8.418656855334629e+01
7.755102040816326e-01 	 1.020408163265306e-01 	 8.418541209523391e+01
7.959183673469387e-01 	 1.020408163265306e-01 	 8.418428563252067e+01
8.163265306122448e-01 	 1.020408163265306e-01 	 8.418318764920747e+01
8.367346938775510e-01 	 1.020408163265306e-01 	 8.418211674138055e+01
8.571428571428571e-01 	 1.020408163265306e-01 	 8.418107160642818e+01
8.775510204081632e-01 	 1.020408163265306e-01 	 8.418005103352370e+01
8.979591836734693e-01 	 1.020408163265306e-01 	 8.417905389520052e+01
9.183673469387754e-01 	 1.020408163265306e-01 	 8.417807913987211e+01
9.387755102040816e-01 	 1.020408163265306e-01 	 8.417712578517249e+01
9.591836734693877e-01 	 1.020408163265306e-01 	 8.417619291201171e+01
9.795918367346939e-01 	 1.020408163265306e-01 	 8.417527965925596e+01
1.000000000000000e+00 	 1.020408163265306e-01 	 8.417438521895538e+01

0.000000000000000e+00 	 1.224489795918367e-01 	 8.363628323327399e+01
2.040816326530612e-02 	 1.224489795918367e-01 	 8.353280177225888e+01
4.081632653061224e-02 	 1.224489795918367e-01 	 8.350509790583845e+01
6.122448979591837e-02 	 1.224489795918367e-01 	 8.348842895854493e+01
8.163265306122448e-02 	 1.224489795918367e-01 	 8.347646937203726e+01
1.020408163265306e-01 	 1.224489795918367e-01 	 8.346713673721207e+01
1.224489795918367e-01 	 1.224489795918367e-01 	 8.345948264745745e+01
1.428571428571428e-01 	 1.224489795918367e-01 	 8.345299454937701e+01
1.632653061224490e-01 	 1.224489795918367e-01 	 8.344736383169102e+01
1.836734693877551e-01 	 1.224489795918367e-01 	 8.344239019657164e+01
2.040816326530612e-01 	 1.224489795918367e-01 	 8.343793624354062e+01
2.244897959183673e-01 	 1.224489795918367e-01 	 8.343390361387659e+01
2.448979591836735e-01 	 1.224489795918367e-01 	 8.343021947140770e+01
2.653061224489796e-01 	 1.224489795918367e-01 	 8.342682837143657e+01
2.857142857142857e-01 	 1.224489795918367e-01 	 8.342368713007559e+01
3.061224489795918e-01 	 1.224489795918367e-01 	 8.342076145625077e+01
3.265306122448979e-01 	 1.224489795918367e-01 	 8.341802366618998e+01
3.469387755102041e-01 	 1.224489795918367e-01 	 8.341545108800558e+01
3.673469387755102e-01 	 1.224489795918367e-01 	 8.341302492051075e+01
3.877551020408163e-01 	 1.224489795918367e-01 	 8.341072939940773e+01
4.081632653061224e-01 	 1.224489795918367e-01 	 8.340855117656130e+01
4.285714285714285e-01 	 1.224489795918367e-01 	 8.340647885017825e+01
4.489795918367346e-01 	 1.224489795918367e-01 	 8.340450260390303e+01
4.693877551020408e-01 	 1.224489795918367e-01 	 8.340261392586922e+01
4.897959183673469e-01 	 1.224489795918367e-01 	 8.340080538734939e+01
5.102040816326531e-01 	 1.224489795918367e-01 	 8.339907046644808e+01
5.306122448979591e-01 	 1.224489795918367e-01 	 8.339740340626776e+01
5.510204081632653e-01 	 1.224489795918367e-01 	 8.339579909976310e+01
5.714285714285714e-01 	 1.224489795918367e-01 	 8.339425299547520e+01
5.918367346938775e-01 	 1.224489795918367e-01 	 8.339276101976117e+01
6.122448979591836e-01 	 1.224489795918367e-01 	 8.339131951217196e+01
6.326530612244897e-01 	 1.224489795918367e-01 	 8.338992517139829e+01
6.530612244897959e-01 	 1.224489795918367e-01 	 8.338857500977606e+01
6.734693877551020e-01 	 1.224489795918367e-01 	 8.338726631477489e+01
6.938775510204082e-01 	 1.224489795918367e-01 	 8.338599661622142e+01
7.142857142857142e-01 	 1.224489795918367e-01 	 8.338476365826277e+01
7.346938775510203e-01 	 1.224489795918367e-01 	 8.338356537526998e+01
7.551020408163265e-01 	 1.224489795918367e-01 	 8.338239987103572e+01
7.755102040816326e-01 	 1.224489795918367e-01 	 8.338126540073978e+01
7.959183673469387e-01 	 1.224489795918367e-01 	 8.338016035525217e+01
8.163265306122448e-01 	 1.224489795918367e-01 	 8.337908324741923e+01
8.367346938775510e-01 	 1.224489795918367e-01 	 8.337803270003955e+01
8.571428571428571e-01 	 1.224489795918367e-01 	 8.337700743528602e+01
8.775510204081632e-01 	 1.224489795918367e-01 	 8.337600626536987e+01
8.979591836734693e-01 	 1.224489795918367e-01 	 8.337502808427612e+01
9.183673469387754e-01 	 1.224489795918367e-01 	 8.337407186042587e+01
9.387755102040816e-01 	 1.224489795918367e-01 	 8.337313663014356e+01
9.591836734693877e-01 	 1.224489795918367e-01 	 8.337222149182561e+01
9.795918367346939e-01 	 1.224489795918367e-01 	 8.337132560072170e+01
1.000000000000000e+00 	 1.224489795918367e-01 	 8.337044816425342e+01

0.000000000000000e+00 	 1.428571428571428e-01 	 8.284254352627956e+01
2.040816326530612e-02 	 1.428571428571428e-01 	 8.274101570859163e+01
4.081632653061224e-02 	 1.428571428571428e-01 	 8.271383446335345e+01
6.122448979591837e-02 	 1.428571428571428e-01 	 8.269747988602788e+01
8.163265306122448e-02 	 1.428571428571428e-01 	 8.268574581462654e+01
1.020408163265306e-01 	 1.428571428571428e-01 	 8.267658913785351e+01
1.224489795918367e-01 	 1.428571428571428e-01 	 8.266907934428693e+01
1.428571428571428e-01 	 1.428571428571428e-01 	 8.266271355070762e+01
1.632653061224490e-01 	 1.428571428571428e-01 	 8.265718896779597e+01
1.836734693877551e-01 	 1.428571428571428e-01 	 8.265230907606893e+01
2.040816326530612e-01 	 1.428571428571428e-01 	 8.264793906675405e+01
2.244897959183673e-01 	 1.428571428571428e-01 	 8.264398243630839e+01
2.448979591836735e-01 	 1.428571428571428e-01 	 8.264036772227877e+01
2.653061224489796e-01 	 1.428571428571428e-01 	 8.263704052562818e+01
2.857142857142857e-01 	 1.428571428571428e-01 	 8.263395847686193e+01
3.061224489795918e-01 	 1.428571428571428e-01 	 8.263108793156670e+01
3.265306122448979e-01 	 1.428571428571428e-01 	 8.262840172801171e+01
3.469387755102041e-01 	 1.428571428571428e-01 	 8.262587762182564e+01
3.673469387755102e-01 	 1.428571428571428e-01 	 8.262349716633824e+01
3.877551020408163e-01 	 1.428571428571428e-01 	 8.262124489449567e+01
4.081632653061224e-01 	 1.428571428571428e-01 	 8.261910770984167e+01
4.285714285714285e-01 	 1.428571428571428e-01 	 8.261707442555786e+01
4.489795918367346e-01 	 1.428571428571428e-01 	 8.261513541036646e+01
4.693877551020408e-01 	 1.428571428571428e-01 	 8.261328231287995e+01
4.897959183673469e-01 	 1.428571428571428e-01 	 8.261150784442557e+01
5.102040816326531e-01 	 1.428571428571428e-01 	 8.260980560606332e+01
5.306122448979591e-01 	 1.428571428571428e-01 	 8.260816994942648e+01
5.510204081632653e-01 	 1.428571428571428e-01 	 8.260659586374744e+01
5.714285714285714e-01 	 1.428571428571428e-01 	 8.260507888336939e+01
5.918367346938775e-01 	 1.428571428571428e-01 	 8.260361501144256e+01
6.122448979591836e-01 	 1.428571428571428e-01 	 8.260220065652064e+01
6.326530612244897e-01 	 1.428571428571428e-01 	 8.260083257952577e+01
6.530612244897959e-01 	 1.428571428571428e-01 	 8.259950784911206e+01
6.734693877551020e-01 	 1.428571428571428e-01 	 8.259822380388009e+01
6.938775510204082e-01 	 1.428571428571428e-01 	 8.259697802021836e+01
7.142857142857142e-01 	 1.428571428571428e-01 	 8.259576828479534e+01
7.346938775510203e-01 	 1.428571428571428e-01 	 8.259459257091726e+01
7.551020408163265e-01 	 1.428571428571428e-01 	 8.259344901811794e+01
7.755102040816326e-01 	 1.428571428571428e-01 	 8.259233591446453e+01
7.959183673469387e-01 	 1.428571428571428e-01 	 8.259125168115631e+01
8.163265306122448e-01 	 1.428571428571428e-01 	 8.259019485906950e+01
8.367346938775510e-01 	 1.428571428571428e-01 	 8.258916409695996e+01
8.571428571428571e-01 	 1.428571428571428e-01 	 8.258815814108439e+01
8.775510204081632e-01 	 1.428571428571428e-01 	 8.258717582604069e+01
8.979591836734693e-01 	 1.428571428571428e-01 	 8.258621606665902e+01
9.183673469387754e-01 	 1.428571428571428e-01 	 8.258527785080248e+01
9.387755102040816e-01 	 1.428571428571428e-01 	 8.258436023295761e+01
9.591836734693877e-01 	 1.428571428571428e-01 	 8.258346232851277e+01
9.795918367346939e-01 	 1.428571428571428e-01 	 8.258258330863805e+01
1.000000000000000e+00 	 1.428571428571428e-01 	 8.258172239569200e+01

0.000000000000000e+00 	 1.632653061224490e-01 	 8.206372795883928e+01
2.040816326530612e-02 	 1.632653061224490e-01 	 8.196409897750479e+01
4.081632653061224e-02 	 1.632653061224490e-01 	 8.193742570321530e+01
6.122448979591837e-02 	 1.632653061224490e-01 	 8.192137668565489e+01
8.163265306122448e-02 	 1.632653061224490e-01 	 8.190986181036833e+01
1.020408163265306e-01 	 1.632653061224490e-01 	 8.190087616187138e+01
1.224489795918367e-01 	 1.632653061224490e-01 	 8.189350662218159e+01
1.428571428571428e-01 	 1.632653061224490e-01 	 8.188725970715048e+01
1.632653061224490e-01 	 1.632653061224490e-01 	 8.188183828621204e+01
1.836734693877551e-01 	 1.632653061224490e-01 	 8.187704951231775e+01
2.040816326530612e-01 	 1.632653061224490e-01 	 8.187276109575794e+01
2.244897959183673e-01 	 1.632653061224490e-01 	 8.186887833617205e+01
2.448979591836735e-01 	 1.632653061224490e-01 	 8.186533110632561e+01
2.653061224489796e-01 	 1.632653061224490e-01 	 8.186206602353755e+01
2.857142857142857e-01 	 1.632653061224490e-01 	 8.185904150988392e+01
3.061224489795918e-01 	 1.632653061224490e-01 	 8.185622454949093e+01
3.265306122448979e-01 	 1.632653061224490e-01 	 8.185358848804078e+01
3.469387755102041e-01 	 1.632653061224490e-01 	 8.185111149669919e+01
3.673469387755102e-01 	 1.632653061224490e-01 	 8.184877547337901e+01
3.877551020408163e-01 	 1.632653061224490e-01 	 8.184656523994195e+01
4.081632653061224e-01 	 1.632653061224490e-01 	 8.184446794455900e+01
4.285714285714285e-01 	 1.632653061224490e-01 	 8.184247260936377e+01
4.489795918367346e-01 	 1.632653061224490e-01 	 8.184056978297079e+01
4.693877551020408e-01 	 1.632653061224490e-01 	 8.183875126997552e+01
4.897959183673469e-01 	 1.632653061224490e-01 	 8.183700991783627e+01
5.102040816326531e-01 	 1.632653061224490e-01 	 8.183533944712383e+01
5.306122448979591e-01 	 1.632653061224490e-01 	 8.183373431496196e+01
5.510204081632653e-01 	 1.632653061224490e-01 	 8.183218960416359e+01
5.714285714285714e-01 	 1.632653061224490e-01 	 8.183070093247052e+01
5.918367346938775e-01 	 1.632653061224490e-01 	 8.182926437767489e+01
6.122448979591836e-01 	 1.632653061224490e-01 	 8.182787641540014e+01
6.326530612244897e-01 	 1.632653061224490e-01 	 8.182653386705677e+01
6.530612244897959e-01 	 1.632653061224490e-01 	 8.182523385603946e+01
6.734693877551020e-01 	 1.632653061224490e-01 	 8.182397377064757e+01
6.938775510204082e-01 	 1.632653061224490e-01 	 8.182275123252728e+01
7.142857142857142e-01 	 1.632653061224490e-01 	 8.182156406967736e+01
7.346938775510203e-01 	 1.632653061224490e-01 	 8.182041029324864e+01
7.551020408163265e-01 	 1.632653061224490e-01 	 8.181928807751513e+01
7.755102040816326e-01 	 1.632653061224490e-01 	 8.181819574251007e+01
7.959183673469387e-01 	 1.632653061224490e-01 	 8.181713173891266e+01
8.163265306122448e-01 	 1.632653061224490e-01 	 8.181609463484394e+01
8.367346938775510e-01 	 1.632653061224490e-01 	 8.181508310428993e+01
8.571428571428571e-01 	 1.632653061224490e-01 	 8.181409591691671e+01
8.775510204081632e-01 	 1.632653061224490e-01 	 8.181313192908183e+01
8.979591836734693e-01 	 1.632653061224490e-01 	 8.181219007587681e+01
9.183673469387754e-01 	 1.632653061224490e-01 	 8.181126936406227e+01
9.387755102040816e-01 	 1.632653061224490e-01 	 8.181036886577814e+01
9.591836734693877e-01 	 1.632653061224490e-01 	 8.180948771292900e+01
9.795918367346939e-01 	 1.632653061224490e-01 	 8.180862509215933e+01
1.000000000000000e+00 	 1.632653061224490e-01 	 8.180778024034637e+01

0.000000000000000e+00 	 1.836734693877551e-01 	 8.129941953872738e+01
2.040816326530612e-02 	 1.836734693877551e-01 	 8.120163661781841e+01
4.081632653061224e-02 	 1.836734693877551e-01 	 8.117545720674259e+01
6.122448979591837e-02 	 1.836734693877551e-01 	 8.115970526490266e+01
8.163265306122448e-02 	 1.836734693877551e-01 	 8.114840350063271e+01
1.020408163265306e-01 	 1.836734693877551e-01 	 8.113958413308578e+01
1.224489795918367e-01 	 1.836734693877551e-01 	 8.113235095455197e+01
1.428571428571428e-01 	 1.836734693877551e-01 	 8.112621961888698e+01
1.632653061224490e-01 	 1.836734693877551e-01 	 8.112089849711582e+01
1.836734693877551e-01 	 1.836734693877551e-01 	 8.111619831263582e+01
2.040816326530612e-01 	 1.836734693877551e-01 	 8.111198922484665e+01
2.244897959183673e-01 	 1.836734693877551e-01 	 8.110817828649927e+01
2.448979591836735e-01 	 1.836734693877551e-01 	 8.110469666850327e+01
2.653061224489796e-01 	 1.836734693877551e-01 	 8.110149197631402e+01
2.857142857142857e-01 	 1.836734693877551e-01 	 8.109852340160083e+01
3.061224489795918e-01 	 1.836734693877551e-01 	 8.109575853957924e+01
3.265306122448979e-01 	 1.836734693877551e-01 	 8.109317122925746e+01
3.469387755102041e-01 	 1.836734693877551e-01 	 8.109074004580243e+01
3.673469387755102e-01 	 1.836734693877551e-01 	 8.108844722214432e+01
3.877551020408163e-01 	 1.836734693877551e-01 	 8.108627786104014e+01
4.081632653061224e-01 	 1.836734693877551e-01 	 8.108421934849765e+01
4.285714285714285e-01 	 1.836734693877551e-01 	 8.108226090980220e+01
4.489795918367346e-01 	 1.836734693877551e-01 	 8.108039326846738e+01
4.693877551020408e-01 	 1.836734693877551e-01 	 8.107860838074198e+01
4.897959183673469e-01 	 1.836734693877551e-01 	 8.107689922643695e+01
5.102040816326531e-01 	 1.836734693877551e-01 	 8.107525964231674e+01
5.306122448979591e-01 	 1.836734693877551e-01 	 8.107368418806767e+01
5.510204081632653e-01 	 1.836734693877551e-01 	 8.107216803748602e+01
5.714285714285714e-01 	 1.836734693877551e-01 	 8.107070688939750e+01
5.918367346938775e-01 	 1.836734693877551e-01 	 8.106929689416461e+01
6.122448979591836e-01 	 1.836734693877551e-01 	 8.106793459261917e+01
6.326530612244897e-01 	 1.836734693877551e-01 	 8.106661686498126e+01
6.530612244897959e-01 	 1.836734693877551e-01 	 8.106534088786704e+01
6.734693877551020e-01 	 1.836734693877551e-01 	 8.106410409789544e+01
6.938775510204082e-01 	 1.836734693877551e-01 	 8.106290416071434e+01
7.142857142857142e-01 	 1.836734693877551e-01 	 8.106173894450585e+01
7.346938775510203e-01 	 1.836734693877551e-01 	 8.106060649721526e+01
7.551020408163265e-01 	 1.836734693877551e-01 	 8.105950502689264e+01
7.755102040816326e-01 	 1.836734693877551e-01 	 8.105843288465037e+01
7.959183673469387e-01 	 1.836734693877551e-01 	 8.105738854982947e+01
8.163265306122448e-01 	 1.836734693877551e-01 	 8.105637061703975e+01
8.367346938775510e-01 	 1.836734693877551e-01 	 8.105537778479739e+01
8.571428571428571e-01 	 1.836734693877551e-01 	 8.105440884552824e+01
8.775510204081632e-01 	 1.836734693877551e-01 	 8.105346267674572e+01
8.979591836734693e-01 	 1.836734693877551e-01 	 8.105253823324050e+01
9.183673469387754e-01 	 1.836734693877551e-01 	 8.105163454014638e+01
9.387755102040816e-01 	 1.836734693877551e-01 	 8.105075068676686e+01
9.591836734693877e-01 	 1.836734693877551e-01 	 8.104988582106436e+01
9.795918367346939e-01 	 1.836734693877551e-01 	 8.104903914472861e+01
1.000000000000000e+00 	 1.836734693877551e-01 	 8.104820990875257e+01

0.000000000000000e+00 	 2.040816326530612e-01 	 8.054921666515729e+01
2.040816326530612e-02 	 2.040816326530612e-01 	 8.045322896657252e+01
4.081632653061224e-02 	 2.040816326530612e-01 	 8.042752982859331e+01
6.122448979591837e-02 	 2.040816326530612e-01 	 8.041206678963266e+01
8.163265306122448e-02 	 2.040816326530612e-01 	 8.040097227445216e+01
1.020408163265306e-01 	 2.040816326530612e-01 	 8.039231461461605e+01
1.224489795918367e-01 	 2.040816326530612e-01 	 8.038521404725151e+01
1.428571428571428e-01 	 2.040816326530612e-01 	 8.037919511273178e+01
1.632653061224490e-01 	 2.040816326530612e-01 	 8.037397153227637e+01
1.836734693877551e-01 	 2.040816326530612e-01 	 8.036935750148191e+01
2.040816326530612e-01 	 2.040816326530612e-01 	 8.036522556147030e+01
2.244897959183673e-01 	 2.040816326530612e-01 	 8.036148446986982e+01
2.448979591836735e-01 	 2.040816326530612e-01 	 8.035806666001965e+01
2.653061224489796e-01 	 2.040816326530612e-01 	 8.035492069832699e+01
2.857142857142857e-01 	 2.040816326530612e-01 	 8.035200652488327e+01
3.061224489795918e-01 	 2.040816326530612e-01 	 8.034929232918303e+01
3.265306122448979e-01 	 2.040816326530612e-01 	 8.034675242999030e+01
3.469387755102041e-01 	 2.040816326530612e-01 	 8.034436579536040e+01
3.673469387755102e-01 	 2.040816326530612e-01 	 8.034211498402591e+01
3.877551020408163e-01 	 2.040816326530612e-01 	 8.033998537191306e+01
4.081632653061224e-01 	 2.040816326530612e-01 	 8.033796457632479e+01
4.285714285714285e-01 	 2.040816326530612e-01 	 8.033604202011082e+01
4.489795918367346e-01 	 2.040816326530612e-01 	 8.033420859687349e+01
4.693877551020408e-01 	 2.040816326530612e-01 	 8.033245641034425e+01
4.897959183673469e-01 	 2.040816326530612e-01 	 8.033077856904652e+01
5.102040816326531e-01 	 2.040816326530612e-01 	 8.032916902274313e+01
5.306122448979591e-01 	 2.040816326530612e-01 	 8.032762243086241e+01
5.510204081632653e-01 	 2.040816326530612e-01 	 8.032613405568186e+01
5.714285714285714e-01 	 2.040816326530612e-01 	 8.032469967488134e+01
5.918367346938775e-01 	 2.040816326530612e-01 	 8.032331550939814e+01
6.122448979591836e-01 	 2.040816326530612e-01 	 8.032197816347934e+01
6.326530612244897e-01 	 2.040816326530612e-01 	 8.032068457453744e+01
6.530612244897959e-01 	 2.040816326530612e-01 	 8.031943197094657e+01
6.734693877551020e-01 	 2.040816326530612e-01 	 8.031821783631661e+01
6.938775510204082e-01 	 2.040816326530612e-01 	 8.031703987908718e+01
7.142857142857142e-01 	 2.040816326530612e-01 	 8.031589600651893e+01
7.346938775510203e-01 	 2.040816326530612e-01 	 8.031478430233983e+01
7.551020408163265e-01 	 2.040816326530612e-01 	 8.031370300744736e+01
7.755102040816326e-01 	 2.040816326530612e-01 	 8.031265050317852e+01
7.959183673469387e-01 	 2.040816326530612e-01 	 8.031162529674799e+01
8.163265306122448e-01 	 2.040816326530612e-01 	 8.031062600852626e+01
8.367346938775510e-01 	 2.040816326530612e-01 	 8.030965136088503e+01
8.571428571428571e-01 	 2.040816326530612e-01 	 8.030870016838428e+01
8.775510204081632e-01 	 2.040816326530612e-01 	 8.030777132911162e+01
8.979591836734693e-01 	 2.040816326530612e-01 	 8.030686381701526e+01
9.183673469387754e-01 	 2.040816326530612e-01 	 8.030597667509707e+01
9.387755102040816e-01 	 2.040816326530612e-01 	 8.030510900935225e+01
9.591836734693877e-01 	 2.040816326530612e-01 	 8.030425998335964e+01
9.795918367346939e-01 	 2.040816326530612e-01 	 8.030342881344045e+01
1.000000000000000e+00 	 2.040816326530612e-01 	 8.030261476431545e+01

0.000000000000000e+00 	 2.244897959183673e-01 	 7.981273242514006e+01
2.040816326530612e-02 	 2.244897959183673e-01 	 7.971849096047301e+01
4.081632653061224e-02 	 2.244897959183673e-01 	 7.969325899956783e+01
6.122448979591837e-02 	 2.244897959183673e-01 	 7.967807698770939e+01
8.163265306122448e-02 	 2.244897959183673e-01 	 7.966718407272414e+01
1.020408163265306e-01 	 2.244897959183673e-01 	 7.965868371353930e+01
1.224489795918367e-01 	 2.244897959183673e-01 	 7.965171214360893e+01
1.428571428571428e-01 	 2.244897959183673e-01 	 7.964580254748128e+01
1.632653061224490e-01 	 2.244897959183673e-01 	 7.964067385067868e+01
1.836734693877551e-01 	 2.244897959183673e-01 	 7.963614362632195e+01
2.040816326530612e-01 	 2.244897959183673e-01 	 7.963208673231783e+01
2.244897959183673e-01 	 2.244897959183673e-01 	 7.962841358469130e+01
2.448979591836735e-01 	 2.244897959183673e-01 	 7.962505784479454e+01
2.653061224489796e-01 	 2.244897959183673e-01 	 7.962196901379041e+01
2.857142857142857e-01 	 2.244897959183673e-01 	 7.961910775979050e+01
3.061224489795918e-01 	 2.244897959183673e-01 	 7.961644285036920e+01
3.265306122448979e-01 	 2.244897959183673e-01 	 7.961394907096923e+01
3.469387755102041e-01 	 2.244897959183673e-01 	 7.961160577182538e+01
3.673469387755102e-01 	 2.244897959183673e-01 	 7.960939582859260e+01
3.877551020408163e-01 	 2.244897959183673e-01 	 7.960730488292097e+01
4.081632653061224e-01 	 2.244897959183673e-01 	 7.960532077710485e+01
4.285714285714285e-01 	 2.244897959183673e-01 	 7.960343312617388e+01
4.489795918367346e-01 	 2.244897959183673e-01 	 7.960163298918377e+01
4.693877551020408e-01 	 2.244897959183673e-01 	 7.959991261332920e+01
4.897959183673469e-01 	 2.244897959183673e-01 	 7.959826523233859e+01
5.102040816326531e-01 	 2.244897959183673e-01 	 7.959668490589365e+01
5.306122448979591e-01 	 2.244897959183673e-01 	 7.959516639044672e+01
5.510204081632653e-01 	 2.244897959183673e-01 	 7.959370503434540e+01
5.714285714285714e-01 	 2.244897959183673e-01 	 7.959229669197495e+01
5.918367346938775e-01 	 2.244897959183673e-01 	 7.959093765292432e+01
6.122448979591836e-01 	 2.244897959183673e-01 	 7.958962458312779e+01
6.326530612244897e-01 	 2.244897959183673e-01 	 7.958835447563195e+01
6.530612244897959e-01 	 2.244897959183673e-01 	 7.958712460915864e+01
6.734693877551020e-01 	 2.244897959183673e-01 	 7.958593251302823e+01
6.938775510204082e-01 	 2.244897959183673e-01 	 7.958477593730622e+01
7.142857142857142e-01 	 2.244897959183673e-01 	 7.958365282726693e+01
7.346938775510203e-01 	 2.244897959183673e-01 	 7.958256130144613e+01
7.551020408163265e-01 	 2.244897959183673e-01 	 7.958149963269376e+01
7.755102040816326e-01 	 2.244897959183673e-01 	 7.958046623174789e+01
7.959183673469387e-01 	 2.244897959183673e-01 	 7.957945963293758e+01
8.163265306122448e-01 	 2.244897959183673e-01 	 7.957847848169196e+01
8.367346938775510e-01 	 2.244897959183673e-01 	 7.957752152358847e+01
8.571428571428571e-01 	 2.244897959183673e-01 	 7.957658759471813e+01
8.775510204081632e-01 	 2.244897959183673e-01 	 7.957567561318220e+01
8.979591836734693e-01 	 2.244897959183673e-01 	 7.957478457156459e+01
9.183673469387754e-01 	 2.244897959183673e-01 	 7.957391353024840e+01
9.387755102040816e-01 	 2.244897959183673e-01 	 7.957306161146582e+01
9.591836734693877e-01 	 2.244897959183673e-01 	 7.957222799398664e+01
9.795918367346939e-01 	 2.244897959183673e-01 	 7.957141190836502e+01
1.000000000000000e+00 	 2.244897959183673e-01 	 7.957061263267548e+01

0.000000000000000e+00 	 2.448979591836735e-01 	 7.908959392809494e+01
2.040816326530612e-02 	 2.448979591836735e-01 	 7.899705147526855e+01
4.081632653061224e-02 	 2.448979591836735e-01 	 7.897227406725702e+01
6.122448979591837e-02 	 2.448979591836735e-01 	 7.895736549041254e+01
8.163265306122448e-02 	 2.448979591836735e-01 	 7.894666873017106e+01
1.020408163265306e-01 	 2.448979591836735e-01 	 7.893832142327734e+01
1.224489795918367e-01 	 2.448979591836735e-01 	 7.893147536716519e+01
1.428571428571428e-01 	 2.448979591836735e-01 	 7.892567215694775e+01
1.632653061224490e-01 	 2.448979591836735e-01 	 7.892063578181481e+01
1.836734693877551e-01 	 2.448979591836735e-01 	 7.891618710114740e+01
2.040816326530612e-01 	 2.448979591836735e-01 	 7.891220322703906e+01
2.244897959183673e-01 	 2.448979591836735e-01 	 7.890859618910511e+01
2.448979591836735e-01 	 2.448979591836735e-01 	 7.890530084353416e+01
2.653061224489796e-01 	 2.448979591836735e-01 	 7.890226760099183e+01
2.857142857142857e-01 	 2.448979591836735e-01 	 7.889945783794307e+01
3.061224489795918e-01 	 2.448979591836735e-01 	 7.889684088442621e+01
3.265306122448979e-01 	 2.448979591836735e-01 	 7.889439197995657e+01
3.469387755102041e-01 	 2.448979591836735e-01 	 7.889209084662529e+01
3.673469387755102e-01 	 2.448979591836735e-01 	 7.888992066844924e+01
3.877551020408163e-01 	 2.448979591836735e-01 	 7.888786734562537e+01
4.081632653061224e-01 	 2.448979591836735e-01 	 7.888591893936247e+01
4.285714285714285e-01 	 2.448979591836735e-01 	 7.888406525167971e+01
4.489795918367346e-01 	 2.448979591836735e-01 	 7.888229750261759e+01
4.693877551020408e-01 	 2.448979591836735e-01 	 7.888060807895948e+01
4.897959183673469e-01 	 2.448979591836735e-01 	 7.887899033625749e+01
5.102040816326531e-01 	 2.448979591836735e-01 	 7.887743844114371e+01
5.306122448979591e-01 	 2.448979591836735e-01 	 7.887594724447425e+01
5.510204081632653e-01 	 2.448979591836735e-01 	 7.887451217834257e+01
5.714285714285714e-01 	 2.448979591836735e-01 	 7.887312917176787e+01
5.918367346938775e-01 	 2.448979591836735e-01 	 7.887179458113691e+01
6.122448979591836e-01 	 2.448979591836735e-01 	 7.887050513240547e+01
6.326530612244897e-01 	 2.448979591836735e-01 	 7.886925787275185e+01
6.530612244897959e-01 	 2.448979591836735e-01 	 7.886805012988610e+01
6.734693877551020e-01 	 2.448979591836735e-01 	 7.886687947760481e+01
6.938775510204082e-01 	 2.448979591836735e-01 	 7.886574370647536e+01
7.142857142857142e-01 	 2.448979591836735e-01 	 7.886464079875937e+01
7.346938775510203e-01 	 2.448979591836735e-01 	 7.886356890686049e+01
7.551020408163265e-01 	 2.448979591836735e-01 	 7.886252633471844e+01
7.755102040816326e-01 	 2.448979591836735e-01 	 7.886151152167851e+01
7.959183673469387e-01 	 2.448979591836735e-01 	 7.886052302845201e+01
8.163265306122448e-01 	 2.448979591836735e-01 	 7.885955952485017e+01
8.367346938775510e-01 	 2.448979591836735e-01 	 7.885861977902965e+01
8.571428571428571e-01 	 2.448979591836735e-01 	 7.885770264803115e+01
8.775510204081632e-01 	 2.448979591836735e-01 	 7.885680706942931e+01
8.979591836734693e-01 	 2.448979591836735e-01 	 7.885593205394051e+01
9.183673469387754e-01 	 2.448979591836735e-01 	 7.885507667885987e+01
9.387755102040816e-01 	 2.448979591836735e-01 	 7.885424008221820e+01
9.591836734693877e-01 	 2.448979591836735e-01 	 7.885342145756616e+01
9.795918367346939e-01 	 2.448979591836735e-01 	 7.885262004930655e+01
1.000000000000000e+00 	 2.448979591836735e-01 	 7.885183514850721e+01

0.000000000000000e+00 	 2.653061224489796e-01 	 7.837944167630725e+01
2.040816326530612e-02 	 2.653061224489796e-01 	 7.828855270067704e+01
4.081632653061224e-02 	 2.653061224489796e-01 	 7.826421767216058e+01
6.122448979591837e-02 	 2.653061224489796e-01 	 7.824957520927138e+01
8.163265306122448e-02 	 2.653061224489796e-01 	 7.823906935268799e+01
1.020408163265306e-01 	 2.653061224489796e-01 	 7.823087100134501e+01
1.224489795918367e-01 	 2.653061224489796e-01 	 7.822414709975008e+01
1.428571428571428e-01 	 2.653061224489796e-01 	 7.821844742831377e+01
1.632653061224490e-01 	 2.653061224489796e-01 	 7.821350090427987e+01
1.836734693877551e-01 	 2.653061224489796e-01 	 7.820913158528421e+01
2.040816326530612e-01 	 2.653061224489796e-01 	 7.820521877724428e+01
2.244897959183673e-01 	 2.653061224489796e-01 	 7.820167608015902e+01
2.448979591836735e-01 	 2.653061224489796e-01 	 7.819843951306113e+01
2.653061224489796e-01 	 2.653061224489796e-01 	 7.819546037176782e+01
2.857142857142857e-01 	 2.653061224489796e-01 	 7.819270072213247e+01
3.061224489795918e-01 	 2.653061224489796e-01 	 7.819013044159897e+01
3.265306122448979e-01 	 2.653061224489796e-01 	 7.818772521159914e+01
3.469387755102041e-01 	 2.653061224489796e-01 	 7.818546511612566e+01
3.673469387755102e-01 	 2.653061224489796e-01 	 7.818333363930267e+01
3.877551020408163e-01 	 2.653061224489796e-01 	 7.818131693295288e+01
4.081632653061224e-01 	 2.653061224489796e-01 	 7.817940327133967e+01
4.285714285714285e-01 	 2.653061224489796e-01 	 7.817758263846645e+01
4.489795918367346e-01 	 2.653061224489796e-01 	 7.817584641104943e+01
4.693877551020408e-01 	 2.653061224489796e-01 	 7.817418711172451e+01
4.897959183673469e-01 	 2.653061224489796e-01 	 7.817259821460662e+01
5.102040816326531e-01 	 2.653061224489796e-01 	 7.817107399041581e+01
5.306122448979591e-01 	 2.653061224489796e-01 	 7.816960938188528e+01
5.510204081632653e-01 	 2.653061224489796e-01 	 7.816819990261293e+01
5.714285714285714e-01 	 2.653061224489796e-01 	 7.816684155425447e+01
5.918367346938775e-01 	 2.653061224489796e-01 	 7.816553075820674e+01
6.122448979591836e-01 	 2.653061224489796e-01 	 7.816426429884066e+01
6.326530612244897e-01 	 2.653061224489796e-01 	 7.816303927601760e+01
6.530612244897959e-01 	 2.653061224489796e-01 	 7.816185306512477e+01
6.734693877551020e-01 	 2.653061224489796e-01 	 7.816070328324476e+01
6.938775510204082e-01 	 2.653061224489796e-01 	 7.815958776036292e+01
7.142857142857142e-01 	 2.653061224489796e-01 	 7.815850451473840e+01
7.346938775510203e-01 	 2.653061224489796e-01 	 7.815745173173647e+01
7.551020408163265e-01 	 2.653061224489796e-01 	 7.815642774555454e+01
7.755102040816326e-01 	 2.653061224489796e-01 	 7.815543102337972e+01
7.959183673469387e-01 	 2.653061224489796e-01 	 7.815446015159957e+01
8.163265306122448e-01 	 2.653061224489796e-01 	 7.815351382375498e+01
8.367346938775510e-01 	 2.653061224489796e-01 	 7.815259082997763e+01
8.571428571428571e-01 	 2.653061224489796e-01 	 7.815169004769736e+01
8.775510204081632e-01 	 2.653061224489796e-01 	 7.815081043344107e+01
8.979591836734693e-01 	 2.653061224489796e-01 	 7.814995101557250e+01
9.183673469387754e-01 	 2.653061224489796e-01 	 7.814911088784622e+01
9.387755102040816e-01 	 2.653061224489796e-01 	 7.814828920366895e+01
9.591836734693877e-01 	 2.653061224489796e-01 	 7.814748517097674e+01
9.795918367346939e-01 	 2.653061224489796e-01 	 7.814669804765049e+01
1.000000000000000e+00 	 2.653061224489796e-01 	 7.814592713740367e+01

0.000000000000000e+00 	 2.857142857142857e-01 	 7.768192896900088e+01
2.040816326530612e-02 	 2.857142857142857e-01 	 7.759264954864946e+01
4.081632653061224e-02 	 2.857142857142857e-01 	 7.756874515706886e+01
6.122448979591837e-02 	 2.857142857142857e-01 	 7.755436174611863e+01
8.163265306122448e-02 	 2.857142857142857e-01 	 7.754404172787831e+01
1.020408163265306e-01 	 2.857142857142857e-01 	 7.753598838026129e+01
1.224489795918367e-01 	 2.857142857142857e-01 	 7.752938339270131e+01
1.428571428571428e-01 	 2.857142857142857e-01 	 7.752378451361230e+01
1.632653061224490e-01 	 2.857142857142857e-01 	 7.751892545747833e+01
1.836734693877551e-01 	 2.857142857142857e-01 	 7.751463339529931e+01
2.040816326530612e-01 	 2.857142857142857e-01 	 7.751078976858966e+01
2.244897959183673e-01 	 2.857142857142857e-01 	 7.750730970605430e+01
2.448979591836735e-01 	 2.857142857142857e-01 	 7.750413035870980e+01
2.653061224489796e-01 	 2.857142857142857e-01 	 7.750120388403525e+01
2.857142857142857e-01 	 2.857142857142857e-01 	 7.749849301897865e+01
3.061224489795918e-01 	 2.857142857142857e-01 	 7.749596817386374e+01
3.265306122448979e-01 	 2.857142857142857e-01 	 7.749360546031292e+01
3.469387755102041e-01 	 2.857142857142857e-01 	 7.749138531461774e+01
3.673469387755102e-01 	 2.857142857142857e-01 	 7.748929151304695e+01
3.877551020408163e-01 	 2.857142857142857e-01 	 7.748731045237281e+01
4.081632653061224e-01 	 2.857142857142857e-01 	 7.748543061426066e+01
4.285714285714285e-01 	 2.857142857142857e-01 	 7.748364215986996e+01
4.489795918367346e-01 	 2.857142857142857e-01 	 7.748193661843604e+01
4.693877551020408e-01 	 2.857142857142857e-01 	 7.748030664484313e+01
4.897959183673469e-01 	 2.857142857142857e-01 	 7.747874582862376e+01
5.102040816326531e-01 	 2.857142857142857e-01 	 7.747724854182455e+01
5.306122448979591e-01 	 2.857142857142857e-01 	 7.747580981661852e+01
5.510204081632653e-01 	 2.857142857142857e-01 	 7.747442524594589e+01
5.714285714285714e-01 	 2.857142857142857e-01 	 7.747309090217207e+01
5.918367346938775e-01 	 2.857142857142857e-01 	 7.747180326997949e+01
6.122448979591836e-01 	 2.857142857142857e-01 	 7.747055919060465e+01
6.326530612244897e-01 	 2.857142857142857e-01 	 7.746935581519460e+01
6.530612244897959e-01 	 2.857142857142857e-01 	 7.746819056554904e+01
6.734693877551020e-01 	 2.857142857142857e-01 	 7.746706110088839e+01
6.938775510204082e-01 	 2.857142857142857e-01 	 7.746596528957046e+01
7.142857142857142e-01 	 2.857142857142857e-01 	 7.746490118489713e+01
7.346938775510203e-01 	 2.857142857142857e-01 	 7.746386700432100e+01
7.551020408163265e-01 	 2.857142857142857e-01 	 7.746286111149472e+01
7.755102040816326e-01 	 2.857142857142857e-01 	 7.746188200070867e+01
7.959183673469387e-01 	 2.857142857142857e-01 	 7.746092828334567e+01
8.163265306122448e-01 	 2.857142857142857e-01 	 7.745999867604701e+01
8.367346938775510e-01 	 2.857142857142857e-01 	 7.745909199033643e+01
8.571428571428571e-01 	 2.857142857142857e-01 	 7.745820712349227e+01
8.775510204081632e-01 	 2.857142857142857e-01 	 7.745734305049100e+01
8.979591836734693e-01 	 2.857142857142857e-01 	 7.745649881687571e+01
9.183673469387754e-01 	 2.857142857142857e-01 	 7.745567353242390e+01
9.387755102040816e-01 	 2.857142857142857e-01 	 7.745486636551043e+01
9.591836734693877e-01 	 2.857142857142857e-01 	 7.745407653807516e+01
9.795918367346939e-01 	 2.857142857142857e-01 	 7.745330332111980e+01
1.000000000000000e+00 	 2.857142857142857e-01 	 7.745254603066796e+01

0.000000000000000e+00 	 3.061224489795918e-01 	 7.699672133794958e+01
2.040816326530612e-02 	 3.061224489795918e-01 	 7.690900909291504e+01
4.081632653061224e-02 	 3.061224489795918e-01 	 7.688552400765757e+01
6.122448979591837e-02 	 3.061224489795918e-01 	 7.687139283431567e+01
8.163265306122448e-02 	 3.061224489795918e-01 	 7.686125376673101e+01
1.020408163265306e-01 	 3.061224489795918e-01 	 7.685334160957930e+01
1.224489795918367e-01 	 3.061224489795918e-01 	 7.684685240918351e+01
1.428571428571428e-01 	 3.061224489795918e-01 	 7.684135167229061e+01
1.632653061224490e-01 	 3.061224489795918e-01 	 7.683657778440057e+01
1.836734693877551e-01 	 3.061224489795918e-01 	 7.683236094796442e+01
2.040816326530612e-01 	 3.061224489795918e-01 	 7.682858468390920e+01
2.244897959183673e-01 	 3.061224489795918e-01 	 7.682516560942990e+01
2.448979591836735e-01 	 3.061224489795918e-01 	 7.682204197774915e+01
2.653061224489796e-01 	 3.061224489795918e-01 	 7.681916678534216e+01
2.857142857142857e-01 	 3.061224489795918e-01 	 7.681650342259915e+01
3.061224489795918e-01 	 3.061224489795918e-01 	 7.681402281870764e+01
3.265306122448979e-01 	 3.061224489795918e-01 	 7.681170150416567e+01
3.469387755102041e-01 	 3.061224489795918e-01 	 7.680952025829792e+01
3.673469387755102e-01 	 3.061224489795918e-01 	 7.680746314183421e+01
3.877551020408163e-01 	 3.061224489795918e-01 	 7.680551679005436e+01
4.081632653061224e-01 	 3.061224489795918e-01 	 7.680366988657113e+01
4.285714285714285e-01 	 3.061224489795918e-01 	 7.680191276504121e+01
4.489795918367346e-01 	 3.061224489795918e-01 	 7.680023710320813e+01
4.693877551020408e-01 	 3.061224489795918e-01 	 7.679863568472673e+01
4.897959183673469e-01 	 3.061224489795918e-01 	 7.679710221151201e+01
5.102040816326531e-01 	 3.061224489795918e-01 	 7.679563115427281e+01
5.306122448979591e-01 	 3.061224489795918e-01 	 7.679421763227002e+01
5.510204081632653e-01 	 3.061224489795918e-01 	 7.679285731569988e+01
5.714285714285714e-01 	 3.061224489795918e-01 	 7.679154634577827e+01
5.918367346938775e-01 	 3.061224489795918e-01 	 7.679028126880912e+01
6.122448979591836e-01 	 3.061224489795918e-01 	 7.678905898139944e+01
6.326530612244897e-01 	 3.061224489795918e-01 	 7.678787668463333e+01
6.530612244897959e-01 	 3.061224489795918e-01 	 7.678673184550277e+01
6.734693877551020e-01 	 3.061224489795918e-01 	 7.678562216425813e+01
6.938775510204082e-01 	 3.061224489795918e-01 	 7.678454554662076e+01
7.142857142857142e-01 	 3.061224489795918e-01 	 7.678350008001389e+01
7.346938775510203e-01 	 3.061224489795918e-01 	 7.678248401313392e+01
7.551020408163265e-01 	 3.061224489795918e-01 	 7.678149573831426e+01
7.755102040816326e-01 	 3.061224489795918e-01 	 7.678053377623606e+01
7.959183673469387e-01 	 3.061224489795918e-01 	 7.677959676262032e+01
8.163265306122448e-01 	 3.061224489795918e-01 	 7.677868343660127e+01
8.367346938775510e-01 	 3.061224489795918e-01 	 7.677779263053249e+01
8.571428571428571e-01 	 3.061224489795918e-01 	 7.677692326101888e+01
8.775510204081632e-01 	 3.061224489795918e-01 	 7.677607432100154e+01
8.979591836734693e-01 	 3.061224489795918e-01 	 7.677524487275124e+01
9.183673469387754e-01 	 3.061224489795918e-01 	 7.677443404164725e+01
9.387755102040816e-01 	 3.061224489795918e-01 	 7.677364101063903e+01
9.591836734693877e-01 	 3.061224489795918e-01 	 7.677286501530223e+01
9.795918367346939e-01 	 3.061224489795918e-01 	 7.677210533941430e+01
1.000000000000000e+00 	 3.061224489795918e-01 	 7.677136131098550e+01

0.000000000000000e+00 	 3.265306122448979e-01 	 7.632349601269684e+01
2.040816326530612e-02 	 3.265306122448979e-01 	 7.623731003789571e+01
4.081632653061224e-02 	 3.265306122448979e-01 	 7.621423332238753e+01
6.122448979591837e-02 	 3.265306122448979e-01 	 7.620034780924468e+01
8.163265306122448e-02 	 3.265306122448979e-01 	 7.619038497453739e+01
1.020408163265306e-01 	 3.265306122448979e-01 	 7.618261032713419e+01
1.224489795918367e-01 	 3.265306122448979e-01 	 7.617623389570754e+01
1.428571428571428e-01 	 3.265306122448979e-01 	 7.617082874295970e+01
1.632653061224490e-01 	 3.265306122448979e-01 	 7.616613780357170e+01
1.836734693877551e-01 	 3.265306122448979e-01 	 7.616199423238132e+01
2.040816326530612e-01 	 3.265306122448979e-01 	 7.615828357549763e+01
2.244897959183673e-01 	 3.265306122448979e-01 	 7.615492389978809e+01
2.448979591836735e-01 	 3.265306122448979e-01 	 7.615185453193897e+01
2.653061224489796e-01 	 3.265306122448979e-01 	 7.614902928554378e+01
2.857142857142857e-01 	 3.265306122448979e-01 	 7.614641218739652e+01
3.061224489795918e-01 	 3.265306122448979e-01 	 7.614397467201941e+01
3.265306122448979e-01 	 3.265306122448979e-01 	 7.614169367786472e+01
3.469387755102041e-01 	 3.265306122448979e-01 	 7.613955031834652e+01
3.673469387755102e-01 	 3.265306122448979e-01 	 7.613752893123933e+01
3.877551020408163e-01 	 3.265306122448979e-01 	 7.613561638411234e+01
4.081632653061224e-01 	 3.265306122448979e-01 	 7.613380155726099e+01
4.285714285714285e-01 	 3.265306122448979e-01 	 7.613207495234219e+01
4.489795918367346e-01 	 3.265306122448979e-01 	 7.613042839173620e+01
4.693877551020408e-01 	 3.265306122448979e-01 	 7.612885478451167e+01
4.897959183673469e-01 	 3.265306122448979e-01 	 7.612734794203645e+01
5.102040816326531e-01 	 3.265306122448979e-01 	 7.612590243110962e+01
5.306122448979591e-01 	 3.265306122448979e-01 	 7.612451345580997e+01
5.510204081632653e-01 	 3.265306122448979e-01 	 7.612317676157593e+01
5.714285714285714e-01 	 3.265306122448979e-01 	 7.612188855667917e+01
5.918367346938775e-01 	 3.265306122448979e-01 	 7.612064544743899e+01
6.122448979591836e-01 	 3.265306122448979e-01 	 7.611944438438954e+01
6.326530612244897e-01 	 3.265306122448979e-01 	 7.611828261725053e+01
6.530612244897959e-01 	 3.265306122448979e-01 	 7.611715765702822e+01
6.734693877551020e-01 	 3.265306122448979e-01 	 7.611606724393354e+01
6.938775510204082e-01 	 3.265306122448979e-01 	 7.611500932007759e+01
7.142857142857142e-01 	 3.265306122448979e-01 	 7.611398200611565e+01
7.346938775510203e-01 	 3.265306122448979e-01 	 7.611298358117352e+01
7.551020408163265e-01 	 3.265306122448979e-01 	 7.611201246551802e+01
7.755102040816326e-01 	 3.265306122448979e-01 	 7.611106720553319e+01
7.959183673469387e-01 	 3.265306122448979e-01 	 7.611014646064388e+01
8.163265306122448e-01 	 3.265306122448979e-01 	 7.610924899189112e+01
8.367346938775510e-01 	 3.265306122448979e-01 	 7.610837365191550e+01
8.571428571428571e-01 	 3.265306122448979e-01 	 7.610751937614477e+01
8.775510204081632e-01 	 3.265306122448979e-01 	 7.610668517501651e+01
8.979591836734693e-01 	 3.265306122448979e-01 	 7.610587012709321e+01
9.183673469387754e-01 	 3.265306122448979e-01 	 7.610507337294936e+01
9.387755102040816e-01 	 3.265306122448979e-01 	 7.610429410972922e+01
9.591836734693877e-01 	 3.265306122448979e-01 	 7.610353158628885e+01
9.795918367346939e-01 	 3.265306122448979e-01 	 7.610278509884853e+01
1.000000000000000e+00 	 3.265306122448979e-01 	 7.610205398709287e+01

0.000000000000000e+00 	 3.469387755102041e-01 	 7.566194141358810e+01
2.040816326530612e-02 	 3.469387755102041e-01 	 7.557724221520940e+01
4.081632653061224e-02 	 3.469387755102041e-01 	 7.555456330993434e+01
6.122448979591837e-02 	 3.469387755102041e-01 	 7.554091710629469e+01
8.163265306122448e-02 	 3.469387755102041e-01 	 7.553112594927612e+01
1.020408163265306e-01 	 3.469387755102041e-01 	 7.552348525773922e+01
1.224489795918367e-01 	 3.469387755102041e-01 	 7.551721868108189e+01
1.428571428571428e-01 	 3.469387755102041e-01 	 7.551190664256163e+01
1.632653061224490e-01 	 3.469387755102041e-01 	 7.550729650840648e+01
1.836734693877551e-01 	 3.469387755102041e-01 	 7.550322430950244e+01
2.040816326530612e-01 	 3.469387755102041e-01 	 7.549957756477926e+01
2.244897959183673e-01 	 3.469387755102041e-01 	 7.549627575329757e+01
2.448979591836735e-01 	 3.469387755102041e-01 	 7.549325924745550e+01
2.653061224489796e-01 	 3.469387755102041e-01 	 7.549048265684121e+01
2.857142857142857e-01 	 3.469387755102041e-01 	 7.548791062820115e+01
3.061224489795918e-01 	 3.469387755102041e-01 	 7.548551508832965e+01
3.265306122448979e-01 	 3.469387755102041e-01 	 7.548327337308810e+01
3.469387755102041e-01 	 3.469387755102041e-01 	 7.548116692134451e+01
3.673469387755102e-01 	 3.469387755102041e-01 	 7.547918034075724e+01
3.877551020408163e-01 	 3.469387755102041e-01 	 7.547730072518102e+01
4.081632653061224e-01 	 3.469387755102041e-01 	 7.547551714651060e+01
4.285714285714285e-01 	 3.469387755102041e-01 	 7.547382027006110e+01
4.489795918367346e-01 	 3.469387755102041e-01 	 7.547220205911142e+01
4.693877551020408e-01 	 3.469387755102041e-01 	 7.547065554490281e+01
4.897959183673469e-01 	 3.469387755102041e-01 	 7.546917464542742e+01
5.102040816326531e-01 	 3.469387755102041e-01 	 7.546775402109132e+01
5.306122448979591e-01 	 3.469387755102041e-01 	 7.546638895859923e+01
5.510204081632653e-01 	 3.469387755102041e-01 	 7.546507527668739e+01
5.714285714285714e-01 	 3.469387755102041e-01 	 7.546380924895047e+01
5.918367346938775e-01 	 3.469387755102041e-01 	 7.546258754017224e+01
6.122448979591836e-01 	 3.469387755102041e-01 	 7.546140715342052e+01
6.326530612244897e-01 	 3.469387755102041e-01 	 7.546026538579387e+01
6.530612244897959e-01 	 3.469387755102041e-01 	 7.545915979117549e+01
6.734693877551020e-01 	 3.469387755102041e-01 	 7.545808814870435e+01
6.938775510204082e-01 	 3.469387755102041e-01 	 7.545704843594096e+01
7.142857142857142e-01 	 3.469387755102041e-01 	 7.545603880591403e+01
7.346938775510203e-01 	 3.469387755102041e-01 	 7.545505756739254e+01
7.551020408163265e-01 	 3.469387755102041e-01 	 7.545410316785488e+01
7.755102040816326e-01 	 3.469387755102041e-01 	 7.545317417872397e+01
7.959183673469387e-01 	 3.469387755102041e-01 	 7.545226928251603e+01
8.163265306122448e-01 	 3.469387755102041e-01 	 7.545138726161289e+01
8.367346938775510e-01 	 3.469387755102041e-01 	 7.545052698841799e+01
8.571428571428571e-01 	 3.469387755102041e-01 	 7.544968741669561e+01
8.775510204081632e-01 	 3.469387755102041e-01 	 7.544886757392779e+01
8.979591836734693e-01 	 3.469387755102041e-01 	 7.544806655454788e+01
9.183673469387754e-01 	 3.469387755102041e-01 	 7.544728351393289e+01
9.387755102040816e-01 	 3.469387755102041e-01 	 7.544651766305525e+01
9.591836734693877e-01 	 3.469387755102041e-01 	 7.544576826370825e+01
9.795918367346939e-01 	 3.469387755102041e-01 	 7.544503462423364e+01
1.000000000000000e+00 	 3.469387755102041e-01 	 7.544431609568871e+01

0.000000000000000e+00 	 3.673469387755102e-01 	 7.501175667094171e+01
2.040816326530612e-02 	 3.673469387755102e-01 	 7.492850610610469e+01
4.081632653061224e-02 	 3.673469387755102e-01 	 7.490621481249345e+01
6.122448979591837e-02 	 3.673469387755102e-01 	 7.489280178469006e+01
8.163265306122448e-02 	 3.673469387755102e-01 	 7.488317790581691e+01
1.020408163265306e-01 	 3.673469387755102e-01 	 7.487566773768221e+01
1.224489795918367e-01 	 3.673469387755102e-01 	 7.486950820114861e+01
1.428571428571428e-01 	 3.673469387755102e-01 	 7.486428689130896e+01
1.632653061224490e-01 	 3.673469387755102e-01 	 7.485975549232519e+01
1.836734693877551e-01 	 3.673469387755102e-01 	 7.485575283740211e+01
2.040816326530612e-01 	 3.673469387755102e-01 	 7.485216836771875e+01
2.244897959183673e-01 	 3.673469387755102e-01 	 7.484892293833035e+01
2.448979591836735e-01 	 3.673469387755102e-01 	 7.484595794054357e+01
2.653061224489796e-01 	 3.673469387755102e-01 	 7.484322875953953e+01
2.857142857142857e-01 	 3.673469387755102e-01 	 7.484070064612789e+01
3.061224489795918e-01 	 3.673469387755102e-01 	 7.483834600675887e+01
3.265306122448979e-01 	 3.673469387755102e-01 	 7.483614256451823e+01
3.469387755102041e-01 	 3.673469387755102e-01 	 7.483407207538748e+01
3.673469387755102e-01 	 3.673469387755102e-01 	 7.483211940999273e+01
3.877551020408163e-01 	 3.673469387755102e-01 	 7.483027188267555e+01
4.081632653061224e-01 	 3.673469387755102e-01 	 7.482851875202020e+01
4.285714285714285e-01 	 3.673469387755102e-01 	 7.482685084280639e+01
4.489795918367346e-01 	 3.673469387755102e-01 	 7.482526025560139e+01
4.693877551020408e-01 	 3.673469387755102e-01 	 7.482374014068856e+01
4.897959183673469e-01 	 3.673469387755102e-01 	 7.482228451995223e+01
5.102040816326531e-01 	 3.673469387755102e-01 	 7.482088814500719e+01
5.306122448979591e-01 	 3.673469387755102e-01 	 7.481954638306699e+01
5.510204081632653e-01 	 3.673469387755102e-01 	 7.481825512428777e+01
5.714285714285714e-01 	 3.673469387755102e-01 	 7.481701070591355e+01
5.918367346938775e-01 	 3.673469387755102e-01 	 7.481580984969465e+01
6.122448979591836e-01 	 3.673469387755102e-01 	 7.481464960988670e+01
6.326530612244897e-01 	 3.673469387755102e-01 	 7.481352732975324e+01
6.530612244897959e-01 	 3.673469387755102e-01 	 7.481244060495600e+01
6.734693877551020e-01 	 3.673469387755102e-01 	 7.481138725256460e+01
6.938775510204082e-01 	 3.673469387755102e-01 	 7.481036528468094e+01
7.142857142857142e-01 	 3.673469387755102e-01 	 7.480937288587772e+01
7.346938775510203e-01 	 3.673469387755102e-01 	 7.480840839380775e+01
7.551020408163265e-01 	 3.673469387755102e-01 	 7.480747028246388e+01
7.755102040816326e-01 	 3.673469387755102e-01 	 7.480655714766648e+01
7.959183673469387e-01 	 3.673469387755102e-01 	 7.480566769443169e+01
8.163265306122448e-01 	 3.673469387755102e-01 	 7.480480072593542e+01
8.367346938775510e-01 	 3.673469387755102e-01 	 7.480395513383765e+01
8.571428571428571e-01 	 3.673469387755102e-01 	 7.480312988976956e+01
8.775510204081632e-01 	 3.673469387755102e-01 	 7.480232403782101e+01
8.979591836734693e-01 	 3.673469387755102e-01 	 7.480153668788967e+01
9.183673469387754e-01 	 3.673469387755102e-01 	 7.480076700977598e+01
9.387755102040816e-01 	 3.673469387755102e-01 	 7.480001422792623e+01
9.591836734693877e-01 	 3.673469387755102e-01 	 7.479927761673967e+01
9.795918367346939e-01 	 3.673469387755102e-01 	 7.479855649636892e+01
1.000000000000000e+00 	 3.673469387755102e-01 	 7.479785022895271e+01

0.000000000000000e+00 	 3.877551020408163e-01 	 7.437265116880043e+01
2.040816326530612e-02 	 3.877551020408163e-01 	 7.429081238828201e+01
4.081632653061224e-02 	 3.877551020408163e-01 	 7.426889885342057e+01
6.122448979591837e-02 	 3.877551020408163e-01 	 7.425571307562305e+01
8.163265306122448e-02 	 3.877551020408163e-01 	 7.424625222440592e+01
1.020408163265306e-01 	 3.877551020408163e-01 	 7.423886926348602e+01
1.224489795918367e-01 	 3.877551020408163e-01 	 7.423281404776974e+01
1.428571428571428e-01 	 3.877551020408163e-01 	 7.422768116186217e+01
1.632653061224490e-01 	 3.877551020408163e-01 	 7.422322649809668e+01
1.836734693877551e-01 	 3.877551020408163e-01 	 7.421929162076646e+01
2.040816326530612e-01 	 3.877551020408163e-01 	 7.421576784444200e+01
2.244897959183673e-01 	 3.877551020408163e-01 	 7.421257736520137e+01
2.448979591836735e-01 	 3.877551020408163e-01 	 7.420966256736472e+01
2.653061224489796e-01 	 3.877551020408163e-01 	 7.420697959199558e+01
2.857142857142857e-01 	 3.877551020408163e-01 	 7.420449427861615e+01
3.061224489795918e-01 	 3.877551020408163e-01 	 7.420217950114366e+01
3.265306122448979e-01 	 3.877551020408163e-01 	 7.420001336004864e+01
3.469387755102041e-01 	 3.877551020408163e-01 	 7.419797792036816e+01
3.673469387755102e-01 	 3.877551020408163e-01 	 7.419605830901433e+01
3.877551020408163e-01 	 3.877551020408163e-01 	 7.419424205521328e+01
4.081632653061224e-01 	 3.877551020408163e-01 	 7.419251859949534e+01
4.285714285714285e-01 	 3.877551020408163e-01 	 7.419087892205333e+01
4.489795918367346e-01 	 3.877551020408163e-01 	 7.418931525725472e+01
4.693877551020408e-01 	 3.877551020408163e-01 	 7.418782087140059e+01
4.897959183673469e-01 	 3.877551020408163e-01 	 7.418638988762814e+01
5.102040816326531e-01 	 3.877551020408163e-01 	 7.418501714644349e+01
5.306122448979591e-01 	 3.877551020408163e-01 	 7.418369809352389e+01
5.510204081632653e-01 	 3.877551020408163e-01 	 7.418242868863094e+01
5.714285714285714e-01 	 3.877551020408163e-01 	 7.418120533104099e+01
5.918367346938775e-01 	 3.877551020408163e-01 	 7.418002479802391e+01
6.122448979591836e-01 	 3.877551020408163e-01 	 7.417888419372277e+01
6.326530612244897e-01 	 3.877551020408163e-01 	 7.417778090639332e+01
6.530612244897959e-01 	 3.877551020408163e-01 	 7.417671257241462e+01
6.734693877551020e-01 	 3.877551020408163e-01 	 7.417567704582345e+01
6.938775510204082e-01 	 3.877551020408163e-01 	 7.417467237238560e+01
7.142857142857142e-01 	 3.877551020408163e-01 	 7.417369676741660e+01
7.346938775510203e-01 	 3.877551020408163e-01 	 7.417274859671937e+01
7.551020408163265e-01 	 3.877551020408163e-01 	 7.417182636012781e+01
7.755102040816326e-01 	 3.877551020408163e-01 	 7.417092867723996e+01
7.959183673469387e-01 	 3.877551020408163e-01 	 7.417005427500033e+01
8.163265306122448e-01 	 3.877551020408163e-01 	 7.416920197685089e+01
8.367346938775510e-01 	 3.877551020408163e-01 	 7.416837069321896e+01
8.571428571428571e-01 	 3.877551020408163e-01 	 7.416755941314894e+01
8.775510204081632e-01 	 3.877551020408163e-01 	 7.416676719691661e+01
8.979591836734693e-01 	 3.877551020408163e-01 	 7.416599316949113e+01
9.183673469387754e-01 	 3.877551020408163e-01 	 7.416523651473014e+01
9.387755102040816e-01 	 3.877551020408163e-01 	 7.416449647021155e+01
9.591836734693877e-01 	 3.877551020408163e-01 	 7.416377232262039e+01
9.795918367346939e-01 	 3.877551020408163e-01 	 7.416306340362026e+01
1.000000000000000e+00 	 3.877551020408163e-01 	 7.416236908614978e+01

0.000000000000000e+00 	 4.081632653061224e-01 	 7.374434411180924e+01
2.040816326530612e-02 	 4.081632653061224e-01 	 7.366388150566071e+01
4.081632653061224e-02 	 4.081632653061224e-01 	 7.364233620776949e+01
6.122448979591837e-02 	 4.081632653061224e-01 	 7.362937195325495e+01
8.163265306122448e-02 	 4.081632653061224e-01 	 7.362007002199908e+01
1.020408163265306e-01 	 4.081632653061224e-01 	 7.361281106350098e+01
1.224489795918367e-01 	 4.081632653061224e-01 	 7.360685754063199e+01
1.428571428571428e-01 	 4.081632653061224e-01 	 7.360181085131431e+01
1.632653061224490e-01 	 4.081632653061224e-01 	 7.359743098997939e+01
1.836734693877551e-01 	 4.081632653061224e-01 	 7.359356218317204e+01
2.040816326530612e-01 	 4.081632653061224e-01 	 7.359009757163830e+01
2.244897959183673e-01 	 4.081632653061224e-01 	 7.358696065868239e+01
2.448979591836735e-01 	 4.081632653061224e-01 	 7.358409479661304e+01
2.653061224489796e-01 	 4.081632653061224e-01 	 7.358145686332793e+01
2.857142857142857e-01 	 4.081632653061224e-01 	 7.357901327222683e+01
3.061224489795918e-01 	 4.081632653061224e-01 	 7.357673735291468e+01
3.265306122448979e-01 	 4.081632653061224e-01 	 7.357460757373764e+01
3.469387755102041e-01 	 4.081632653061224e-01 	 7.357260630100129e+01
3.673469387755102e-01 	 4.081632653061224e-01 	 7.357071891144628e+01
3.877551020408163e-01 	 4.081632653061224e-01 	 7.356893314376926e+01
4.081632653061224e-01 	 4.081632653061224e-01 	 7.356723861586268e+01
4.285714285714285e-01 	 4.081632653061224e-01 	 7.356562645941683e+01
4.489795918367346e-01 	 4.081632653061224e-01 	 7.356408903922862e+01
4.693877551020408e-01 	 4.081632653061224e-01 	 7.356261973469401e+01
4.897959183673469e-01 	 4.081632653061224e-01 	 7.356121276765222e+01
5.102040816326531e-01 	 4.081632653061224e-01 	 7.355986306526145e+01
5.306122448979591e-01 	 4.081632653061224e-01 	 7.355856614968592e+01
5.510204081632653e-01 	 4.081632653061224e-01 	 7.355731804853932e+01
5.714285714285714e-01 	 4.081632653061224e-01 	 7.355611522156778e+01
5.918367346938775e-01 	 4.081632653061224e-01 	 7.355495450016204e+01
6.122448979591836e-01 	 4.081632653061224e-01 	 7.355383303709603e+01
6.326530612244897e-01 	 4.081632653061224e-01 	 7.355274826448442e+01
6.530612244897959e-01 	 4.081632653061224e-01 	 7.355169785839792e+01
6.734693877551020e-01 	 4.081632653061224e-01 	 7.355067970890933e+01
6.938775510204082e-01 	 4.081632653061224e-01 	 7.354969189460043e+01
7.142857142857142e-01 	 4.081632653061224e-01 	 7.354873266075519e+01
7.346938775510203e-01 	 4.081632653061224e-01 	 7.354780040061762e+01
7.551020408163265e-01 	 4.081632653061224e-01 	 7.354689363921176e+01
7.755102040816326e-01 	 4.081632653061224e-01 	 7.354601101931455e+01
7.959183673469387e-01 	 4.081632653061224e-01 	 7.354515128924655e+01
8.163265306122448e-01 	 4.081632653061224e-01 	 7.354431329220527e+01
8.367346938775510e-01 	 4.081632653061224e-01 	 7.354349595691279e+01
8.571428571428571e-01 	 4.081632653061224e-01 	 7.354269828938804e+01
8.775510204081632e-01 	 4.081632653061224e-01 	 7.354191936568516e+01
8.979591836734693e-01 	 4.081632653061224e-01 	 7.354115832546532e+01
9.183673469387754e-01 	 4.081632653061224e-01 	 7.354041436628911e+01
9.387755102040816e-01 	 4.081632653061224e-01 	 7.353968673853551e+01
9.591836734693877e-01 	 4.081632653061224e-01 	 7.353897474086587e+01
9.795918367346939e-01 	 4.081632653061224e-01 	 7.353827771616484e+01
1.000000000000000e+00 	 4.081632653061224e-01 	 7.353759504789905e+01

0.000000000000000e+00 	 4.285714285714285e-01 	 7.312656411386379e+01
2.040816326530612e-02 	 4.285714285714285e-01 	 7.304744325974801e+01
4.081632653061224e-02 	 4.285714285714285e-01 	 7.302625699438700e+01
6.122448979591837e-02 	 4.285714285714285e-01 	 7.301350872724721e+01
8.163265306122448e-02 	 4.285714285714285e-01 	 7.300436174510602e+01
1.020408163265306e-01 	 4.285714285714285e-01 	 7.299722369099280e+01
1.224489795918367e-01 	 4.285714285714285e-01 	 7.299136932053459e+01
1.428571428571428e-01 	 4.285714285714285e-01 	 7.298640667464842e+01
1.632653061224490e-01 	 4.285714285714285e-01 	 7.298209974732565e+01
1.836734693877551e-01 	 4.285714285714285e-01 	 7.297829536082004e+01
2.040816326530612e-01 	 4.285714285714285e-01 	 7.297488843641077e+01
2.244897959183673e-01 	 4.285714285714285e-01 	 7.297180375195764e+01
2.448979591836735e-01 	 4.285714285714285e-01 	 7.296898560356698e+01
2.653061224489796e-01 	 4.285714285714285e-01 	 7.296639158755698e+01
2.857142857142857e-01 	 4.285714285714285e-01 	 7.296398867686435e+01
3.061224489795918e-01 	 4.285714285714285e-01 	 7.296175064539484e+01
3.265306122448979e-01 	 4.285714285714285e-01 	 7.295965632017803e+01
3.469387755102041e-01 	 4.285714285714285e-01 	 7.295768836126021e+01
3.673469387755102e-01 	 4.285714285714285e-01 	 7.295583238896840e+01
3.877551020408163e-01 	 4.285714285714285e-01 	 7.295407634623609e+01
4.081632653061224e-01 	 4.285714285714285e-01 	 7.295241002388642e+01
4.285714285714285e-01 	 4.285714285714285e-01 	 7.295082470132219e+01
4.489795918367346e-01 	 4.285714285714285e-01 	 7.294931287051109e+01
4.693877551020408e-01 	 4.285714285714285e-01 	 7.294786802111855e+01
4.897959183673469e-01 	 4.285714285714285e-01 	 7.294648447121990e+01
5.102040816326531e-01 	 4.285714285714285e-01 	 7.294515723246073e+01
5.306122448979591e-01 	 4.285714285714285e-01 	 7.294388190158151e+01
5.510204081632653e-01 	 4.285714285714285e-01 	 7.294265457235292e+01
5.714285714285714e-01 	 4.285714285714285e-01 	 7.294147176348025e+01
5.918367346938775e-01 	 4.285714285714285e-01 	 7.294033035912328e+01
6.122448979591836e-01 	 4.285714285714285e-01 	 7.293922755947189e+01
6.326530612244897e-01 	 4.285714285714285e-01 	 7.293816083940416e+01
6.530612244897959e-01 	 4.285714285714285e-01 	 7.293712791369093e+01
6.734693877551020e-01 	 4.285714285714285e-01 	 7.293612670754094e+01
6.938775510204082e-01 	 4.285714285714285e-01 	 7.293515533153220e+01
7.142857142857142e-01 	 4.285714285714285e-01 	 7.293421206016863e+01
7.346938775510203e-01 	 4.285714285714285e-01 	 7.293329531344988e+01
7.551020408163265e-01 	 4.285714285714285e-01 	 7.293240364096100e+01
7.755102040816326e-01 	 4.285714285714285e-01 	 7.293153570807875e+01
7.959183673469387e-01 	 4.285714285714285e-01 	 7.293069028396593e+01
8.163265306122448e-01 	 4.285714285714285e-01 	 7.292986623108216e+01
8.367346938775510e-01 	 4.285714285714285e-01 	 7.292906249598734e+01
8.571428571428571e-01 	 4.285714285714285e-01 	 7.292827810125095e+01
8.775510204081632e-01 	 4.285714285714285e-01 	 7.292751213831146e+01
8.979591836734693e-01 	 4.285714285714285e-01 	 7.292676376115502e+01
9.183673469387754e-01 	 4.285714285714285e-01 	 7.292603218070307e+01
9.387755102040816e-01 	 4.285714285714285e-01 	 7.292531665981582e+01
9.591836734693877e-01 	 4.285714285714285e-01 	 7.292461650883192e+01
9.795918367346939e-01 	 4.285714285714285e-01 	 7.292393108157680e+01
1.000000000000000e+00 	 4.285714285714285e-01 	 7.292325977178213e+01

0.000000000000000e+00 	 4.489795918367346e-01 	 7.251904880726306e+01
2.040816326530612e-02 	 4.489795918367346e-01 	 7.244123642135469e+01
4.081632653061224e-02 	 4.489795918367346e-01 	 7.242040028831252e+01
6.122448979591837e-02 	 4.489795918367346e-01 	 7.240786265557222e+01
8.163265306122448e-02 	 4.489795918367346e-01 	 7.239886678289552e+01
1.020408163265306e-01 	 4.489795918367346e-01 	 7.239184663747778e+01
1.224489795918367e-01 	 4.489795918367346e-01 	 7.238608896291299e+01
1.428571428571428e-01 	 4.489795918367346e-01 	 7.238120827842081e+01
1.632653061224490e-01 	 4.489795918367346e-01 	 7.237697247840353e+01
1.836734693877551e-01 	 4.489795918367346e-01 	 7.237323091648048e+01
2.040816326530612e-01 	 4.489795918367346e-01 	 7.236988025032994e+01
2.244897959183673e-01 	 4.489795918367346e-01 	 7.236684650077663e+01
2.448979591836735e-01 	 4.489795918367346e-01 	 7.236407488433261e+01
2.653061224489796e-01 	 4.489795918367346e-01 	 7.236152369793170e+01
2.857142857142857e-01 	 4.489795918367346e-01 	 7.235916046018059e+01
3.061224489795918e-01 	 4.489795918367346e-01 	 7.235695937827533e+01
3.265306122448979e-01 	 4.489795918367346e-01 	 7.235489962904022e+01
3.469387755102041e-01 	 4.489795918367346e-01 	 7.235296415898337e+01
3.673469387755102e-01 	 4.489795918367346e-01 	 7.235113882598218e+01
3.877551020408163e-01 	 4.489795918367346e-01 	 7.234941177214613e+01
4.081632653061224e-01 	 4.489795918367346e-01 	 7.234777295694417e+01
4.285714285714285e-01 	 4.489795918367346e-01 	 7.234621380383159e+01
4.489795918367346e-01 	 4.489795918367346e-01 	 7.234472692879594e+01
4.693877551020408e-01 	 4.489795918367346e-01 	 7.234330592903991e+01
4.897959183673469e-01 	 4.489795918367346e-01 	 7.234194521649070e+01
5.102040816326531e-01 	 4.489795918367346e-01 	 7.234063988518797e+01
5.306122448979591e-01 	 4.489795918367346e-01 	 7.233938560460076e+01
5.510204081632653e-01 	 4.489795918367346e-01 	 7.233817853301775e+01
5.714285714285714e-01 	 4.489795918367346e-01 	 7.233701524664278e+01
5.918367346938775e-01 	 4.489795918367346e-01 	 7.233589268109722e+01
6.122448979591836e-01 	 4.489795918367346e-01 	 7.233480808281232e+01
6.326530612244897e-01 	 4.489795918367346e-01 	 7.233375896837018e+01
6.530612244897959e-01 	 4.489795918367346e-01 	 7.233274309028303e+01
6.734693877551020e-01 	 4.489795918367346e-01 	 7.233175840802512e+01
6.938775510204082e-01 	 4.489795918367346e-01 	 7.233080306337817e+01
7.142857142857142e-01 	 4.489795918367346e-01 	 7.232987535934208e+01
7.346938775510203e-01 	 4.489795918367346e-01 	 7.232897374200948e+01
7.551020408163265e-01 	 4.489795918367346e-01 	 7.232809678491793e+01
7.755102040816326e-01 	 4.489795918367346e-01 	 7.232724317548428e+01
7.959183673469387e-01 	 4.489795918367346e-01 	 7.232641170319724e+01
8.163265306122448e-01 	 4.489795918367346e-01 	 7.232560124930136e+01
8.367346938775510e-01 	 4.489795918367346e-01 	 7.232481077775263e+01
8.571428571428571e-01 	 4.489795918367346e-01 	 7.232403932726108e+01
8.775510204081632e-01 	 4.489795918367346e-01 	 7.232328600426837e+01
8.979591836734693e-01 	 4.489795918367346e-01 	 7.232254997673088e+01
9.183673469387754e-01 	 4.489795918367346e-01 	 7.232183046859998e+01
9.387755102040816e-01 	 4.489795918367346e-01 	 7.232112675490799e+01
9.591836734693877e-01 	 4.489795918367346e-01 	 7.232043815738152e+01
9.795918367346939e-01 	 4.489795918367346e-01 	 7.231976404051585e+01
1.000000000000000e+00 	 4.489795918367346e-01 	 7.231910380805350e+01

0.000000000000000e+00 	 4.693877551020408e-01 	 7.192154447118381e+01
2.040816326530612e-02 	 4.693877551020408e-01 	 7.184500836148555e+01
4.081632653061224e-02 	 4.693877551020408e-01 	 7.182451375231327e+01
6.122448979591837e-02 	 4.693877551020408e-01 	 7.181218157643585e+01
8.163265306122448e-02 	 4.693877551020408e-01 	 7.180333309939580e+01
1.020408163265306e-01 	 4.693877551020408e-01 	 7.179642796513991e+01
1.224489795918367e-01 	 4.693877551020408e-01 	 7.179076461043360e+01
1.428571428571428e-01 	 4.693877551020408e-01 	 7.178596387350628e+01
1.632653061224490e-01 	 4.693877551020408e-01 	 7.178179745327260e+01
1.836734693877551e-01 	 4.693877551020408e-01 	 7.177811717248332e+01
2.040816326530612e-01 	 4.693877551020408e-01 	 7.177482138252834e+01
2.244897959183673e-01 	 4.693877551020408e-01 	 7.177183731664198e+01
2.448979591836735e-01 	 4.693877551020408e-01 	 7.176911108911703e+01
2.653061224489796e-01 	 4.693877551020408e-01 	 7.176660168028141e+01
2.857142857142857e-01 	 4.693877551020408e-01 	 7.176427714099941e+01
3.061224489795918e-01 	 4.693877551020408e-01 	 7.176211210110759e+01
3.265306122448979e-01 	 4.693877551020408e-01 	 7.176008607862778e+01
3.469387755102041e-01 	 4.693877551020408e-01 	 7.175818229948935e+01
3.673469387755102e-01 	 4.693877551020408e-01 	 7.175638685328190e+01
3.877551020408163e-01 	 4.693877551020408e-01 	 7.175468807639598e+01
4.081632653061224e-01 	 4.693877551020408e-01 	 7.175307609280175e+01
4.285714285714285e-01 	 4.693877551020408e-01 	 7.175154246646697e+01
4.489795918367346e-01 	 4.693877551020408e-01 	 7.175007993435133e+01
4.693877551020408e-01 	 4.693877551020408e-01 	 7.174868219855220e+01
4.897959183673469e-01 	 4.693877551020408e-01 	 7.174734376254236e+01
5.102040816326531e-01 	 4.693877551020408e-01 	 7.174605980073089e+01
5.306122448979591e-01 	 4.693877551020408e-01 	 7.174482605352831e+01
5.510204081632653e-01 	 4.693877551020408e-01 	 7.174363874215595e+01
5.714285714285714e-01 	 4.693877551020408e-01 	 7.174249449890331e+01
5.918367346938775e-01 	 4.693877551020408e-01 	 7.174139030958901e+01
6.122448979591836e-01 	 4.693877551020408e-01 	 7.174032346574941e+01
6.326530612244897e-01 	 4.693877551020408e-01 	 7.173929152464591e+01
6.530612244897959e-01 	 4.693877551020408e-01 	 7.173829227560488e+01
6.734693877551020e-01 	 4.693877551020408e-01 	 7.173732371152420e+01
6.938775510204082e-01 	 4.693877551020408e-01 	 7.173638400462256e+01
7.142857142857142e-01 	 4.693877551020408e-01 	 7.173547148569584e+01
7.346938775510203e-01 	 4.693877551020408e-01 	 7.173458462628844e+01
7.551020408163265e-01 	 4.693877551020408e-01 	 7.173372202330205e+01
7.755102040816326e-01 	 4.693877551020408e-01 	 7.173288238565209e+01
7.959183673469387e-01 	 4.693877551020408e-01 	 7.173206452265381e+01
8.163265306122448e-01 	 4.693877551020408e-01 	 7.173126733387529e+01
8.367346938775510e-01 	 4.693877551020408e-01 	 7.173048980024109e+01
8.571428571428571e-01 	 4.693877551020408e-01 	 7.172973097620535e+01
8.775510204081632e-01 	 4.693877551020408e-01 	 7.172898998284435e+01
8.979591836734693e-01 	 4.693877551020408e-01 	 7.172826600174147e+01
9.183673469387754e-01 	 4.693877551020408e-01 	 7.172755826955789e+01
9.387755102040816e-01 	 4.693877551020408e-01 	 7.172686607319901e+01
9.591836734693877e-01 	 4.693877551020408e-01 	 7.172618874549974e+01
9.795918367346939e-01 	 4.693877551020408e-01 	 7.172552566136305e+01
1.000000000000000e+00 	 4.693877551020408e-01 	 7.172487623429636e+01

0.000000000000000e+00 	 4.897959183673469e-01 	 7.133380567837175e+01
2.040816326530612e-02 	 4.897959183673469e-01 	 7.125851470030898e+01
4.081632653061224e-02 	 4.897959183673469e-01 	 7.123835328646162e+01
6.122448979591837e-02 	 4.897959183673469e-01 	 7.122622155822032e+01
8.163265306122448e-02 	 4.897959183673469e-01 	 7.121751688369956e+01
1.020408163265306e-01 	 4.897959183673469e-01 	 7.121072395724015e+01
1.224489795918367e-01 	 4.897959183673469e-01 	 7.120515262357047e+01
1.428571428571428e-01 	 4.897959183673469e-01 	 7.120042988581689e+01
1.632653061224490e-01 	 4.897959183673469e-01 	 7.119633115462595e+01
1.836734693877551e-01 	 4.897959183673469e-01 	 7.119271066166904e+01
2.040816326530612e-01 	 4.897959183673469e-01 	 7.118946841074829e+01
2.244897959183673e-01 	 4.897959183673469e-01 	 7.118653281794552e+01
2.448979591836735e-01 	 4.897959183673469e-01 	 7.118385087344485e+01
2.653061224489796e-01 	 4.897959183673469e-01 	 7.118138222430649e+01
2.857142857142857e-01 	 4.897959183673469e-01 	 7.117909544067602e+01
3.061224489795918e-01 	 4.897959183673469e-01 	 7.117696556472686e+01
3.265306122448979e-01 	 4.897959183673469e-01 	 7.117497244736056e+01
3.469387755102041e-01 	 4.897959183673469e-01 	 7.117309958711618e+01
3.673469387755102e-01 	 4.897959183673469e-01 	 7.117133329964700e+01
3.877551020408163e-01 	 4.897959183673469e-01 	 7.116966211088879e+01
4.081632653061224e-01 	 4.897959183673469e-01 	 7.116807630530313e+01
4.285714285714285e-01 	 4.897959183673469e-01 	 7.116656758394519e+01
4.489795918367346e-01 	 4.897959183673469e-01 	 7.116512880179812e+01
4.693877551020408e-01 	 4.897959183673469e-01 	 7.116375376329732e+01
4.897959183673469e-01 	 4.897959183673469e-01 	 7.116243706122975e+01
5.102040816326531e-01 	 4.897959183673469e-01 	 7.116117394841515e+01
5.306122448979591e-01 	 4.897959183673469e-01 	 7.115996023447644e+01
5.510204081632653e-01 	 4.897959183673469e-01 	 7.115879220203379e+01
5.714285714285714e-01 	 4.897959183673469e-01 	 7.115766653809544e+01
5.918367346938775e-01 	 4.897959183673469e-01 	 7.115658027745384e+01
6.122448979591836e-01 	 4.897959183673469e-01 	 7.115553075565123e+01
6.326530612244897e-01 	 4.897959183673469e-01 	 7.115451556963690e+01
6.530612244897959e-01 	 4.897959183673469e-01 	 7.115353254465424e+01
6.734693877551020e-01 	 4.897959183673469e-01 	 7.115257970621015e+01
6.938775510204082e-01 	 4.897959183673469e-01 	 7.115165525621859e+01
7.142857142857142e-01 	 4.897959183673469e-01 	 7.115075755259400e+01
7.346938775510203e-01 	 4.897959183673469e-01 	 7.114988509171239e+01
7.551020408163265e-01 	 4.897959183673469e-01 	 7.114903649327017e+01
7.755102040816326e-01 	 4.897959183673469e-01 	 7.114821048715750e+01
7.959183673469387e-01 	 4.897959183673469e-01 	 7.114740590203294e+01
8.163265306122448e-01 	 4.897959183673469e-01 	 7.114662165534162e+01
8.367346938775510e-01 	 4.897959183673469e-01 	 7.114585674456318e+01
8.571428571428571e-01 	 4.897959183673469e-01 	 7.114511023951226e+01
8.775510204081632e-01 	 4.897959183673469e-01 	 7.114438127554317e+01
8.979591836734693e-01 	 4.897959183673469e-01 	 7.114366904753423e+01
9.183673469387754e-01 	 4.897959183673469e-01 	 7.114297280454667e+01
9.387755102040816e-01 	 4.897959183673469e-01 	 7.114229184506975e+01
9.591836734693877e-01 	 4.897959183673469e-01 	 7.114162551277593e+01
9.795918367346939e-01 	 4.897959183673469e-01 	 7.114097319272237e+01
1.000000000000000e+00 	 4.897959183673469e-01 	 7.114033430794339e+01

0.000000000000000e+00 	 5.102040816326531e-01 	 7.075559495901526e+01
2.040816326530612e-02 	 5.102040816326531e-01 	 7.068151897318027e+01
4.081632653061224e-02 	 5.102040816326531e-01 	 7.066168269473243e+01
6.122448979591837e-02 	 5.102040816326531e-01 	 7.064974656642632e+01
8.163265306122448e-02 	 5.102040816326531e-01 	 7.064118221715314e+01
1.020408163265306e-01 	 5.102040816326531e-01 	 7.063449878549837e+01
1.224489795918367e-01 	 5.102040816326531e-01 	 7.062901724814552e+01
1.428571428571428e-01 	 5.102040816326531e-01 	 7.062437062397598e+01
1.632653061224490e-01 	 5.102040816326531e-01 	 7.062033794558032e+01
1.836734693877551e-01 	 5.102040816326531e-01 	 7.061677579528170e+01
2.040816326530612e-01 	 5.102040816326531e-01 	 7.061358578932683e+01
2.244897959183673e-01 	 5.102040816326531e-01 	 7.061069749803637e+01
2.448979591836735e-01 	 5.102040816326531e-01 	 7.060805876630214e+01
2.653061224489796e-01 	 5.102040816326531e-01 	 7.060562989179225e+01
2.857142857142857e-01 	 5.102040816326531e-01 	 7.060337995137554e+01
3.061224489795918e-01 	 5.102040816326531e-01 	 7.060128438959096e+01
3.265306122448979e-01 	 5.102040816326531e-01 	 7.059932338217010e+01
3.469387755102041e-01 	 5.102040816326531e-01 	 7.059748069366965e+01
3.673469387755102e-01 	 5.102040816326531e-01 	 7.059574286034034e+01
3.877551020408163e-01 	 5.102040816326531e-01 	 7.059409859307996e+01
4.081632653061224e-01 	 5.102040816326531e-01 	 7.059253833296088e+01
4.285714285714285e-01 	 5.102040816326531e-01 	 7.059105391481111e+01
4.489795918367346e-01 	 5.102040816326531e-01 	 7.058963830878368e+01
4.693877551020408e-01 	 5.102040816326531e-01 	 7.058828541917769e+01
4.897959183673469e-01 	 5.102040816326531e-01 	 7.058698992593499e+01
5.102040816326531e-01 	 5.102040816326531e-01 	 7.058574715839013e+01
5.306122448979591e-01 	 5.102040816326531e-01 	 7.058455299370519e+01
5.510204081632653e-01 	 5.102040816326531e-01 	 7.058340377441479e+01
5.714285714285714e-01 	 5.102040816326531e-01 	 7.058229624092313e+01
5.918367346938775e-01 	 5.102040816326531e-01 	 7.058122747581244e+01
6.122448979591836e-01 	 5.102040816326531e-01 	 7.058019485756707e+01
6.326530612244897e-01 	 5.102040816326531e-01 	 7.057919602186475e+01
6.530612244897959e-01 	 5.102040816326531e-01 	 7.057822882899760e+01
6.734693877551020e-01 	 5.102040816326531e-01 	 7.057729133629326e+01
6.938775510204082e-01 	 5.102040816326531e-01 	 7.057638177464320e+01
7.142857142857142e-01 	 5.102040816326531e-01 	 7.057549852842480e+01
7.346938775510203e-01 	 5.102040816326531e-01 	 7.057464011824545e+01
7.551020408163265e-01 	 5.102040816326531e-01 	 7.057380518604529e+01
7.755102040816326e-01 	 5.102040816326531e-01 	 7.057299248218216e+01
7.959183673469387e-01 	 5.102040816326531e-01 	 7.057220085419048e+01
8.163265306122448e-01 	 5.102040816326531e-01 	 7.057142923696023e+01
8.367346938775510e-01 	 5.102040816326531e-01 	 7.057067664412597e+01
8.571428571428571e-01 	 5.102040816326531e-01 	 7.056994216049159e+01
8.775510204081632e-01 	 5.102040816326531e-01 	 7.056922493534425e+01
8.979591836734693e-01 	 5.102040816326531e-01 	 7.056852417653592e+01
9.183673469387754e-01 	 5.102040816326531e-01 	 7.056783914522819e+01
9.387755102040816e-01 	 5.102040816326531e-01 	 7.056716915121415e+01
9.591836734693877e-01 	 5.102040816326531e-01 	 7.056651354874190e+01
9.795918367346939e-01 	 5.102040816326531e-01 	 7.056587173277731e+01
1.000000000000000e+00 	 5.102040816326531e-01 	 7.056524313565137e+01

0.000000000000000e+00 	 5.306122448979591e-01 	 7.018668248083533e+01
2.040816326530612e-02 	 5.306122448979591e-01 	 7.011379231276088e+01
4.081632653061224e-02 	 5.306122448979591e-01 	 7.009427336766367e+01
6.122448979591837e-02 	 5.306122448979591e-01 	 7.008252814665903e+01
8.163265306122448e-02 	 5.306122448979591e-01 	 7.007410075657609e+01
1.020408163265306e-01 	 5.306122448979591e-01 	 7.006752419349505e+01
1.224489795918367e-01 	 5.306122448979591e-01 	 7.006213029887923e+01
1.428571428571428e-01 	 5.306122448979591e-01 	 7.005755796299542e+01
1.632653061224490e-01 	 5.306122448979591e-01 	 7.005358975346307e+01
1.836734693877551e-01 	 5.306122448979591e-01 	 7.005008454685257e+01
2.040816326530612e-01 	 5.306122448979591e-01 	 7.004694553316619e+01
2.244897959183673e-01 	 5.306122448979591e-01 	 7.004410340926994e+01
2.448979591836735e-01 	 5.306122448979591e-01 	 7.004150685425732e+01
2.653061224489796e-01 	 5.306122448979591e-01 	 7.003911680079577e+01
2.857142857142857e-01 	 5.306122448979591e-01 	 7.003690282032103e+01
3.061224489795918e-01 	 5.306122448979591e-01 	 7.003484075008515e+01
3.265306122448979e-01 	 5.306122448979591e-01 	 7.003291108285759e+01
3.469387755102041e-01 	 5.306122448979591e-01 	 7.003109784283154e+01
3.673469387755102e-01 	 5.306122448979591e-01 	 7.002938778156361e+01
3.877551020408163e-01 	 5.306122448979591e-01 	 7.002776979047704e+01
4.081632653061224e-01 	 5.306122448979591e-01 	 7.002623446349854e+01
4.285714285714285e-01 	 5.306122448979591e-01 	 7.002477376602032e+01
4.489795918367346e-01 	 5.306122448979591e-01 	 7.002338078060299e+01
4.693877551020408e-01 	 5.306122448979591e-01 	 7.002204950901415e+01
4.897959183673469e-01 	 5.306122448979591e-01 	 7.002077471626021e+01
5.102040816326531e-01 	 5.306122448979591e-01 	 7.001955180635551e+01
5.306122448979591e-01 	 5.306122448979591e-01 	 7.001837672238139e+01
5.510204081632653e-01 	 5.306122448979591e-01 	 7.001724586535008e+01
5.714285714285714e-01 	 5.306122448979591e-01 	 7.001615602778111e+01
5.918367346938775e-01 	 5.306122448979591e-01 	 7.001510433890049e+01
6.122448979591836e-01 	 5.306122448979591e-01 	 7.001408821910478e+01
6.326530612244897e-01 	 5.306122448979591e-01 	 7.001310534187147e+01
6.530612244897959e-01 	 5.306122448979591e-01 	 7.001215360170085e+01
6.734693877551020e-01 	 5.306122448979591e-01 	 7.001123108697828e+01
6.938775510204082e-01 	 5.306122448979591e-01 	 7.001033605687776e+01
7.142857142857142e-01 	 5.306122448979591e-01 	 7.000946692160517e+01
7.346938775510203e-01 	 5.306122448979591e-01 	 7.000862222541814e+01
7.551020408163265e-01 	 5.306122448979591e-01 	 7.000780063196713e+01
7.755102040816326e-01 	 5.306122448979591e-01 	 7.000700091158690e+01
7.959183673469387e-01 	 5.306122448979591e-01 	 7.000622193023509e+01
8.163265306122448e-01 	 5.306122448979591e-01 	 7.000546263982821e+01
8.367346938775510e-01 	 5.306122448979591e-01 	 7.000472206976849e+01
8.571428571428571e-01 	 5.306122448979591e-01 	 7.000399931948951e+01
8.775510204081632e-01 	 5.306122448979591e-01 	 7.000329355187732e+01
8.979591836734693e-01 	 5.306122448979591e-01 	 7.000260398744635e+01
9.183673469387754e-01 	 5.306122448979591e-01 	 7.000192989916853e+01
9.387755102040816e-01 	 5.306122448979591e-01 	 7.000127060786967e+01
9.591836734693877e-01 	 5.306122448979591e-01 	 7.000062547811999e+01
9.795918367346939e-01 	 5.306122448979591e-01 	 6.999999391455644e+01
1.000000000000000e+00 	 5.306122448979591e-01 	 6.999937535858388e+01

0.000000000000000e+00 	 5.510204081632653e-01 	 6.962684574448548e+01
2.040816326530612e-02 	 5.510204081632653e-01 	 6.955511314633485e+01
4.081632653061224e-02 	 5.510204081632653e-01 	 6.953590398018440e+01
6.122448979591837e-02 	 5.510204081632653e-01 	 6.952434512276365e+01
8.163265306122448e-02 	 5.510204081632653e-01 	 6.951605143261691e+01
1.020408163265306e-01 	 5.510204081632653e-01 	 6.950957919519895e+01
1.224489795918367e-01 	 5.510204081632653e-01 	 6.950427085805940e+01
1.428571428571428e-01 	 5.510204081632653e-01 	 6.949977104306376e+01
1.632653061224490e-01 	 5.510204081632653e-01 	 6.949586576870408e+01
1.836734693877551e-01 	 5.510204081632653e-01 	 6.949241615118360e+01
2.040816326530612e-01 	 5.510204081632653e-01 	 6.948932691679907e+01
2.244897959183673e-01 	 5.510204081632653e-01 	 6.948652986214728e+01
2.448979591836735e-01 	 5.510204081632653e-01 	 6.948397448066822e+01
2.653061224489796e-01 	 5.510204081632653e-01 	 6.948162232491524e+01
2.857142857142857e-01 	 5.510204081632653e-01 	 6.947944344912052e+01
3.061224489795918e-01 	 5.510204081632653e-01 	 6.947741407390308e+01
3.265306122448979e-01 	 5.510204081632653e-01 	 6.947551500152528e+01
3.469387755102041e-01 	 5.510204081632653e-01 	 6.947373050963807e+01
3.673469387755102e-01 	 5.510204081632653e-01 	 6.947204755998041e+01
3.877551020408163e-01 	 5.510204081632653e-01 	 6.947045522020507e+01
4.081632653061224e-01 	 5.510204081632653e-01 	 6.946894423345587e+01
4.285714285714285e-01 	 5.510204081632653e-01 	 6.946750669258246e+01
4.489795918367346e-01 	 5.510204081632653e-01 	 6.946613578987825e+01
4.693877551020408e-01 	 5.510204081632653e-01 	 6.946482562226019e+01
4.897959183673469e-01 	 5.510204081632653e-01 	 6.946357103777524e+01
5.102040816326531e-01 	 5.510204081632653e-01 	 6.946236751334060e+01
5.306122448979591e-01 	 5.510204081632653e-01 	 6.946121105638856e+01
5.510204081632653e-01 	 5.510204081632653e-01 	 6.946009812501759e+01
5.714285714285714e-01 	 5.510204081632653e-01 	 6.945902556262260e+01
5.918367346938775e-01 	 5.510204081632653e-01 	 6.945799054396363e+01
6.122448979591836e-01 	 5.510204081632653e-01 	 6.945699053035234e+01
6.326530612244897e-01 	 5.510204081632653e-01 	 6.945602323216669e+01
6.530612244897959e-01 	 5.510204081632653e-01 	 6.945508657730124e+01
6.734693877551020e-01 	 5.510204081632653e-01 	 6.945417868446032e+01
6.938775510204082e-01 	 5.510204081632653e-01 	 6.945329784042750e+01
7.142857142857142e-01 	 5.510204081632653e-01 	 6.945244248062269e+01
7.346938775510203e-01 	 5.510204081632653e-01 	 6.945161117239122e+01
7.551020408163265e-01 	 5.510204081632653e-01 	 6.945080260057739e+01
7.755102040816326e-01 	 5.510204081632653e-01 	 6.945001555501761e+01
7.959183673469387e-01 	 5.510204081632653e-01 	 6.944924891965451e+01
8.163265306122448e-01 	 5.510204081632653e-01 	 6.944850166302608e+01
8.367346938775510e-01 	 5.510204081632653e-01 	 6.944777282992713e+01
8.571428571428571e-01 	 5.510204081632653e-01 	 6.944706153407294e+01
8.775510204081632e-01 	 5.510204081632653e-01 	 6.944636695162494e+01
8.979591836734693e-01 	 5.510204081632653e-01 	 6.944568831545890e+01
9.183673469387754e-01 	 5.510204081632653e-01 	 6.944502491007600e+01
9.387755102040816e-01 	 5.510204081632653e-01 	 6.944437606707248e+01
9.591836734693877e-01 	 5.510204081632653e-01 	 6.944374116109506e+01
9.795918367346939e-01 	 5.510204081632653e-01 	 6.944311960622183e+01
1.000000000000000e+00 	 5.510204081632653e-01 	 6.944251085271556e+01

0.000000000000000e+00 	 5.714285714285714e-01 	 6.907586929341424e+01
2.040816326530612e-02 	 5.714285714285714e-01 	 6.900526690748205e+01
4.081632653061224e-02 	 5.714285714285714e-01 	 6.898636020377120e+01
6.122448979591837e-02 	 5.714285714285714e-01 	 6.897498330927236e+01
8.163265306122448e-02 	 5.714285714285714e-01 	 6.896682016240848e+01
1.020408163265306e-01 	 5.714285714285714e-01 	 6.896044978778490e+01
1.224489795918367e-01 	 5.714285714285714e-01 	 6.895522498849211e+01
1.428571428571428e-01 	 5.714285714285714e-01 	 6.895079598261003e+01
1.632653061224490e-01 	 5.714285714285714e-01 	 6.894695215799729e+01
1.836734693877551e-01 	 5.714285714285714e-01 	 6.894355681759542e+01
2.040816326530612e-01 	 5.714285714285714e-01 	 6.894051618771415e+01
2.244897959183673e-01 	 5.714285714285714e-01 	 6.893776313871076e+01
2.448979591836735e-01 	 5.714285714285714e-01 	 6.893524795914168e+01
2.653061224489796e-01 	 5.714285714285714e-01 	 6.893293280680867e+01
2.857142857142857e-01 	 5.714285714285714e-01 	 6.893078820734034e+01
3.061224489795918e-01 	 5.714285714285714e-01 	 6.892879075567076e+01
3.265306122448979e-01 	 5.714285714285714e-01 	 6.892692155624785e+01
3.469387755102041e-01 	 5.714285714285714e-01 	 6.892516513419613e+01
3.673469387755102e-01 	 5.714285714285714e-01 	 6.892350865647448e+01
3.877551020408163e-01 	 5.714285714285714e-01 	 6.892194136280469e+01
4.081632653061224e-01 	 5.714285714285714e-01 	 6.892045414202487e+01
4.285714285714285e-01 	 5.714285714285714e-01 	 6.891903921143309e+01
4.489795918367346e-01 	 5.714285714285714e-01 	 6.891768987046505e+01
4.693877551020408e-01 	 5.714285714285714e-01 	 6.891640030894089e+01
4.897959183673469e-01 	 5.714285714285714e-01 	 6.891516545598780e+01
5.102040816326531e-01 	 5.714285714285714e-01 	 6.891398085970492e+01
5.306122448979591e-01 	 5.714285714285714e-01 	 6.891284259035642e+01
5.510204081632653e-01 	 5.714285714285714e-01 	 6.891174716177942e+01
5.714285714285714e-01 	 5.714285714285714e-01 	 6.891069146704335e+01
5.918367346938775e-01 	 5.714285714285714e-01 	 6.890967272536750e+01
6.122448979591836e-01 	 5.714285714285714e-01 	 6.890868843801286e+01
6.326530612244897e-01 	 5.714285714285714e-01 	 6.890773635138675e+01
6.530612244897959e-01 	 5.714285714285714e-01 	 6.890681442598999e+01
6.734693877551020e-01 	 5.714285714285714e-01 	 6.890592081013000e+01
6.938775510204082e-01 	 5.714285714285714e-01 	 6.890505381754845e+01
7.142857142857142e-01 	 5.714285714285714e-01 	 6.890421190828415e+01
7.346938775510203e-01 	 5.714285714285714e-01 	 6.890339367222509e+01
7.551020408163265e-01 	 5.714285714285714e-01 	 6.890259781490927e+01
7.755102040816326e-01 	 5.714285714285714e-01 	 6.890182314521449e+01
7.959183673469387e-01 	 5.714285714285714e-01 	 6.890106856464386e+01
8.163265306122448e-01 	 5.714285714285714e-01 	 6.890033305796463e+01
8.367346938775510e-01 	 5.714285714285714e-01 	 6.889961568500082e+01
8.571428571428571e-01 	 5.714285714285714e-01 	 6.889891557341244e+01
8.775510204081632e-01 	 5.714285714285714e-01 	 6.889823191232290e+01
8.979591836734693e-01 	 5.714285714285714e-01 	 6.889756394667762e+01
9.183673469387754e-01 	 5.714285714285714e-01 	 6.889691097223505e+01
9.387755102040816e-01 	 5.714285714285714e-01 	 6.889627233110748e+01
9.591836734693877e-01 	 5.714285714285714e-01 	 6.889564740778047e+01
9.795918367346939e-01 	 5.714285714285714e-01 	 6.889503562555038e+01
1.000000000000000e+00 	 5.714285714285714e-01 	 6.889443644332887e+01

0.000000000000000e+00 	 5.918367346938775e-01 	 6.853354443739505e+01
2.040816326530612e-02 	 5.918367346938775e-01 	 6.846404576131975e+01
4.081632653061224e-02 	 5.918367346938775e-01 	 6.844543443214675e+01
6.122448979591837e-02 	 5.918367346938775e-01 	 6.843423523737741e+01
8.163265306122448e-02 	 5.918367346938775e-01 	 6.842619957573800e+01
1.020408163265306e-01 	 5.918367346938775e-01 	 6.841992867795729e+01
1.224489795918367e-01 	 5.918367346938775e-01 	 6.841478545995105e+01
1.428571428571428e-01 	 5.918367346938775e-01 	 6.841042560485982e+01
1.632653061224490e-01 	 5.918367346938775e-01 	 6.840664179094944e+01
1.836734693877551e-01 	 5.918367346938775e-01 	 6.840329945665786e+01
2.040816326530612e-01 	 5.918367346938775e-01 	 6.840030629315973e+01
2.244897959183673e-01 	 5.918367346938775e-01 	 6.839759621941397e+01
2.448979591836735e-01 	 5.918367346938775e-01 	 6.839512030046401e+01
2.653061224489796e-01 	 5.918367346938775e-01 	 6.839284128517980e+01
2.857142857142857e-01 	 5.918367346938775e-01 	 6.839073015954258e+01
3.061224489795918e-01 	 5.918367346938775e-01 	 6.838876388403224e+01
3.265306122448979e-01 	 5.918367346938775e-01 	 6.838692385820312e+01
3.469387755102041e-01 	 5.918367346938775e-01 	 6.838519484885597e+01
3.673469387755102e-01 	 5.918367346938775e-01 	 6.838356422336236e+01
3.877551020408163e-01 	 5.918367346938775e-01 	 6.838202138948239e+01
4.081632653061224e-01 	 5.918367346938775e-01 	 6.838055737833569e+01
4.285714285714285e-01 	 5.918367346938775e-01 	 6.837916452875372e+01
4.489795918367346e-01 	 5.918367346938775e-01 	 6.837783624480490e+01
4.693877551020408e-01 	 5.918367346938775e-01 	 6.837656680703645e+01
4.897959183673469e-01 	 5.918367346938775e-01 	 6.837535122375674e+01
5.102040816326531e-01 	 5.918367346938775e-01 	 6.837418511257967e+01
5.306122448979591e-01 	 5.918367346938775e-01 	 6.837306460512958e+01
5.510204081632653e-01 	 5.918367346938775e-01 	 6.837198626967694e+01
5.714285714285714e-01 	 5.918367346938775e-01 	 6.837094704780220e+01
5.918367346938775e-01 	 5.918367346938775e-01 	 6.836994420214268e+01
6.122448979591836e-01 	 5.918367346938775e-01 	 6.836897527297302e+01
6.326530612244897e-01 	 5.918367346938775e-01 	 6.836803804188622e+01
6.530612244897959e-01 	 5.918367346938775e-01 	 6.836713050122563e+01
6.734693877551020e-01 	 5.918367346938775e-01 	 6.836625082820861e+01
6.938775510204082e-01 	 5.918367346938775e-01 	 6.836539736290352e+01
7.142857142857142e-01 	 5.918367346938775e-01 	 6.836456858939154e+01
7.346938775510203e-01 	 5.918367346938775e-01 	 6.836376311957547e+01
7.551020408163265e-01 	 5.918367346938775e-01 	 6.836297967920238e+01
7.755102040816326e-01 	 5.918367346938775e-01 	 6.836221709574556e+01
7.959183673469387e-01 	 5.918367346938775e-01 	 6.836147428785735e+01
8.163265306122448e-01 	 5.918367346938775e-01 	 6.836075025615423e+01
8.367346938775510e-01 	 5.918367346938775e-01 	 6.836004407513752e+01
8.571428571428571e-01 	 5.918367346938775e-01 	 6.835935488608541e+01
8.775510204081632e-01 	 5.918367346938775e-01 	 6.835868189077983e+01
8.979591836734693e-01 	 5.918367346938775e-01 	 6.835802434595314e+01
9.183673469387754e-01 	 5.918367346938775e-01 	 6.835738155835743e+01
9.387755102040816e-01 	 5.918367346938775e-01 	 6.835675288037497e+01
9.591836734693877e-01 	 5.918367346938775e-01 	 6.835613770609962e+01
9.795918367346939e-01 	 5.918367346938775e-01 	 6.835553546783024e+01
1.000000000000000e+00 	 5.918367346938775e-01 	 6.835494563292484e+01

0.000000000000000e+00 	 6.122448979591836e-01 	 6.799966898897827e+01
2.040816326530612e-02 	 6.122448979591836e-01 	 6.793124834257351e+01
4.081632653061224e-02 	 6.122448979591836e-01 	 6.791292551978276e+01
6.122448979591837e-02 	 6.122448979591836e-01 	 6.790189989369371e+01
8.163265306122448e-02 	 6.122448979591836e-01 	 6.789398875399579e+01
1.020408163265306e-01 	 6.122448979591836e-01 	 6.788781502104426e+01
1.224489795918367e-01 	 6.122448979591836e-01 	 6.788275148839087e+01
1.428571428571428e-01 	 6.122448979591836e-01 	 6.787845917714942e+01
1.632653061224490e-01 	 6.122448979591836e-01 	 6.787473397948176e+01
1.836734693877551e-01 	 6.122448979591836e-01 	 6.787144341966885e+01
2.040816326530612e-01 	 6.122448979591836e-01 	 6.786849661969195e+01
2.244897959183673e-01 	 6.122448979591836e-01 	 6.786582852273247e+01
2.448979591836735e-01 	 6.122448979591836e-01 	 6.786339095226899e+01
2.653061224489796e-01 	 6.122448979591836e-01 	 6.786114723449900e+01
2.857142857142857e-01 	 6.122448979591836e-01 	 6.785906880505473e+01
3.061224489795918e-01 	 6.122448979591836e-01 	 6.785713298146455e+01
3.265306122448979e-01 	 6.122448979591836e-01 	 6.785532145152941e+01
3.469387755102041e-01 	 6.122448979591836e-01 	 6.785361921810879e+01
3.673469387755102e-01 	 6.122448979591836e-01 	 6.785201384432852e+01
3.877551020408163e-01 	 6.122448979591836e-01 	 6.785049490208131e+01
4.081632653061224e-01 	 6.122448979591836e-01 	 6.784905356146128e+01
4.285714285714285e-01 	 6.122448979591836e-01 	 6.784768228000856e+01
4.489795918367346e-01 	 6.122448979591836e-01 	 6.784637456399247e+01
4.693877551020408e-01 	 6.122448979591836e-01 	 6.784512478257872e+01
4.897959183673469e-01 	 6.122448979591836e-01 	 6.784392802141663e+01
5.102040816326531e-01 	 6.122448979591836e-01 	 6.784277996601928e+01
5.306122448979591e-01 	 6.122448979591836e-01 	 6.784167680794525e+01
5.510204081632653e-01 	 6.122448979591836e-01 	 6.784061516863321e+01
5.714285714285714e-01 	 6.122448979591836e-01 	 6.783959203704742e+01
5.918367346938775e-01 	 6.122448979591836e-01 	 6.783860471823414e+01
6.122448979591836e-01 	 6.122448979591836e-01 	 6.783765079057508e+01
6.326530612244897e-01 	 6.122448979591836e-01 	 6.783672807003130e+01
6.530612244897959e-01 	 6.122448979591836e-01 	 6.783583458004870e+01
6.734693877551020e-01 	 6.122448979591836e-01 	 6.783496852608275e+01
6.938775510204082e-01 	 6.122448979591836e-01 	 6.783412827391680e+01
7.142857142857142e-01 	 6.122448979591836e-01 	 6.783331233111569e+01
7.346938775510203e-01 	 6.122448979591836e-01 	 6.783251933108552e+01
7.551020408163265e-01 	 6.122448979591836e-01 	 6.783174801931278e+01
7.755102040816326e-01 	 6.122448979591836e-01 	 6.783099724143419e+01
7.959183673469387e-01 	 6.122448979591836e-01 	 6.783026593285290e+01
8.163265306122448e-01 	 6.122448979591836e-01 	 6.782955310966629e+01
8.367346938775510e-01 	 6.122448979591836e-01 	 6.782885786071198e+01
8.571428571428571e-01 	 6.122448979591836e-01 	 6.782817934056986e+01
8.775510204081632e-01 	 6.122448979591836e-01 	 6.782751676338631e+01
8.979591836734693e-01 	 6.122448979591836e-01 	 6.782686939740677e+01
9.183673469387754e-01 	 6.122448979591836e-01 	 6.782623656012156e+01
9.387755102040816e-01 	 6.122448979591836e-01 	 6.782561761394422e+01
9.591836734693877e-01 	 6.122448979591836e-01 	 6.782501196235377e+01
9.795918367346939e-01 	 6.122448979591836e-01 	 6.782441904644234e+01
1.000000000000000e+00 	 6.122448979591836e-01 	 6.782383834181815e+01

0.000000000000000e+00 	 6.326530612244897e-01 	 6.747404701216630e+01
2.040816326530612e-02 	 6.326530612244897e-01 	 6.740667950578373e+01
4.081632653061224e-02 	 6.326530612244897e-01 	 6.738863853251532e+01
6.122448979591837e-02 	 6.326530612244897e-01 	 6.737778247112009e+01
8.163265306122448e-02 	 6.326530612244897e-01 	 6.736999298121268e+01
1.020408163265306e-01 	 6.326530612244897e-01 	 6.736391417217246e+01
1.224489795918367e-01 	 6.326530612244897e-01 	 6.735892848723445e+01
1.428571428571428e-01 	 6.326530612244897e-01 	 6.735470216230874e+01
1.632653061224490e-01 	 6.326530612244897e-01 	 6.735103422929565e+01
1.836734693877551e-01 	 6.326530612244897e-01 	 6.734779425019339e+01
2.040816326530612e-01 	 6.326530612244897e-01 	 6.734489274477909e+01
2.244897959183673e-01 	 6.326530612244897e-01 	 6.734226565682749e+01
2.448979591836735e-01 	 6.326530612244897e-01 	 6.733986555075580e+01
2.653061224489796e-01 	 6.326530612244897e-01 	 6.733765631677082e+01
2.857142857142857e-01 	 6.326530612244897e-01 	 6.733560982978342e+01
3.061224489795918e-01 	 6.326530612244897e-01 	 6.733370375613444e+01
3.265306122448979e-01 	 6.326530612244897e-01 	 6.733192006522268e+01
3.469387755102041e-01 	 6.326530612244897e-01 	 6.733024399052144e+01
3.673469387755102e-01 	 6.326530612244897e-01 	 6.732866328639578e+01
3.877551020408163e-01 	 6.326530612244897e-01 	 6.732716768508530e+01
4.081632653061224e-01 	 6.326530612244897e-01 	 6.732574849245337e+01
4.285714285714285e-01 	 6.326530612244897e-01 	 6.732439828201099e+01
4.489795918367346e-01 	 6.326530612244897e-01 	 6.732311065987125e+01
4.693877551020408e-01 	 6.326530612244897e-01 	 6.732188008177459e+01
4.897959183673469e-01 	 6.326530612244897e-01 	 6.732070170892769e+01
5.102040816326531e-01 	 6.326530612244897e-01 	 6.731957129317685e+01
5.306122448979591e-01 	 6.326530612244897e-01 	 6.731848508463280e+01
5.510204081632653e-01 	 6.326530612244897e-01 	 6.731743975667629e+01
5.714285714285714e-01 	 6.326530612244897e-01 	 6.731643234456266e+01
5.918367346938775e-01 	 6.326530612244897e-01 	 6.731546019476914e+01
6.122448979591836e-01 	 6.326530612244897e-01 	 6.731452092290590e+01
6.326530612244897e-01 	 6.326530612244897e-01 	 6.731361237850936e+01
6.530612244897959e-01 	 6.326530612244897e-01 	 6.731273261541085e+01
6.734693877551020e-01 	 6.326530612244897e-01 	 6.731187986665283e+01
6.938775510204082e-01 	 6.326530612244897e-01 	 6.731105252314070e+01
7.142857142857142e-01 	 6.326530612244897e-01 	 6.731024911538140e+01
7.346938775510203e-01 	 6.326530612244897e-01 	 6.730946829778854e+01
7.551020408163265e-01 	 6.326530612244897e-01 	 6.730870883513290e+01
7.755102040816326e-01 	 6.326530612244897e-01 	 6.730796959079581e+01
7.959183673469387e-01 	 6.326530612244897e-01 	 6.730724951654499e+01
8.163265306122448e-01 	 6.326530612244897e-01 	 6.730654764360180e+01
8.367346938775510e-01 	 6.326530612244897e-01 	 6.730586307480958e+01
8.571428571428571e-01 	 6.326530612244897e-01 	 6.730519497774328e+01
8.775510204081632e-01 	 6.326530612244897e-01 	 6.730454257862860e+01
8.979591836734693e-01 	 6.326530612244897e-01 	 6.730390515695866e+01
9.183673469387754e-01 	 6.326530612244897e-01 	 6.730328204071435e+01
9.387755102040816e-01 	 6.326530612244897e-01 	 6.730267260210930e+01
9.591836734693877e-01 	 6.326530612244897e-01 	 6.730207625379127e+01
9.795918367346939e-01 	 6.326530612244897e-01 	 6.730149244544290e+01
1.000000000000000e+00 	 6.326530612244897e-01 	 6.730092066073242e+01

0.000000000000000e+00 	 6.530612244897959e-01 	 6.695648858265528e+01
2.040816326530612e-02 	 6.530612244897959e-01 	 6.689015008699724e+01
4.081632653061224e-02 	 6.530612244897959e-01 	 6.687238450962350e+01
6.122448979591837e-02 	 6.530612244897959e-01 	 6.686169413115041e+01
8.163265306122448e-02 	 6.530612244897959e-01 	 6.685402350653798e+01
1.020408163265306e-01 	 6.530612244897959e-01 	 6.684803744887499e+01
1.224489795918367e-01 	 6.530612244897959e-01 	 6.684312783008777e+01
1.428571428571428e-01 	 6.530612244897959e-01 	 6.683896598146633e+01
1.632653061224490e-01 	 6.530612244897959e-01 	 6.683535400275619e+01
1.836734693877551e-01 	 6.530612244897959e-01 	 6.683216344701620e+01
2.040816326530612e-01 	 6.530612244897959e-01 	 6.682930619981634e+01
2.244897959183673e-01 	 6.530612244897959e-01 	 6.682671918261687e+01
2.448979591836735e-01 	 6.530612244897959e-01 	 6.682435568381096e+01
2.653061224489796e-01 	 6.530612244897959e-01 	 6.682218014470332e+01
2.857142857142857e-01 	 6.530612244897959e-01 	 6.682016486942751e+01
3.061224489795918e-01 	 6.530612244897959e-01 	 6.681828786515223e+01
3.265306122448979e-01 	 6.530612244897959e-01 	 6.681653137642824e+01
3.469387755102041e-01 	 6.530612244897959e-01 	 6.681488086206404e+01
3.673469387755102e-01 	 6.530612244897959e-01 	 6.681332426328653e+01
3.877551020408163e-01 	 6.530612244897959e-01 	 6.681185146901220e+01
4.081632653061224e-01 	 6.530612244897959e-01 	 6.681045391776614e+01
4.285714285714285e-01 	 6.530612244897959e-01 	 6.680912429637588e+01
4.489795918367346e-01 	 6.530612244897959e-01 	 6.680785630851325e+01
4.693877551020408e-01 	 6.530612244897959e-01 	 6.680664449451199e+01
4.897959183673469e-01 	 6.530612244897959e-01 	 6.680548408940682e+01
5.102040816326531e-01 	 6.530612244897959e-01 	 6.680437090985933e+01
5.306122448979591e-01 	 6.530612244897959e-01 	 6.680330126319228e+01
5.510204081632653e-01 	 6.530612244897959e-01 	 6.680227187353989e+01
5.714285714285714e-01 	 6.530612244897959e-01 	 6.680127982138914e+01
5.918367346938775e-01 	 6.530612244897959e-01 	 6.680032249370024e+01
6.122448979591836e-01 	 6.530612244897959e-01 	 6.679939754245970e+01
6.326530612244897e-01 	 6.530612244897959e-01 	 6.679850285001116e+01
6.530612244897959e-01 	 6.530612244897959e-01 	 6.679763649987596e+01
6.734693877551020e-01 	 6.530612244897959e-01 	 6.679679675205233e+01
6.938775510204082e-01 	 6.530612244897959e-01 	 6.679598202199276e+01
7.142857142857142e-01 	 6.530612244897959e-01 	 6.679519086262141e+01
7.346938775510203e-01 	 6.530612244897959e-01 	 6.679442194887865e+01
7.551020408163265e-01 	 6.530612244897959e-01 	 6.679367406437832e+01
7.755102040816326e-01 	 6.530612244897959e-01 	 6.679294608984034e+01
7.959183673469387e-01 	 6.530612244897959e-01 	 6.679223699302251e+01
8.163265306122448e-01 	 6.530612244897959e-01 	 6.679154581992417e+01
8.367346938775510e-01 	 6.530612244897959e-01 	 6.679087168707390e+01
8.571428571428571e-01 	 6.530612244897959e-01 	 6.679021377474434e+01
8.775510204081632e-01 	 6.530612244897959e-01 	 6.678957132096416e+01
8.979591836734693e-01 	 6.530612244897959e-01 	 6.678894361621677e+01
9.183673469387754e-01 	 6.530612244897959e-01 	 6.678832999873370e+01
9.387755102040816e-01 	 6.530612244897959e-01 	 6.678772985030437e+01
9.591836734693877e-01 	 6.530612244897959e-01 	 6.678714259253547e+01
9.795918367346939e-01 	 6.530612244897959e-01 	 6.678656768350372e+01
1.000000000000000e+00 	 6.530612244897959e-01 	 6.678600461475284e+01

0.000000000000000e+00 	 6.734693877551020e-01 	 6.644680955902733e+01
2.040816326530612e-02 	 6.734693877551020e-01 	 6.638147667633218e+01
4.081632653061224e-02 	 6.734693877551020e-01 	 6.636398023676065e+01
6.122448979591837e-02 	 6.734693877551020e-01 	 6.635345177702513e+01
8.163265306122448e-02 	 6.734693877551020e-01 	 6.634589731754903e+01
1.020408163265306e-01 	 6.734693877551020e-01 	 6.634000190452431e+01
1.224489795918367e-01 	 6.734693877551020e-01 	 6.633516662427344e+01
1.428571428571428e-01 	 6.734693877551020e-01 	 6.633106778766874e+01
1.632653061224490e-01 	 6.734693877551020e-01 	 6.632751049258577e+01
1.836734693877551e-01 	 6.734693877551020e-01 	 6.632436823790096e+01
2.040816326530612e-01 	 6.734693877551020e-01 	 6.632155424394374e+01
2.244897959183673e-01 	 6.734693877551020e-01 	 6.631900638764596e+01
2.448979591836735e-01 	 6.734693877551020e-01 	 6.631667866492813e+01
2.653061224489796e-01 	 6.734693877551020e-01 	 6.631453605567232e+01
2.857142857142857e-01 	 6.734693877551020e-01 	 6.631255128348364e+01
3.061224489795918e-01 	 6.734693877551020e-01 	 6.631070268861582e+01
3.265306122448979e-01 	 6.734693877551020e-01 	 6.630897278452093e+01
3.469387755102041e-01 	 6.734693877551020e-01 	 6.630734725022388e+01
3.673469387755102e-01 	 6.734693877551020e-01 	 6.630581420956881e+01
3.877551020408163e-01 	 6.734693877551020e-01 	 6.630436370458999e+01
4.081632653061224e-01 	 6.734693877551020e-01 	 6.630298730346092e+01
4.285714285714285e-01 	 6.734693877551020e-01 	 6.630167780375182e+01
4.489795918367346e-01 	 6.734693877551020e-01 	 6.630042900447721e+01
4.693877551020408e-01 	 6.734693877551020e-01 	 6.629923552864281e+01
4.897959183673469e-01 	 6.734693877551020e-01 	 6.629809268343456e+01
5.102040816326531e-01 	 6.734693877551020e-01 	 6.629699634885712e+01
5.306122448979591e-01 	 6.734693877551020e-01 	 6.629594288814599e+01
5.510204081632653e-01 	 6.734693877551020e-01 	 6.629492907503608e+01
5.714285714285714e-01 	 6.734693877551020e-01 	 6.629395203421878e+01
5.918367346938775e-01 	 6.734693877551020e-01 	 6.629300919221781e+01
6.122448979591836e-01 	 6.734693877551020e-01 	 6.629209823656996e+01
6.326530612244897e-01 	 6.734693877551020e-01 	 6.629121708168094e+01
6.530612244897959e-01 	 6.734693877551020e-01 	 6.629036384008789e+01
6.734693877551020e-01 	 6.734693877551020e-01 	 6.628953679813263e+01
6.938775510204082e-01 	 6.734693877551020e-01 	 6.628873439525731e+01
7.142857142857142e-01 	 6.734693877551020e-01 	 6.628795520629423e+01
7.346938775510203e-01 	 6.734693877551020e-01 	 6.628719792624437e+01
7.551020408163265e-01 	 6.734693877551020e-01 	 6.628646135713673e+01
7.755102040816326e-01 	 6.734693877551020e-01 	 6.628574439663606e+01
7.959183673469387e-01 	 6.734693877551020e-01 	 6.628504602812717e+01
8.163265306122448e-01 	 6.734693877551020e-01 	 6.628436531205178e+01
8.367346938775510e-01 	 6.734693877551020e-01 	 6.628370137831291e+01
8.571428571428571e-01 	 6.734693877551020e-01 	 6.628305341959268e+01
8.775510204081632e-01 	 6.734693877551020e-01 	 6.628242068545461e+01
8.979591836734693e-01 	 6.734693877551020e-01 	 6.628180247712288e+01
9.183673469387754e-01 	 6.734693877551020e-01 	 6.628119814284686e+01
9.387755102040816e-01 	 6.734693877551020e-01 	 6.628060707377436e+01
9.591836734693877e-01 	 6.734693877551020e-01 	 6.628002870026764e+01
9.795918367346939e-01 	 6.734693877551020e-01 	 6.627946248860677e+01
1.000000000000000e+00 	 6.734693877551020e-01 	 6.627890793803222e+01

0.000000000000000e+00 	 6.938775510204082e-01 	 6.594483136431388e+01
2.040816326530612e-02 	 6.938775510204082e-01 	 6.588048140084186e+01
4.081632653061224e-02 	 6.938775510204082e-01 	 6.586324802916555e+01
6.122448979591837e-02 	 6.938775510204082e-01 	 6.585287783715115e+01
8.163265306122448e-02 	 6.938775510204082e-01 	 6.584543692382057e+01
1.020408163265306e-01 	 6.938775510204082e-01 	 6.583963011201823e+01
1.224489795918367e-01 	 6.938775510204082e-01 	 6.583486749461279e+01
1.428571428571428e-01 	 6.938775510204082e-01 	 6.583083024974346e+01
1.632653061224490e-01 	 6.938775510204082e-01 	 6.582732640579728e+01
1.836734693877551e-01 	 6.938775510204082e-01 	 6.582423136358562e+01
2.040816326530612e-01 	 6.938775510204082e-01 	 6.582145964809703e+01
2.244897959183673e-01 	 6.938775510204082e-01 	 6.581895007018903e+01
2.448979591836735e-01 	 6.938775510204082e-01 	 6.581665731735526e+01
2.653061224489796e-01 	 6.938775510204082e-01 	 6.581454689591111e+01
2.857142857142857e-01 	 6.938775510204082e-01 	 6.581259193947515e+01
3.061224489795918e-01 	 6.938775510204082e-01 	 6.581077111387613e+01
3.265306122448979e-01 	 6.938775510204082e-01 	 6.580906719540477e+01
3.469387755102041e-01 	 6.938775510204082e-01 	 6.580746607833737e+01
3.673469387755102e-01 	 6.938775510204082e-01 	 6.580595606501818e+01
3.877551020408163e-01 	 6.938775510204082e-01 	 6.580452734714741e+01
4.081632653061224e-01 	 6.938775510204082e-01 	 6.580317161962412e+01
4.285714285714285e-01 	 6.938775510204082e-01 	 6.580188178826459e+01
4.489795918367346e-01 	 6.938775510204082e-01 	 6.580065174527685e+01
4.693877551020408e-01 	 6.938775510204082e-01 	 6.579947619447486e+01
4.897959183673469e-01 	 6.938775510204082e-01 	 6.579835051356935e+01
5.102040816326531e-01 	 6.938775510204082e-01 	 6.579727064448021e+01
5.306122448979591e-01 	 6.938775510204082e-01 	 6.579623300509526e+01
5.510204081632653e-01 	 6.938775510204082e-01 	 6.579523441763209e+01
5.714285714285714e-01 	 6.938775510204082e-01 	 6.579427204999008e+01
5.918367346938775e-01 	 6.938775510204082e-01 	 6.579334336736473e+01
6.122448979591836e-01 	 6.938775510204082e-01 	 6.579244609204173e+01
6.326530612244897e-01 	 6.938775510204082e-01 	 6.579157816976625e+01
6.530612244897959e-01 	 6.938775510204082e-01 	 6.579073774143723e+01
6.734693877551020e-01 	 6.938775510204082e-01 	 6.578992311914622e+01
6.938775510204082e-01 	 6.938775510204082e-01 	 6.578913276578444e+01
7.142857142857142e-01 	 6.938775510204082e-01 	 6.578836527759849e+01
7.346938775510203e-01 	 6.938775510204082e-01 	 6.578761936919786e+01
7.551020408163265e-01 	 6.938775510204082e-01 	 6.578689386061160e+01
7.755102040816326e-01 	 6.938775510204082e-01 	 6.578618766606748e+01
7.959183673469387e-01 	 6.938775510204082e-01 	 6.578549978422507e+01
8.163265306122448e-01 	 6.938775510204082e-01 	 6.578482928964296e+01
8.367346938775510e-01 	 6.938775510204082e-01 	 6.578417532529728e+01
8.571428571428571e-01 	 6.938775510204082e-01 	 6.578353709599983e+01
8.775510204081632e-01 	 6.938775510204082e-01 	 6.578291386258911e+01
8.979591836734693e-01 	 6.938775510204082e-01 	 6.578230493678801e+01
9.183673469387754e-01 	 6.938775510204082e-01 	 6.578170967663794e+01
9.387755102040816e-01 	 6.938775510204082e-01 	 6.578112748243421e+01
9.591836734693877e-01 	 6.938775510204082e-01 	 6.578055779309732e+01
9.795918367346939e-01 	 6.938775510204082e-01 	 6.578000008292585e+01
1.000000000000000e+00 	 6.938775510204082e-01 	 6.577945385868358e+01

0.000000000000000e+00 	 7.142857142857142e-01 	 6.545038077738609e+01
2.040816326530612e-02 	 7.142857142857142e-01 	 6.538699171713782e+01
4.081632653061224e-02 	 7.142857142857142e-01 	 6.537001552461430e+01
6.122448979591837e-02 	 7.142857142857142e-01 	 6.535980005825162e+01
8.163265306122448e-02 	 7.142857142857142e-01 	 6.535247015021642e+01
1.020408163265306e-01 	 7.142857142857142e-01 	 6.534674995718223e+01
1.224489795918367e-01 	 7.142857142857142e-01 	 6.534205837691856e+01
1.428571428571428e-01 	 7.142857142857142e-01 	 6.533808134586864e+01
1.632653061224490e-01 	 7.142857142857142e-01 	 6.533462975733060e+01
1.836734693877551e-01 	 7.142857142857142e-01 	 6.533158087147783e+01
2.040816326530612e-01 	 7.142857142857142e-01 	 6.532885048875595e+01
2.244897959183673e-01 	 7.142857142857142e-01 	 6.532637833304513e+01
2.448979591836735e-01 	 7.142857142857142e-01 	 6.532411976793409e+01
2.653061224489796e-01 	 7.142857142857142e-01 	 6.532204081438991e+01
2.857142857142857e-01 	 7.142857142857142e-01 	 6.532011500686879e+01
3.061224489795918e-01 	 7.142857142857142e-01 	 6.531832132948844e+01
3.265306122448979e-01 	 7.142857142857142e-01 	 6.531664281549649e+01
3.469387755102041e-01 	 7.142857142857142e-01 	 6.531506556960387e+01
3.673469387755102e-01 	 7.142857142857142e-01 	 6.531357806866063e+01
3.877551020408163e-01 	 7.142857142857142e-01 	 6.531217065068394e+01
4.081632653061224e-01 	 7.142857142857142e-01 	 6.531083513446275e+01
4.285714285714285e-01 	 7.142857142857142e-01 	 6.530956453163748e+01
4.489795918367346e-01 	 7.142857142857142e-01 	 6.530835282552435e+01
4.693877551020408e-01 	 7.142857142857142e-01 	 6.530719479893760e+01
4.897959183673469e-01 	 7.142857142857142e-01 	 6.530608589853476e+01
5.102040816326531e-01 	 7.142857142857142e-01 	 6.530502212676572e+01
5.306122448979591e-01 	 7.142857142857142e-01 	 6.530399995494783e+01
5.510204081632653e-01 	 7.142857142857142e-01 	 6.530301625269665e+01
5.714285714285714e-01 	 7.142857142857142e-01 	 6.530206823015295e+01
5.918367346938775e-01 	 7.142857142857142e-01 	 6.530115339031869e+01
6.122448979591836e-01 	 7.142857142857142e-01 	 6.530026948945118e+01
6.326530612244897e-01 	 7.142857142857142e-01 	 6.529941450393386e+01
6.530612244897959e-01 	 7.142857142857142e-01 	 6.529858660239299e+01
6.734693877551020e-01 	 7.142857142857142e-01 	 6.529778412209387e+01
6.938775510204082e-01 	 7.142857142857142e-01 	 6.529700554885210e+01
7.142857142857142e-01 	 7.142857142857142e-01 	 6.529624949984961e+01
7.346938775510203e-01 	 7.142857142857142e-01 	 6.529551470886568e+01
7.551020408163265e-01 	 7.142857142857142e-01 	 6.529480001352688e+01
7.755102040816326e-01 	 7.142857142857142e-01 	 6.529410434425333e+01
7.959183673469387e-01 	 7.142857142857142e-01 	 6.529342671463777e+01
8.163265306122448e-01 	 7.142857142857142e-01 	 6.529276621303987e+01
8.367346938775510e-01 	 7.142857142857142e-01 	 6.529212199521641e+01
8.571428571428571e-01 	 7.142857142857142e-01 	 6.529149327783753e+01
8.775510204081632e-01 	 7.142857142857142e-01 	 6.529087933276452e+01
8.979591836734693e-01 	 7.142857142857142e-01 	 6.529027948198411e+01
9.183673469387754e-01 	 7.142857142857142e-01 	 6.528969309311080e+01
9.387755102040816e-01 	 7.142857142857142e-01 	 6.528911957538271e+01
9.591836734693877e-01 	 7.142857142857142e-01 	 6.528855837608717e+01
9.795918367346939e-01 	 7.142857142857142e-01 	 6.528800897736194e+01
1.000000000000000e+00 	 7.142857142857142e-01 	 6.528747089332580e+01

0.000000000000000e+00 	 7.346938775510203e-01 	 6.496328973366023e+01
2.040816326530612e-02 	 7.346938775510203e-01 	 6.490084021326371e+01
4.081632653061224e-02 	 7.346938775510203e-01 	 6.488411548560642e+01
6.122448979591837e-02 	 7.346938775510203e-01 	 6.487405130773932e+01
8.163265306122448e-02 	 7.346938775510203e-01 	 6.486682993939741e+01
1.020408163265306e-01 	 7.346938775510203e-01 	 6.486119444138232e+01
1.224489795918367e-01 	 7.346938775510203e-01 	 6.485657232069389e+01
1.428571428571428e-01 	 7.346938775510203e-01 	 6.485265416634492e+01
1.632653061224490e-01 	 7.346938775510203e-01 	 6.484925367288761e+01
1.836734693877551e-01 	 7.346938775510203e-01 	 6.484624991854567e+01
2.040816326530612e-01 	 7.346938775510203e-01 	 6.484355995088480e+01
2.244897959183673e-01 	 7.346938775510203e-01 	 6.484112438652404e+01
2.448979591836735e-01 	 7.346938775510203e-01 	 6.483889925012754e+01
2.653061224489796e-01 	 7.346938775510203e-01 	 6.483685106588138e+01
2.857142857142857e-01 	 7.346938775510203e-01 	 6.483495376017528e+01
3.061224489795918e-01 	 7.346938775510203e-01 	 6.483318662834584e+01
3.265306122448979e-01 	 7.346938775510203e-01 	 6.483153295488988e+01
3.469387755102041e-01 	 7.346938775510203e-01 	 6.482997905027889e+01
3.673469387755102e-01 	 7.346938775510203e-01 	 6.482851356199269e+01
3.877551020408163e-01 	 7.346938775510203e-01 	 6.482712697111558e+01
4.081632653061224e-01 	 7.346938775510203e-01 	 6.482581121757487e+01
4.285714285714285e-01 	 7.346938775510203e-01 	 6.482455941648472e+01
4.489795918367346e-01 	 7.346938775510203e-01 	 6.482336564024614e+01
4.693877551020408e-01 	 7.346938775510203e-01 	 6.482222474891907e+01
4.897959183673469e-01 	 7.346938775510203e-01 	 6.482113225657670e+01
5.102040816326531e-01 	 7.346938775510203e-01 	 6.482008422485458e+01
5.306122448979591e-01 	 7.346938775510203e-01 	 6.481907717731312e+01
5.510204081632653e-01 	 7.346938775510203e-01 	 6.481810802991328e+01
5.714285714285714e-01 	 7.346938775510203e-01 	 6.481717403409904e+01
5.918367346938775e-01 	 7.346938775510203e-01 	 6.481627272983937e+01
6.122448979591836e-01 	 7.346938775510203e-01 	 6.481540190660878e+01
6.326530612244897e-01 	 7.346938775510203e-01 	 6.481455957074866e+01
6.530612244897959e-01 	 7.346938775510203e-01 	 6.481374391799680e+01
6.734693877551020e-01 	 7.346938775510203e-01 	 6.481295331023330e+01
6.938775510204082e-01 	 7.346938775510203e-01 	 6.481218625568911e+01
7.142857142857142e-01 	 7.346938775510203e-01 	 6.481144139201662e+01
7.346938775510203e-01 	 7.346938775510203e-01 	 6.481071747173922e+01
7.551020408163265e-01 	 7.346938775510203e-01 	 6.481001334969024e+01
7.755102040816326e-01 	 7.346938775510203e-01 	 6.480932797212266e+01
7.959183673469387e-01 	 7.346938775510203e-01 	 6.480866036723077e+01
8.163265306122448e-01 	 7.346938775510203e-01 	 6.480800963686890e+01
8.367346938775510e-01 	 7.346938775510203e-01 	 6.480737494929066e+01
8.571428571428571e-01 	 7.346938775510203e-01 	 6.480675553276133e+01
8.775510204081632e-01 	 7.346938775510203e-01 	 6.480615066992020e+01
8.979591836734693e-01 	 7.346938775510203e-01 	 6.480555969278997e+01
9.183673469387754e-01 	 7.346938775510203e-01 	 6.480498197834561e+01
9.387755102040816e-01 	 7.346938775510203e-01 	 6.480441694456958e+01
9.591836734693877e-01 	 7.346938775510203e-01 	 6.480386404693024e+01
9.795918367346939e-01 	 7.346938775510203e-01 	 6.480332277523050e+01
1.000000000000000e+00 	 7.346938775510203e-01 	 6.480279265078082e+01

0.000000000000000e+00 	 7.551020408163265e-01 	 6.448339513463647e+01
2.040816326530612e-02 	 7.551020408163265e-01 	 6.442186441934247e+01
4.081632653061224e-02 	 7.551020408163265e-01 	 6.440538561030780e+01
6.122448979591837e-02 	 7.551020408163265e-01 	 6.439546938483778e+01
8.163265306122448e-02 	 7.551020408163265e-01 	 6.438835416306993e+01
1.020408163265306e-01 	 7.551020408163265e-01 	 6.438280149287304e+01
1.224489795918367e-01 	 7.551020408163265e-01 	 6.437824730056188e+01
1.428571428571428e-01 	 7.551020408163265e-01 	 6.437438672509401e+01
1.632653061224490e-01 	 7.551020408163265e-01 	 6.437103620049082e+01
1.836734693877551e-01 	 7.551020408163265e-01 	 6.436807658292931e+01
2.040816326530612e-01 	 7.551020408163265e-01 	 6.436542613959166e+01
2.244897959183673e-01 	 7.551020408163265e-01 	 6.436302636014831e+01
2.448979591836735e-01 	 7.551020408163265e-01 	 6.436083391576086e+01
2.653061224489796e-01 	 7.551020408163265e-01 	 6.435881582273780e+01
2.857142857142857e-01 	 7.551020408163265e-01 	 6.435694639076011e+01
3.061224489795918e-01 	 7.551020408163265e-01 	 6.435520521952098e+01
3.265306122448979e-01 	 7.551020408163265e-01 	 6.435357583922659e+01
3.469387755102041e-01 	 7.551020408163265e-01 	 6.435204476157222e+01
3.673469387755102e-01 	 7.551020408163265e-01 	 6.435060080090550e+01
3.877551020408163e-01 	 7.551020408163265e-01 	 6.434923457822353e+01
4.081632653061224e-01 	 7.551020408163265e-01 	 6.434793815192126e+01
4.285714285714285e-01 	 7.551020408163265e-01 	 6.434670473830532e+01
4.489795918367346e-01 	 7.551020408163265e-01 	 6.434552849689757e+01
4.693877551020408e-01 	 7.551020408163265e-01 	 6.434440436330068e+01
4.897959183673469e-01 	 7.551020408163265e-01 	 6.434332791751734e+01
5.102040816326531e-01 	 7.551020408163265e-01 	 6.434229527906403e+01
5.306122448979591e-01 	 7.551020408163265e-01 	 6.434130302259250e+01
5.510204081632653e-01 	 7.551020408163265e-01 	 6.434034810938741e+01
5.714285714285714e-01 	 7.551020408163265e-01 	 6.433942783128559e+01
5.918367346938775e-01 	 7.551020408163265e-01 	 6.433853976440808e+01
6.122448979591836e-01 	 7.551020408163265e-01 	 6.433768173071435e+01
6.326530612244897e-01 	 7.551020408163265e-01 	 6.433685176584336e+01
6.530612244897959e-01 	 7.551020408163265e-01 	 6.433604809204692e+01
6.734693877551020e-01 	 7.551020408163265e-01 	 6.433526909527727e+01
6.938775510204082e-01 	 7.551020408163265e-01 	 6.433451330568667e+01
7.142857142857142e-01 	 7.551020408163265e-01 	 6.433377938094668e+01
7.346938775510203e-01 	 7.551020408163265e-01 	 6.433306609191179e+01
7.551020408163265e-01 	 7.551020408163265e-01 	 6.433237231024269e+01
7.755102040816326e-01 	 7.551020408163265e-01 	 6.433169699767636e+01
7.959183673469387e-01 	 7.551020408163265e-01 	 6.433103919668676e+01
8.163265306122448e-01 	 7.551020408163265e-01 	 6.433039802232543e+01
8.367346938775510e-01 	 7.551020408163265e-01 	 6.432977265506743e+01
8.571428571428571e-01 	 7.551020408163265e-01 	 6.432916233451756e+01
8.775510204081632e-01 	 7.551020408163265e-01 	 6.432856635385556e+01
8.979591836734693e-01 	 7.551020408163265e-01 	 6.432798405491896e+01
9.183673469387754e-01 	 7.551020408163265e-01 	 6.432741482383688e+01
9.387755102040816e-01 	 7.551020408163265e-01 	 6.432685808714339e+01
9.591836734693877e-01 	 7.551020408163265e-01 	 6.432631330830758e+01
9.795918367346939e-01 	 7.551020408163265e-01 	 6.432577998462858e+01
1.000000000000000e+00 	 7.551020408163265e-01 	 6.432525764445005e+01

0.000000000000000e+00 	 7.755102040816326e-01 	 6.401053866581745e+01
2.040816326530612e-02 	 7.755102040816326e-01 	 6.394990662654678e+01
4.081632653061224e-02 	 7.755102040816326e-01 	 6.393366835180205e+01
6.122448979591837e-02 	 7.755102040816326e-01 	 6.392389684000125e+01
8.163265306122448e-02 	 7.755102040816326e-01 	 6.391688544152705e+01
1.020408163265306e-01 	 7.755102040816326e-01 	 6.391141378643295e+01
1.224489795918367e-01 	 7.755102040816326e-01 	 6.390692603597849e+01
1.428571428571428e-01 	 7.755102040816326e-01 	 6.390312177943731e+01
1.632653061224490e-01 	 7.755102040816326e-01 	 6.389982013031872e+01
1.836734693877551e-01 	 7.755102040816326e-01 	 6.389690368382673e+01
2.040816326530612e-01 	 7.755102040816326e-01 	 6.389429190005901e+01
2.244897959183673e-01 	 7.755102040816326e-01 	 6.389192712262465e+01
2.448979591836735e-01 	 7.755102040816326e-01 	 6.388976665503024e+01
2.653061224489796e-01 	 7.755102040816326e-01 	 6.388777799493402e+01
2.857142857142857e-01 	 7.755102040816326e-01 	 6.388593582691812e+01
3.061224489795918e-01 	 7.755102040816326e-01 	 6.388422004837030e+01
3.265306122448979e-01 	 7.755102040816326e-01 	 6.388261442982794e+01
3.469387755102041e-01 	 7.755102040816326e-01 	 6.388110567980583e+01
3.673469387755102e-01 	 7.755102040816326e-01 	 6.387968277586710e+01
3.877551020408163e-01 	 7.755102040816326e-01 	 6.387833647585950e+01
4.081632653061224e-01 	 7.755102040816326e-01 	 6.387705895405271e+01
4.285714285714285e-01 	 7.755102040816326e-01 	 6.387584352573126e+01
4.489795918367346e-01 	 7.755102040816326e-01 	 6.387468443563112e+01
4.693877551020408e-01 	 7.755102040816326e-01 	 6.387357669324454e+01
4.897959183673469e-01 	 7.755102040816326e-01 	 6.387251594306075e+01
5.102040816326531e-01 	 7.755102040816326e-01 	 6.387149836121055e+01
5.306122448979591e-01 	 7.755102040816326e-01 	 6.387052057231895e+01
5.510204081632653e-01 	 7.755102040816326e-01 	 6.386957958200254e+01
5.714285714285714e-01 	 7.755102040816326e-01 	 6.386867272160696e+01
5.918367346938775e-01 	 7.755102040816326e-01 	 6.386779760261427e+01
6.122448979591836e-01 	 7.755102040816326e-01 	 6.386695207875807e+01
6.326530612244897e-01 	 7.755102040816326e-01 	 6.386613421433379e+01
6.530612244897959e-01 	 7.755102040816326e-01 	 6.386534225752700e+01
6.734693877551020e-01 	 7.755102040816326e-01 	 6.386457461783546e+01
6.938775510204082e-01 	 7.755102040816326e-01 	 6.386382984685299e+01
7.142857142857142e-01 	 7.755102040816326e-01 	 6.386310662183234e+01
7.346938775510203e-01 	 7.755102040816326e-01 	 6.386240373155795e+01
7.551020408163265e-01 	 7.755102040816326e-01 	 6.386172006414974e+01
7.755102040816326e-01 	 7.755102040816326e-01 	 6.386105459648977e+01
7.959183673469387e-01 	 7.755102040816326e-01 	 6.386040638501935e+01
8.163265306122448e-01 	 7.755102040816326e-01 	 6.385977455769844e+01
8.367346938775510e-01 	 7.755102040816326e-01 	 6.385915830695612e+01
8.571428571428571e-01 	 7.755102040816326e-01 	 6.385855688348862e+01
8.775510204081632e-01 	 7.755102040816326e-01 	 6.385796959078558e+01
8.979591836734693e-01 	 7.755102040816326e-01 	 6.385739578028451e+01
9.183673469387754e-01 	 7.755102040816326e-01 	 6.385683484706847e+01
9.387755102040816e-01 	 7.755102040816326e-01 	 6.385628622603602e+01
9.591836734693877e-01 	 7.755102040816326e-01 	 6.385574938848193e+01
9.795918367346939e-01 	 7.755102040816326e-01 	 6.385522383903755e+01
1.000000000000000e+00 	 7.755102040816326e-01 	 6.385470911292585e+01

0.000000000000000e+00 	 7.959183673469387e-01 	 6.354456662257974e+01
2.040816326530612e-02 	 7.959183673469387e-01 	 6.348481371396883e+01
4.081632653061224e-02 	 7.959183673469387e-01 	 6.346881074522687e+01
6.122448979591837e-02 	 7.959183673469387e-01 	 6.345918080221135e+01
8.163265306122448e-02 	 7.959183673469387e-01 	 6.345227097105999e+01
1.020408163265306e-01 	 7.959183673469387e-01 	 6.344687857086587e+01
1.224489795918367e-01 	 7.959183673469387e-01 	 6.344245581880722e+01
1.428571428571428e-01 	 7.959183673469387e-01 	 6.343870665773277e+01
1.632653061224490e-01 	 7.959183673469387e-01 	 6.343545282239692e+01
1.836734693877551e-01 	 7.959183673469387e-01 	 6.343257860923234e+01
2.040816326530612e-01 	 7.959183673469387e-01 	 6.343000464532511e+01
2.244897959183673e-01 	 7.959183673469387e-01 	 6.342767410966403e+01
2.448979591836735e-01 	 7.959183673469387e-01 	 6.342554492435827e+01
2.653061224489796e-01 	 7.959183673469387e-01 	 6.342358505795530e+01
2.857142857142857e-01 	 7.959183673469387e-01 	 6.342176956179143e+01
3.061224489795918e-01 	 7.959183673469387e-01 	 6.342007862447997e+01
3.265306122448979e-01 	 7.959183673469387e-01 	 6.341849625166721e+01
3.469387755102041e-01 	 7.959183673469387e-01 	 6.341700934441071e+01
3.673469387755102e-01 	 7.959183673469387e-01 	 6.341560703994263e+01
3.877551020408163e-01 	 7.959183673469387e-01 	 6.341428022998784e+01
4.081632653061224e-01 	 7.959183673469387e-01 	 6.341302120217316e+01
4.285714285714285e-01 	 7.959183673469387e-01 	 6.341182336861040e+01
4.489795918367346e-01 	 7.959183673469387e-01 	 6.341068105739828e+01
4.693877551020408e-01 	 7.959183673469387e-01 	 6.340958935031319e+01
4.897959183673469e-01 	 7.959183673469387e-01 	 6.340854395492998e+01
5.102040816326531e-01 	 7.959183673469387e-01 	 6.340754110276372e+01
5.306122448979591e-01 	 7.959183673469387e-01 	 6.340657746732700e+01
5.510204081632653e-01 	 7.959183673469387e-01 	 6.340565009760521e+01
5.714285714285714e-01 	 7.959183673469387e-01 	 6.340475636359454e+01
5.918367346938775e-01 	 7.959183673469387e-01 	 6.340389391136986e+01
6.122448979591836e-01 	 7.959183673469387e-01 	 6.340306062574858e+01
6.326530612244897e-01 	 7.959183673469387e-01 	 6.340225459906011e+01
6.530612244897959e-01 	 7.959183673469387e-01 	 6.340147410486048e+01
6.734693877551020e-01 	 7.959183673469387e-01 	 6.340071757568136e+01
6.938775510204082e-01 	 7.959183673469387e-01 	 6.339998358409243e+01
7.142857142857142e-01 	 7.959183673469387e-01 	 6.339927082650232e+01
7.346938775510203e-01 	 7.959183673469387e-01 	 6.339857810923582e+01
7.551020408163265e-01 	 7.959183673469387e-01 	 6.339790433651461e+01
7.755102040816326e-01 	 7.959183673469387e-01 	 6.339724850003690e+01
7.959183673469387e-01 	 7.959183673469387e-01 	 6.339660966990787e+01
8.163265306122448e-01 	 7.959183673469387e-01 	 6.339598698671552e+01
8.367346938775510e-01 	 7.959183673469387e-01 	 6.339537965458339e+01
8.571428571428571e-01 	 7.959183673469387e-01 	 6.339478693505811e+01
8.775510204081632e-01 	 7.959183673469387e-01 	 6.339420814171531e+01
8.979591836734693e-01 	 7.959183673469387e-01 	 6.339364263538397e+01
9.183673469387754e-01 	 7.959183673469387e-01 	 6.339308981990663e+01
9.387755102040816e-01 	 7.959183673469387e-01 	 6.339254913836461e+01
9.591836734693877e-01 	 7.959183673469387e-01 	 6.339202006970847e+01
9.795918367346939e-01 	 7.959183673469387e-01 	 6.339150212574243e+01
1.000000000000000e+00 	 7.959183673469387e-01 	 6.339099484841942e+01

0.000000000000000e+00 	 8.163265306122448e-01 	 6.308532974359618e+01
2.040816326530612e-02 	 8.163265306122448e-01 	 6.302643698299080e+01
4.081632653061224e-02 	 8.163265306122448e-01 	 6.301066424239747e+01
6.122448979591837e-02 	 8.163265306122448e-01 	 6.300117281375278e+01
8.163265306122448e-02 	 8.163265306122448e-01 	 6.299436235884299e+01
1.020408163265306e-01 	 8.163265306122448e-01 	 6.298904750397072e+01
1.224489795918367e-01 	 8.163265306122448e-01 	 6.298468834835877e+01
1.428571428571428e-01 	 8.163265306122448e-01 	 6.298099309447374e+01
1.632653061224490e-01 	 8.163265306122448e-01 	 6.297778604174813e+01
1.836734693877551e-01 	 8.163265306122448e-01 	 6.297495315113245e+01
2.040816326530612e-01 	 8.163265306122448e-01 	 6.297241619151999e+01
2.244897959183673e-01 	 8.163265306122448e-01 	 6.297011915925435e+01
2.448979591836735e-01 	 8.163265306122448e-01 	 6.296802058170015e+01
2.653061224489796e-01 	 8.163265306122448e-01 	 6.296608888813448e+01
2.857142857142857e-01 	 8.163265306122448e-01 	 6.296429948873524e+01
3.061224489795918e-01 	 8.163265306122448e-01 	 6.296263285705836e+01
3.265306122448979e-01 	 8.163265306122448e-01 	 6.296107322878694e+01
3.469387755102041e-01 	 8.163265306122448e-01 	 6.295960769336756e+01
3.673469387755102e-01 	 8.163265306122448e-01 	 6.295822554425702e+01
3.877551020408163e-01 	 8.163265306122448e-01 	 6.295691780416932e+01
4.081632653061224e-01 	 8.163265306122448e-01 	 6.295567687164309e+01
4.285714285714285e-01 	 8.163265306122448e-01 	 6.295449625352882e+01
4.489795918367346e-01 	 8.163265306122448e-01 	 6.295337035948975e+01
4.693877551020408e-01 	 8.163265306122448e-01 	 6.295229434202730e+01
4.897959183673469e-01 	 8.163265306122448e-01 	 6.295126397044110e+01
5.102040816326531e-01 	 8.163265306122448e-01 	 6.295027553043594e+01
5.306122448979591e-01 	 8.163265306122448e-01 	 6.294932574335752e+01
5.510204081632653e-01 	 8.163265306122448e-01 	 6.294841170062460e+01
5.714285714285714e-01 	 8.163265306122448e-01 	 6.294753081005033e+01
5.918367346938775e-01 	 8.163265306122448e-01 	 6.294668075155622e+01
6.122448979591836e-01 	 8.163265306122448e-01 	 6.294585944037314e+01
6.326530612244897e-01 	 8.163265306122448e-01 	 6.294506499625985e+01
6.530612244897959e-01 	 8.163265306122448e-01 	 6.294429571759562e+01
6.734693877551020e-01 	 8.163265306122448e-01 	 6.294355005944931e+01
6.938775510204082e-01 	 8.163265306122448e-01 	 6.294282661491406e+01
7.142857142857142e-01 	 8.163265306122448e-01 	 6.294212409914119e+01
7.346938775510203e-01 	 8.163265306122448e-01 	 6.294144133561768e+01
7.551020408163265e-01 	 8.163265306122448e-01 	 6.294077724431965e+01
7.755102040816326e-01 	 8.163265306122448e-01 	 6.294013083144196e+01
7.959183673469387e-01 	 8.163265306122448e-01 	 6.293950118045894e+01
8.163265306122448e-01 	 8.163265306122448e-01 	 6.293888744431440e+01
8.367346938775510e-01 	 8.163265306122448e-01 	 6.293828883857400e+01
8.571428571428571e-01 	 8.163265306122448e-01 	 6.293770463540094e+01
8.775510204081632e-01 	 8.163265306122448e-01 	 6.293713415823923e+01
8.979591836734693e-01 	 8.163265306122448e-01 	 6.293657677710687e+01
9.183673469387754e-01 	 8.163265306122448e-01 	 6.293603190441693e+01
9.387755102040816e-01 	 8.163265306122448e-01 	 6.293549899125710e+01
9.591836734693877e-01 	 8.163265306122448e-01 	 6.293497752406853e+01
9.795918367346939e-01 	 8.163265306122448e-01 	 6.293446702167375e+01
1.000000000000000e+00 	 8.163265306122448e-01 	 6.293396703261048e+01

0.000000000000000e+00 	 8.367346938775510e-01 	 6.263268305142903e+01
2.040816326530612e-02 	 8.367346938775510e-01 	 6.257463199877859e+01
4.081632653061224e-02 	 8.367346938775510e-01 	 6.255908455354110e+01
6.122448979591837e-02 	 8.367346938775510e-01 	 6.254972867209225e+01
8.163265306122448e-02 	 8.367346938775510e-01 	 6.254301546491592e+01
1.020408163265306e-01 	 8.367346938775510e-01 	 6.253777649460503e+01
1.224489795918367e-01 	 8.367346938775510e-01 	 6.253347957352089e+01
1.428571428571428e-01 	 8.367346938775510e-01 	 6.252983707247497e+01
1.632653061224490e-01 	 8.367346938775510e-01 	 6.252667580062691e+01
1.836734693877551e-01 	 8.367346938775510e-01 	 6.252388334778301e+01
2.040816326530612e-01 	 8.367346938775510e-01 	 6.252138260018184e+01
2.244897959183673e-01 	 8.367346938775510e-01 	 6.251911835401167e+01
2.448979591836735e-01 	 8.367346938775510e-01 	 6.251704972892679e+01
2.653061224489796e-01 	 8.367346938775510e-01 	 6.251514560506441e+01
2.857142857142857e-01 	 8.367346938775510e-01 	 6.251338174375741e+01
3.061224489795918e-01 	 8.367346938775510e-01 	 6.251173889740087e+01
3.265306122448979e-01 	 8.367346938775510e-01 	 6.251020152678743e+01
3.469387755102041e-01 	 8.367346938775510e-01 	 6.250875690571763e+01
3.673469387755102e-01 	 8.367346938775510e-01 	 6.250739448052681e+01
3.877551020408163e-01 	 8.367346938775510e-01 	 6.250610540211259e+01
4.081632653061224e-01 	 8.367346938775510e-01 	 6.250488217754998e+01
4.285714285714285e-01 	 8.367346938775510e-01 	 6.250371840639913e+01
4.489795918367346e-01 	 8.367346938775510e-01 	 6.250260857814095e+01
4.693877551020408e-01 	 8.367346938775510e-01 	 6.250154791448722e+01
4.897959183673469e-01 	 8.367346938775510e-01 	 6.250053224514050e+01
5.102040816326531e-01 	 8.367346938775510e-01 	 6.249955790883474e+01
5.306122448979591e-01 	 8.367346938775510e-01 	 6.249862167372446e+01
5.510204081632653e-01 	 8.367346938775510e-01 	 6.249772067275308e+01
5.714285714285714e-01 	 8.367346938775510e-01 	 6.249685235074082e+01
5.918367346938775e-01 	 8.367346938775510e-01 	 6.249601442073109e+01
6.122448979591836e-01 	 8.367346938775510e-01 	 6.249520482771695e+01
6.326530612244897e-01 	 8.367346938775510e-01 	 6.249442171829910e+01
6.530612244897959e-01 	 8.367346938775510e-01 	 6.249366341514854e+01
6.734693877551020e-01 	 8.367346938775510e-01 	 6.249292839538872e+01
6.938775510204082e-01 	 8.367346938775510e-01 	 6.249221527219679e+01
7.142857142857142e-01 	 8.367346938775510e-01 	 6.249152277906541e+01
7.346938775510203e-01 	 8.367346938775510e-01 	 6.249084975627626e+01
7.551020408163265e-01 	 8.367346938775510e-01 	 6.249019513922259e+01
7.755102040816326e-01 	 8.367346938775510e-01 	 6.248955794828546e+01
7.959183673469387e-01 	 8.367346938775510e-01 	 6.248893728002218e+01
8.163265306122448e-01 	 8.367346938775510e-01 	 6.248833229946773e+01
8.367346938775510e-01 	 8.367346938775510e-01 	 6.248774223338496e+01
8.571428571428571e-01 	 8.367346938775510e-01 	 6.248716636432628e+01
8.775510204081632e-01 	 8.367346938775510e-01 	 6.248660402539284e+01
8.979591836734693e-01 	 8.367346938775510e-01 	 6.248605459559487e+01
9.183673469387754e-01 	 8.367346938775510e-01 	 6.248551749573249e+01
9.387755102040816e-01 	 8.367346938775510e-01 	 6.248499218472832e+01
9.591836734693877e-01 	 8.367346938775510e-01 	 6.248447815635379e+01
9.795918367346939e-01 	 8.367346938775510e-01 	 6.248397493629940e+01
1.000000000000000e+00 	 8.367346938775510e-01 	 6.248348207954673e+01

0.000000000000000e+00 	 8.571428571428571e-01 	 6.218648569993729e+01
2.040816326530612e-02 	 8.571428571428571e-01 	 6.212925843854516e+01
4.081632653061224e-02 	 8.571428571428571e-01 	 6.211393149578869e+01
6.122448979591837e-02 	 8.571428571428571e-01 	 6.210470827850763e+01
8.163265306122448e-02 	 8.571428571428571e-01 	 6.209809025091195e+01
1.020408163265306e-01 	 8.571428571428571e-01 	 6.209292555148951e+01
1.224489795918367e-01 	 8.571428571428571e-01 	 6.208868954162583e+01
1.428571428571428e-01 	 8.571428571428571e-01 	 6.208509867179350e+01
1.632653061224490e-01 	 8.571428571428571e-01 	 6.208198220748699e+01
1.836734693877551e-01 	 8.571428571428571e-01 	 6.207922933271781e+01
2.040816326530612e-01 	 8.571428571428571e-01 	 6.207676402730176e+01
2.244897959183673e-01 	 8.571428571428571e-01 	 6.207453187025823e+01
2.448979591836735e-01 	 8.571428571428571e-01 	 6.207249256093304e+01
2.653061224489796e-01 	 8.571428571428571e-01 	 6.207061542073403e+01
2.857142857142857e-01 	 8.571428571428571e-01 	 6.206887655468036e+01
3.061224489795918e-01 	 8.571428571428571e-01 	 6.206725698807589e+01
3.265306122448979e-01 	 8.571428571428571e-01 	 6.206574140203526e+01
3.469387755102041e-01 	 8.571428571428571e-01 	 6.206431725079229e+01
3.673469387755102e-01 	 8.571428571428571e-01 	 6.206297413030967e+01
3.877551020408163e-01 	 8.571428571428571e-01 	 6.206170331694268e+01
4.081632653061224e-01 	 8.571428571428571e-01 	 6.206049742399463e+01
4.285714285714285e-01 	 8.571428571428571e-01 	 6.205935014176379e+01
4.489795918367346e-01 	 8.571428571428571e-01 	 6.205825603785150e+01
4.693877551020408e-01 	 8.571428571428571e-01 	 6.205721040170813e+01
4.897959183673469e-01 	 8.571428571428571e-01 	 6.205620912215478e+01
5.102040816326531e-01 	 8.571428571428571e-01 	 6.205524858982700e+01
5.306122448979591e-01 	 8.571428571428571e-01 	 6.205432561869276e+01
5.510204081632653e-01 	 8.571428571428571e-01 	 6.205343738233720e+01
5.714285714285714e-01 	 8.571428571428571e-01 	 6.205258136180077e+01
5.918367346938775e-01 	 8.571428571428571e-01 	 6.205175530254456e+01
6.122448979591836e-01 	 8.571428571428571e-01 	 6.205095717869091e+01
6.326530612244897e-01 	 8.571428571428571e-01 	 6.205018516311186e+01
6.530612244897959e-01 	 8.571428571428571e-01 	 6.204943760225359e+01
6.734693877551020e-01 	 8.571428571428571e-01 	 6.204871299482524e+01
6.938775510204082e-01 	 8.571428571428571e-01 	 6.204800997366097e+01
7.142857142857142e-01 	 8.571428571428571e-01 	 6.204732729020485e+01
7.346938775510203e-01 	 8.571428571428571e-01 	 6.204666380117617e+01
7.551020408163265e-01 	 8.571428571428571e-01 	 6.204601845705751e+01
7.755102040816326e-01 	 8.571428571428571e-01 	 6.204539029211460e+01
7.959183673469387e-01 	 8.571428571428571e-01 	 6.204477841570954e+01
8.163265306122448e-01 	 8.571428571428571e-01 	 6.204418200471142e+01
8.367346938775510e-01 	 8.571428571428571e-01 	 6.204360029684226e+01
8.571428571428571e-01 	 8.571428571428571e-01 	 6.204303258482280e+01
8.775510204081632e-01 	 8.571428571428571e-01 	 6.204247821120599e+01
8.979591836734693e-01 	 8.571428571428571e-01 	 6.204193656380320e+01
9.183673469387754e-01 	 8.571428571428571e-01 	 6.204140707162325e+01
9.387755102040816e-01 	 8.571428571428571e-01 	 6.204088920125715e+01
9.591836734693877e-01 	 8.571428571428571e-01 	 6.204038245365076e+01
9.795918367346939e-01 	 8.571428571428571e-01 	 6.203988636121659e+01
1.000000000000000e+00 	 8.571428571428571e-01 	 6.203940048524304e+01

0.000000000000000e+00 	 8.775510204081632e-01 	 6.174660082816004e+01
2.040816326530612e-02 	 8.775510204081632e-01 	 6.169017994624755e+01
4.081632653061224e-02 	 8.775510204081632e-01 	 6.167506884808928e+01
6.122448979591837e-02 	 8.775510204081632e-01 	 6.166597549313302e+01
8.163265306122448e-02 	 8.775510204081632e-01 	 6.165945063519625e+01
1.020408163265306e-01 	 8.775510204081632e-01 	 6.165435863841979e+01
1.224489795918367e-01 	 8.775510204081632e-01 	 6.165018225372209e+01
1.428571428571428e-01 	 8.775510204081632e-01 	 6.164664192505108e+01
1.632653061224490e-01 	 8.775510204081632e-01 	 6.164356932234766e+01
1.836734693877551e-01 	 8.775510204081632e-01 	 6.164085519015384e+01
2.040816326530612e-01 	 8.775510204081632e-01 	 6.163842457876392e+01
2.244897959183673e-01 	 8.775510204081632e-01 	 6.163622383349406e+01
2.448979591836735e-01 	 8.775510204081632e-01 	 6.163421322113826e+01
2.653061224489796e-01 	 8.775510204081632e-01 	 6.163236249505541e+01
2.857142857142857e-01 	 8.775510204081632e-01 	 6.163064809669269e+01
3.061224489795918e-01 	 8.775510204081632e-01 	 6.162905131849928e+01
3.265306122448979e-01 	 8.775510204081632e-01 	 6.162755705725909e+01
3.469387755102041e-01 	 8.775510204081632e-01 	 6.162615294382898e+01
3.673469387755102e-01 	 8.775510204081632e-01 	 6.162482872063930e+01
3.877551020408163e-01 	 8.775510204081632e-01 	 6.162357578685379e+01
4.081632653061224e-01 	 8.775510204081632e-01 	 6.162238685976092e+01
4.285714285714285e-01 	 8.775510204081632e-01 	 6.162125571848116e+01
4.489795918367346e-01 	 8.775510204081632e-01 	 6.162017700708668e+01
4.693877551020408e-01 	 8.775510204081632e-01 	 6.161914608133622e+01
4.897959183673469e-01 	 8.775510204081632e-01 	 6.161815888792115e+01
5.102040816326531e-01 	 8.775510204081632e-01 	 6.161721186828273e+01
5.306122448979591e-01 	 8.775510204081632e-01 	 6.161630188123513e+01
5.510204081632653e-01 	 8.775510204081632e-01 	 6.161542614014712e+01
5.714285714285714e-01 	 8.775510204081632e-01 	 6.161458216151466e+01
5.918367346938775e-01 	 8.775510204081632e-01 	 6.161376772253205e+01
6.122448979591836e-01 	 8.775510204081632e-01 	 6.161298082583602e+01
6.326530612244897e-01 	 8.775510204081632e-01 	 6.161221967001516e+01
6.530612244897959e-01 	 8.775510204081632e-01 	 6.161148262478899e+01
6.734693877551020e-01 	 8.775510204081632e-01 	 6.161076820999665e+01
6.938775510204082e-01 	 8.775510204081632e-01 	 6.161007507771424e+01
7.142857142857142e-01 	 8.775510204081632e-01 	 6.160940199695830e+01
7.346938775510203e-01 	 8.775510204081632e-01 	 6.160874784053871e+01
7.551020408163265e-01 	 8.775510204081632e-01 	 6.160811157370888e+01
7.755102040816326e-01 	 8.775510204081632e-01 	 6.160749224432602e+01
7.959183673469387e-01 	 8.775510204081632e-01 	 6.160688897428673e+01
8.163265306122448e-01 	 8.775510204081632e-01 	 6.160630095204442e+01
8.367346938775510e-01 	 8.775510204081632e-01 	 6.160572742604891e+01
8.571428571428571e-01 	 8.775510204081632e-01 	 6.160516769897462e+01
8.775510204081632e-01 	 8.775510204081632e-01 	 6.160462112262682e+01
8.979591836734693e-01 	 8.775510204081632e-01 	 6.160408709343216e+01
9.183673469387754e-01 	 8.775510204081632e-01 	 6.160356504843492e+01
9.387755102040816e-01 	 8.775510204081632e-01 	 6.160305446173263e+01
9.591836734693877e-01 	 8.775510204081632e-01 	 6.160255484129412e+01
9.795918367346939e-01 	 8.775510204081632e-01 	 6.160206572611204e+01
1.000000000000000e+00 	 8.775510204081632e-01 	 6.160158668364849e+01

0.000000000000000e+00 	 8.979591836734693e-01 	 6.131289542035788e+01
2.040816326530612e-02 	 8.979591836734693e-01 	 6.125726399340218e+01
4.081632653061224e-02 	 8.979591836734693e-01 	 6.124236421223198e+01
6.122448979591837e-02 	 8.979591836734693e-01 	 6.123339799610483e+01
8.163265306122448e-02 	 8.979591836734693e-01 	 6.122696435410121e+01
1.020408163265306e-01 	 8.979591836734693e-01 	 6.122194353557110e+01
1.224489795918367e-01 	 8.979591836734693e-01 	 6.121782552593603e+01
1.428571428571428e-01 	 8.979591836734693e-01 	 6.121433467884417e+01
1.632653061224490e-01 	 8.979591836734693e-01 	 6.121130501824565e+01
1.836734693877551e-01 	 8.979591836734693e-01 	 6.120862881648011e+01
2.040816326530612e-01 	 8.979591836734693e-01 	 6.120623217186760e+01
2.244897959183673e-01 	 8.979591836734693e-01 	 6.120406217994904e+01
2.448979591836735e-01 	 8.979591836734693e-01 	 6.120207966306559e+01
2.653061224489796e-01 	 8.979591836734693e-01 	 6.120025479746833e+01
2.857142857142857e-01 	 8.979591836734693e-01 	 6.119856435397703e+01
3.061224489795918e-01 	 8.979591836734693e-01 	 6.119698988658399e+01
3.265306122448979e-01 	 8.979591836734693e-01 	 6.119551650321969e+01
3.469387755102041e-01 	 8.979591836734693e-01 	 6.119413200766030e+01
3.673469387755102e-01 	 8.979591836734693e-01 	 6.119282628573254e+01
3.877551020408163e-01 	 8.979591836734693e-01 	 6.119159085683345e+01
4.081632653061224e-01 	 8.979591836734693e-01 	 6.119041854005625e+01
4.285714285714285e-01 	 8.979591836734693e-01 	 6.118930320148118e+01
4.489795918367346e-01 	 8.979591836734693e-01 	 6.118823956004787e+01
4.693877551020408e-01 	 8.979591836734693e-01 	 6.118722303643311e+01
4.897959183673469e-01 	 8.979591836734693e-01 	 6.118624963398517e+01
5.102040816326531e-01 	 8.979591836734693e-01 	 6.118531584388587e+01
5.306122448979591e-01 	 8.979591836734693e-01 	 6.118441856885524e+01
5.510204081632653e-01 	 8.979591836734693e-01 	 6.118355506121165e+01
5.714285714285714e-01 	 8.979591836734693e-01 	 6.118272287216318e+01
5.918367346938775e-01 	 8.979591836734693e-01 	 6.118191980997205e+01
6.122448979591836e-01 	 8.979591836734693e-01 	 6.118114390519158e+01
6.326530612244897e-01 	 8.979591836734693e-01 	 6.118039338158781e+01
6.530612244897959e-01 	 8.979591836734693e-01 	 6.117966663166568e+01
6.734693877551020e-01 	 8.979591836734693e-01 	 6.117896219595126e+01
6.938775510204082e-01 	 8.979591836734693e-01 	 6.117827874535931e+01
7.142857142857142e-01 	 8.979591836734693e-01 	 6.117761506611043e+01
7.346938775510203e-01 	 8.979591836734693e-01 	 6.117697004676778e+01
7.551020408163265e-01 	 8.979591836734693e-01 	 6.117634266704592e+01
7.755102040816326e-01 	 8.979591836734693e-01 	 6.117573198810866e+01
7.959183673469387e-01 	 8.979591836734693e-01 	 6.117513714412431e+01
8.163265306122448e-01 	 8.979591836734693e-01 	 6.117455733488782e+01
8.367346938775510e-01 	 8.979591836734693e-01 	 6.117399181935184e+01
8.571428571428571e-01 	 8.979591836734693e-01 	 6.117343990993590e+01
8.775510204081632e-01 	 8.979591836734693e-01 	 6.117290096750357e+01
8.979591836734693e-01 	 8.979591836734693e-01 	 6.117237439691623e+01
9.183673469387754e-01 	 8.979591836734693e-01 	 6.117185964308521e+01
9.387755102040816e-01 	 8.979591836734693e-01 	 6.117135618745719e+01
9.591836734693877e-01 	 8.979591836734693e-01 	 6.117086354487675e+01
9.795918367346939e-01 	 8.979591836734693e-01 	 6.117038126077875e+01
1.000000000000000e+00 	 8.979591836734693e-01 	 6.116990890866956e+01

0.000000000000000e+00 	 9.183673469387754e-01 	 6.088524017191139e+01
2.040816326530612e-02 	 9.183673469387754e-01 	 6.083038174571962e+01
4.081632653061224e-02 	 9.183673469387754e-01 	 6.081568887967727e+01
6.122448979591837e-02 	 9.183673469387754e-01 	 6.080684715451142e+01
8.163265306122448e-02 	 9.183673469387754e-01 	 6.080050282896078e+01
1.020408163265306e-01 	 9.183673469387754e-01 	 6.079555170659875e+01
1.224489795918367e-01 	 9.183673469387754e-01 	 6.079149085662657e+01
1.428571428571428e-01 	 9.183673469387754e-01 	 6.078804846094453e+01
1.632653061224490e-01 	 9.183673469387754e-01 	 6.078506084847563e+01
1.836734693877551e-01 	 9.183673469387754e-01 	 6.078242178753335e+01
2.040816326530612e-01 	 9.183673469387754e-01 	 6.078005840263430e+01
2.244897959183673e-01 	 9.183673469387754e-01 	 6.077791852391849e+01
2.448979591836735e-01 	 9.183673469387754e-01 	 6.077596351770376e+01
2.653061224489796e-01 	 9.183673469387754e-01 	 6.077416397432598e+01
2.857142857142857e-01 	 9.183673469387754e-01 	 6.077249698711805e+01
3.061224489795918e-01 	 9.183673469387754e-01 	 6.077094436616868e+01
3.265306122448979e-01 	 9.183673469387754e-01 	 6.076949142615788e+01
3.469387755102041e-01 	 9.183673469387754e-01 	 6.076812614018021e+01
3.673469387755102e-01 	 9.183673469387754e-01 	 6.076683853447269e+01
3.877551020408163e-01 	 9.183673469387754e-01 	 6.076562024616203e+01
4.081632653061224e-01 	 9.183673469387754e-01 	 6.076446419402636e+01
4.285714285714285e-01 	 9.183673469387754e-01 	 6.076336432929499e+01
4.489795918367346e-01 	 9.183673469387754e-01 	 6.076231544421609e+01
4.693877551020408e-01 	 9.183673469387754e-01 	 6.076131302303276e+01
4.897959183673469e-01 	 9.183673469387754e-01 	 6.076035312457056e+01
5.102040816326531e-01 	 9.183673469387754e-01 	 6.075943228871616e+01
5.306122448979591e-01 	 9.183673469387754e-01 	 6.075854746118141e+01
5.510204081632653e-01 	 9.183673469387754e-01 	 6.075769593242322e+01
5.714285714285714e-01 	 9.183673469387754e-01 	 6.075687528763915e+01
5.918367346938775e-01 	 9.183673469387754e-01 	 6.075608336551251e+01
6.122448979591836e-01 	 9.183673469387754e-01 	 6.075531822393197e+01
6.326530612244897e-01 	 9.183673469387754e-01 	 6.075457811131687e+01
6.530612244897959e-01 	 9.183673469387754e-01 	 6.075386144248316e+01
6.734693877551020e-01 	 9.183673469387754e-01 	 6.075316677821324e+01
6.938775510204082e-01 	 9.183673469387754e-01 	 6.075249280786830e+01
7.142857142857142e-01 	 9.183673469387754e-01 	 6.075183833451480e+01
7.346938775510203e-01 	 9.183673469387754e-01 	 6.075120226214128e+01
7.551020408163265e-01 	 9.183673469387754e-01 	 6.075058358462238e+01
7.755102040816326e-01 	 9.183673469387754e-01 	 6.074998137615148e+01
7.959183673469387e-01 	 9.183673469387754e-01 	 6.074939478291322e+01
8.163265306122448e-01 	 9.183673469387754e-01 	 6.074882301580787e+01
8.367346938775510e-01 	 9.183673469387754e-01 	 6.074826534407240e+01
8.571428571428571e-01 	 9.183673469387754e-01 	 6.074772108966847e+01
8.775510204081632e-01 	 9.183673469387754e-01 	 6.074718962232947e+01
8.979591836734693e-01 	 9.183673469387754e-01 	 6.074667035517592e+01
9.183673469387754e-01 	 9.183673469387754e-01 	 6.074616274082237e+01
9.387755102040816e-01 	 9.183673469387754e-01 	 6.074566626791172e+01
9.591836734693877e-01 	 9.183673469387754e-01 	 6.074518045802119e+01
9.795918367346939e-01 	 9.183673469387754e-01 	 6.074470486289372e+01
1.000000000000000e+00 	 9.183673469387754e-01 	 6.074423906195417e+01

0.000000000000000e+00 	 9.387755102040816e-01 	 6.046350936079311e+01
2.040816326530612e-02 	 9.387755102040816e-01 	 6.040940793527710e+01
4.081632653061224e-02 	 9.387755102040816e-01 	 6.039491770391678e+01
6.122448979591837e-02 	 9.387755102040816e-01 	 6.038619789486522e+01
8.163265306122448e-02 	 9.387755102040816e-01 	 6.037994103866335e+01
1.020408163265306e-01 	 9.387755102040816e-01 	 6.037505817125393e+01
1.224489795918367e-01 	 9.387755102040816e-01 	 6.037105329905257e+01
1.428571428571428e-01 	 9.387755102040816e-01 	 6.036765835301027e+01
1.632653061224490e-01 	 9.387755102040816e-01 	 6.036471191933916e+01
1.836734693877551e-01 	 9.387755102040816e-01 	 6.036210923138047e+01
2.040816326530612e-01 	 9.387755102040816e-01 	 6.035977841862029e+01
2.244897959183673e-01 	 9.387755102040816e-01 	 6.035766803060292e+01
2.448979591836735e-01 	 9.387755102040816e-01 	 6.035573996637153e+01
2.653061224489796e-01 	 9.387755102040816e-01 	 6.035396522178224e+01
2.857142857142857e-01 	 9.387755102040816e-01 	 6.035232120601083e+01
3.061224489795918e-01 	 9.387755102040816e-01 	 6.035078997994584e+01
3.265306122448979e-01 	 9.387755102040816e-01 	 6.034935706074106e+01
3.469387755102041e-01 	 9.387755102040816e-01 	 6.034801058730780e+01
3.673469387755102e-01 	 9.387755102040816e-01 	 6.034674072338967e+01
3.877551020408163e-01 	 9.387755102040816e-01 	 6.034553922140844e+01
4.081632653061224e-01 	 9.387755102040816e-01 	 6.034439909776577e+01
4.285714285714285e-01 	 9.387755102040816e-01 	 6.034331438707914e+01
4.489795918367346e-01 	 9.387755102040816e-01 	 6.034227995338944e+01
4.693877551020408e-01 	 9.387755102040816e-01 	 6.034129134319168e+01
4.897959183673469e-01 	 9.387755102040816e-01 	 6.034034466964148e+01
5.102040816326531e-01 	 9.387755102040816e-01 	 6.033943652032332e+01
5.306122448979591e-01 	 9.387755102040816e-01 	 6.033856388305185e+01
5.510204081632653e-01 	 9.387755102040816e-01 	 6.033772408563403e+01
5.714285714285714e-01 	 9.387755102040816e-01 	 6.033691474655407e+01
5.918367346938775e-01 	 9.387755102040816e-01 	 6.033613373428736e+01
6.122448979591836e-01 	 9.387755102040816e-01 	 6.033537913349275e+01
6.326530612244897e-01 	 9.387755102040816e-01 	 6.033464921673318e+01
6.530612244897959e-01 	 9.387755102040816e-01 	 6.033394242067427e+01
6.734693877551020e-01 	 9.387755102040816e-01 	 6.033325732593598e+01
6.938775510204082e-01 	 9.387755102040816e-01 	 6.033259263994452e+01
7.142857142857142e-01 	 9.387755102040816e-01 	 6.033194718226400e+01
7.346938775510203e-01 	 9.387755102040816e-01 	 6.033131987198933e+01
7.551020408163265e-01 	 9.387755102040816e-01 	 6.033070971686254e+01
7.755102040816326e-01 	 9.387755102040816e-01 	 6.033011580383722e+01
7.959183673469387e-01 	 9.387755102040816e-01 	 6.032953729086584e+01
8.163265306122448e-01 	 9.387755102040816e-01 	 6.032897339972448e+01
8.367346938775510e-01 	 9.387755102040816e-01 	 6.032842340972174e+01
8.571428571428571e-01 	 9.387755102040816e-01 	 6.032788665216422e+01
8.775510204081632e-01 	 9.387755102040816e-01 	 6.032736250547175e+01
8.979591836734693e-01 	 9.387755102040816e-01 	 6.032685039085319e+01
9.183673469387754e-01 	 9.387755102040816e-01 	 6.032634976846713e+01
9.387755102040816e-01 	 9.387755102040816e-01 	 6.032586013400389e+01
9.591836734693877e-01 	 9.387755102040816e-01 	 6.032538101563415e+01
9.795918367346939e-01 	 9.387755102040816e-01 	 6.032491197127853e+01
1.000000000000000e+00 	 9.387755102040816e-01 	 6.032445258615805e+01

0.000000000000000e+00 	 9.591836734693877e-01 	 6.004758072434424e+01
2.040816326530612e-02 	 9.591836734693877e-01 	 5.999422073796242e+01
4.081632653061224e-02 	 9.591836734693877e-01 	 5.997992897809514e+01
6.122448979591837e-02 	 9.591836734693877e-01 	 5.997132858083186e+01
8.163265306122448e-02 	 9.591836734693877e-01 	 5.996515739745754e+01
1.020408163265306e-01 	 9.591836734693877e-01 	 5.996034138324942e+01
1.224489795918367e-01 	 9.591836734693877e-01 	 5.995639133928766e+01
1.428571428571428e-01 	 9.591836734693877e-01 	 5.995304286854238e+01
1.632653061224490e-01 	 9.591836734693877e-01 	 5.995013676813731e+01
1.836734693877551e-01 	 9.591836734693877e-01 	 5.994756970634312e+01
2.040816326530612e-01 	 9.591836734693877e-01 	 5.994527079696962e+01
2.244897959183673e-01 	 9.591836734693877e-01 	 5.994318929418690e+01
2.448979591836735e-01 	 9.591836734693877e-01 	 5.994128761882019e+01
2.653061224489796e-01 	 9.591836734693877e-01 	 5.993953716391599e+01
2.857142857142857e-01 	 9.591836734693877e-01 	 5.993791564800527e+01
3.061224489795918e-01 	 9.591836734693877e-01 	 5.993640537762500e+01
3.265306122448979e-01 	 9.591836734693877e-01 	 5.993499206824397e+01
3.469387755102041e-01 	 9.591836734693877e-01 	 5.993366402118455e+01
3.673469387755102e-01 	 9.591836734693877e-01 	 5.993241153487280e+01
3.877551020408163e-01 	 9.591836734693877e-01 	 5.993122647465752e+01
4.081632653061224e-01 	 9.591836734693877e-01 	 5.993010195255893e+01
4.285714285714285e-01 	 9.591836734693877e-01 	 5.992903208487022e+01
4.489795918367346e-01 	 9.591836734693877e-01 	 5.992801180595050e+01
4.693877551020408e-01 	 9.591836734693877e-01 	 5.992703672326825e+01
4.897959183673469e-01 	 9.591836734693877e-01 	 5.992610300319348e+01
5.102040816326531e-01 	 9.591836734693877e-01 	 5.992520728002891e+01
5.306122448979591e-01 	 9.591836734693877e-01 	 5.992434658282740e+01
5.510204081632653e-01 	 9.591836734693877e-01 	 5.992351827597895e+01
5.714285714285714e-01 	 9.591836734693877e-01 	 5.992272001057086e+01
5.918367346938775e-01 	 9.591836734693877e-01 	 5.992194968425888e+01
6.122448979591836e-01 	 9.591836734693877e-01 	 5.992120540792232e+01
6.326530612244897e-01 	 9.591836734693877e-01 	 5.992048547777190e+01
6.530612244897959e-01 	 9.591836734693877e-01 	 5.991978835187431e+01
6.734693877551020e-01 	 9.591836734693877e-01 	 5.991911263027969e+01
6.938775510204082e-01 	 9.591836734693877e-01 	 5.991845703810837e+01
7.142857142857142e-01 	 9.591836734693877e-01 	 5.991782041108330e+01
7.346938775510203e-01 	 9.591836734693877e-01 	 5.991720168309562e+01
7.551020408163265e-01 	 9.591836734693877e-01 	 5.991659987547002e+01
7.755102040816326e-01 	 9.591836734693877e-01 	 5.991601408765830e+01
7.959183673469387e-01 	 9.591836734693877e-01 	 5.991544348913911e+01
8.163265306122448e-01 	 9.591836734693877e-01 	 5.991488731234102e+01
8.367346938775510e-01 	 9.591836734693877e-01 	 5.991434484643757e+01
8.571428571428571e-01 	 9.591836734693877e-01 	 5.991381543188835e+01
8.775510204081632e-01 	 9.591836734693877e-01 	 5.991329845562124e+01
8.979591836734693e-01 	 9.591836734693877e-01 	 5.991279334676746e+01
9.183673469387754e-01 	 9.591836734693877e-01 	 5.991229957287474e+01
9.387755102040816e-01 	 9.591836734693877e-01 	 5.991181663653607e+01
9.591836734693877e-01 	 9.591836734693877e-01 	 5.991134407238030e+01
9.795918367346939e-01 	 9.591836734693877e-01 	 5.991088144437885e+01
1.000000000000000e+00 	 9.591836734693877e-01 	 5.991042834342991e+01

0.000000000000000e+00 	 9.795918367346939e-01 	 5.963733534110231e+01
2.040816326530612e-02 	 9.795918367346939e-01 	 5.958470165593688e+01
4.081632653061224e-02 	 9.795918367346939e-01 	 5.957060431764277e+01
6.122448979591837e-02 	 9.795918367346939e-01 	 5.956212089596480e+01
8.163265306122448e-02 	 9.795918367346939e-01 	 5.955603363776010e+01
1.020408163265306e-01 	 9.795918367346939e-01 	 5.955128311312451e+01
1.224489795918367e-01 	 9.795918367346939e-01 	 5.954738677913196e+01
1.428571428571428e-01 	 9.795918367346939e-01 	 5.954408383583606e+01
1.632653061224490e-01 	 9.795918367346939e-01 	 5.954121724615646e+01
1.836734693877551e-01 	 9.795918367346939e-01 	 5.953868508401376e+01
2.040816326530612e-01 	 9.795918367346939e-01 	 5.953641742745750e+01
2.244897959183673e-01 	 9.795918367346939e-01 	 5.953436422090704e+01
2.448979591836735e-01 	 9.795918367346939e-01 	 5.953248839632409e+01
2.653061224489796e-01 	 9.795918367346939e-01 	 5.953076173584220e+01
2.857142857142857e-01 	 9.795918367346939e-01 	 5.952916226103642e+01
3.061224489795918e-01 	 9.795918367346939e-01 	 5.952767251908078e+01
3.265306122448979e-01 	 9.795918367346939e-01 	 5.952627841971348e+01
3.469387755102041e-01 	 9.795918367346939e-01 	 5.952496842335486e+01
3.673469387755102e-01 	 9.795918367346939e-01 	 5.952373296036602e+01
3.877551020408163e-01 	 9.795918367346939e-01 	 5.952256400671931e+01
4.081632653061224e-01 	 9.795918367346939e-01 	 5.952145476810305e+01
4.285714285714285e-01 	 9.795918367346939e-01 	 5.952039944082012e+01
4.489795918367346e-01 	 9.795918367346939e-01 	 5.951939302811356e+01
4.693877551020408e-01 	 9.795918367346939e-01 	 5.951843119718169e+01
4.897959183673469e-01 	 9.795918367346939e-01 	 5.951751016652344e+01
5.102040816326531e-01 	 9.795918367346939e-01 	 5.951662661620693e+01
5.306122448979591e-01 	 9.795918367346939e-01 	 5.951577761568213e+01
5.510204081632653e-01 	 9.795918367346939e-01 	 5.951496056517594e+01
5.714285714285714e-01 	 9.795918367346939e-01 	 5.951417314771383e+01
5.918367346938775e-01 	 9.795918367346939e-01 	 5.951341328953674e+01
6.122448979591836e-01 	 9.795918367346939e-01 	 5.951267912720964e+01
6.326530612244897e-01 	 9.795918367346939e-01 	 5.951196898010882e+01
6.530612244897959e-01 	 9.795918367346939e-01 	 5.951128132726554e+01
6.734693877551020e-01 	 9.795918367346939e-01 	 5.951061478776386e+01
6.938775510204082e-01 	 9.795918367346939e-01 	 5.950996810405734e+01
7.142857142857142e-01 	 9.795918367346939e-01 	 5.950934012769831e+01
7.346938775510203e-01 	 9.795918367346939e-01 	 5.950872980707237e+01
7.551020408163265e-01 	 9.795918367346939e-01 	 5.950813617680983e+01
7.755102040816326e-01 	 9.795918367346939e-01 	 5.950755834860583e+01
7.959183673469387e-01 	 9.795918367346939e-01 	 5.950699550323022e+01
8.163265306122448e-01 	 9.795918367346939e-01 	 5.950644688354680e+01
8.367346938775510e-01 	 9.795918367346939e-01 	 5.950591178839279e+01
8.571428571428571e-01 	 9.795918367346939e-01 	 5.950538956719419e+01
8.775510204081632e-01 	 9.795918367346939e-01 	 5.950487961521347e+01
8.979591836734693e-01 	 9.795918367346939e-01 	 5.950438136934262e+01
9.183673469387754e-01 	 9.795918367346939e-01 	 5.950389430436780e+01
9.387755102040816e-01 	 9.795918367346939e-01 	 5.950341792964401e+01
9.591836734693877e-01 	 9.795918367346939e-01 	 5.950295178612643e+01
9.795918367346939e-01 	 9.795918367346939e-01 	 5.950249544371404e+01
1.000000000000000e+00 	 9.795918367346939e-01 	 5.950204849886634e+01

0.000000000000000e+00 	 1.000000000000000e+00 	 5.923265751744057e+01
2.040816326530612e-02 	 1.000000000000000e+00 	 5.918073540487985e+01
4.081632653061224e-02 	 1.000000000000000e+00 	 5.916682854768199e+01
6.122448979591837e-02 	 1.000000000000000e+00 	 5.915845973120869e+01
8.163265306122448e-02 	 1.000000000000000e+00 	 5.915245469772897e+01
1.020408163265306e-01 	 1.000000000000000e+00 	 5.914776833587242e+01
1.224489795918367e-01 	 1.000000000000000e+00 	 5.914392462378404e+01
1.428571428571428e-01 	 1.000000000000000e+00 	 5.914066628569044e+01
1.632653061224490e-01 	 1.000000000000000e+00 	 5.913783840641070e+01
1.836734693877551e-01 	 1.000000000000000e+00 	 5.913534043702711e+01
2.040816326530612e-01 	 1.000000000000000e+00 	 5.913310340028760e+01
2.244897959183673e-01 	 1.000000000000000e+00 	 5.913107791687272e+01
2.448979591836735e-01 	 1.000000000000000e+00 	 5.912922741952273e+01
2.653061224489796e-01 	 1.000000000000000e+00 	 5.912752407157391e+01
2.857142857142857e-01 	 1.000000000000000e+00 	 5.912594619150463e+01
3.061224489795918e-01 	 1.000000000000000e+00 	 5.912447656225016e+01
3.265306122448979e-01 	 1.000000000000000e+00 	 5.912310128388174e+01
3.469387755102041e-01 	 1.000000000000000e+00 	 5.912180897269409e+01
3.673469387755102e-01 	 1.000000000000000e+00 	 5.912059018831021e+01
3.877551020408163e-01 	 1.000000000000000e+00 	 5.911943701508469e+01
4.081632653061224e-01 	 1.000000000000000e+00 	 5.911834275047619e+01
4.285714285714285e-01 	 1.000000000000000e+00 	 5.911730166917629e+01
4.489795918367346e-01 	 1.000000000000000e+00 	 5.911630884191644e+01
4.693877551020408e-01 	 1.000000000000000e+00 	 5.911535999441463e+01
4.897959183673469e-01 	 1.000000000000000e+00 	 5.911445139624270e+01
5.102040816326531e-01 	 1.000000000000000e+00 	 5.911357977230702e+01
5.306122448979591e-01 	 1.000000000000000e+00 	 5.911274223163631e+01
5.510204081632653e-01 	 1.000000000000000e+00 	 5.911193620956837e+01
5.714285714285714e-01 	 1.000000000000000e+00 	 5.911115942041984e+01
5.918367346938775e-01 	 1.000000000000000e+00 	 5.911040981843778e+01
6.122448979591836e-01 	 1.000000000000000e+00 	 5.910968556535256e+01
6.326530612244897e-01 	 1.000000000000000e+00 	 5.910898500323668e+01
6.530612244897959e-01 	 1.000000000000000e+00 	 5.910830663166136e+01
6.734693877551020e-01 	 1.000000000000000e+00 	 5.910764908835902e+01
6.938775510204082e-01 	 1.000000000000000e+00 	 5.910701113276536e+01
7.142857142857142e-01 	 1.000000000000000e+00 	 5.910639163194139e+01
7.346938775510203e-01 	 1.000000000000000e+00 	 5.910578954847361e+01
7.551020408163265e-01 	 1.000000000000000e+00 	 5.910520393002846e+01
7.755102040816326e-01 	 1.000000000000000e+00 	 5.910463390029640e+01
7.959183673469387e-01 	 1.000000000000000e+00 	 5.910407865110975e+01
8.163265306122448e-01 	 1.000000000000000e+00 	 5.910353743555620e+01
8.367346938775510e-01 	 1.000000000000000e+00 	 5.910300956194094e+01
8.571428571428571e-01 	 1.000000000000000e+00 	 5.910249438847475e+01
8.775510204081632e-01 	 1.000000000000000e+00 	 5.910199131858587e+01
8.979591836734693e-01 	 1.000000000000000e+00 	 5.910149979676986e+01
9.183673469387754e-01 	 1.000000000000000e+00 	 5.910101930490475e+01
9.387755102040816e-01 	 1.000000000000000e+00 	 5.910054935897050e+01
9.591836734693877e-01 	 1.000000000000000e+00 	 5.910008950612063e+01
9.795918367346939e-01 	 1.000000000000000e+00 	 5.909963932206147e+01
1.000000000000000e+00 	 1.000000000000000e+00 	 5.909919840870131e+01


==> fig_rosenbrock.dat <==
-3.000000000000000e+00 	 -3.000000000000000e+00 	 1.441600000000000e+04
-2.877551020408163e+00 	 -3.000000000000000e+00 	 1.273955192902582e+04
-2.755102040816327e+00 	 -3.000000000000000e+00 	 1.123015463257102e+04
-2.632653061224490e+00 	 -3.000000000000000e+00 	 9.875398454170409e+03
-2.510204081632653e+00 	 -3.000000000000000e+00 	 8.663413287639936e+03
-2.387755102040816e+00 	 -3.000000000000000e+00 	 7.582868577076640e+03
-2.265306122448980e+00 	 -3.000000000000000e+00 	 6.622973316858641e+03
-2.142857142857143e+00 	 -3.000000000000000e+00 	 5.773476051645147e+03
-2.020408163265306e+00 	 -3.000000000000000e+00 	 5.024664876376478e+03
-1.897959183673469e+00 	 -3.000000000000000e+00 	 4.367367436274038e+03
-1.775510204081633e+00 	 -3.000000000000000e+00 	 3.792950926840319e+03
-1.653061224489796e+00 	 -3.000000000000000e+00 	 3.293322093858920e+03
-1.530612244897959e+00 	 -3.000000000000000e+00 	 2.860927233394528e+03
-1.408163265306122e+00 	 -3.000000000000000e+00 	 2.488752191792917e+03
-1.285714285714286e+00 	 -3.000000000000000e+00 	 2.170322365680967e+03
-1.163265306122449e+00 	 -3.000000000000000e+00 	 1.899702701966642e+03
-1.040816326530612e+00 	 -3.000000000000000e+00 	 1.671497697839006e+03
-9.183673469387754e-01 	 -3.000000000000000e+00 	 1.480851400768214e+03
-7.959183673469390e-01 	 -3.000000000000000e+00 	 1.323447408505515e+03
-6.734693877551021e-01 	 -3.000000000000000e+00 	 1.195508869083252e+03
-5.510204081632653e-01 	 -3.000000000000000e+00 	 1.093798480814863e+03
-4.285714285714288e-01 	 -3.000000000000000e+00 	 1.015618492294877e+03
-3.061224489795920e-01 	 -3.000000000000000e+00 	 9.588107023989206e+02
-1.836734693877551e-01 	 -3.000000000000000e+00 	 9.217564602837114e+02
-6.122448979591866e-02 	 -3.000000000000000e+00 	 9.033766653870620e+02
6.122448979591821e-02 	 -3.000000000000000e+00 	 9.031317674278783e+02
1.836734693877551e-01 	 -3.000000000000000e+00 	 9.210217664061604e+02
3.061224489795920e-01 	 -3.000000000000000e+00 	 9.575862126030023e+02
4.285714285714284e-01 	 -3.000000000000000e+00 	 1.013904206580591e+03
5.510204081632653e-01 	 -3.000000000000000e+00 	 1.091594399182210e+03
6.734693877551021e-01 	 -3.000000000000000e+00 	 1.192814991532232e+03
7.959183673469385e-01 	 -3.000000000000000e+00 	 1.320263735036127e+03
9.183673469387754e-01 	 -3.000000000000000e+00 	 1.477177931380459e+03
1.040816326530612e+00 	 -3.000000000000000e+00 	 1.667334432532883e+03
1.163265306122449e+00 	 -3.000000000000000e+00 	 1.895049640742152e+03
1.285714285714286e+00 	 -3.000000000000000e+00 	 2.165179508538109e+03
1.408163265306122e+00 	 -3.000000000000000e+00 	 2.483119538731691e+03
1.530612244897959e+00 	 -3.000000000000000e+00 	 2.854804784414936e+03
1.653061224489796e+00 	 -3.000000000000000e+00 	 3.286709848960961e+03
1.775510204081632e+00 	 -3.000000000000000e+00 	 3.785848886023990e+03
1.897959183673469e+00 	 -3.000000000000000e+00 	 4.359775599539344e+03
2.020408163265306e+00 	 -3.000000000000000e+00 	 5.016583243723416e+03
2.142857142857142e+00 	 -3.000000000000000e+00 	 5.764904623073715e+03
2.265306122448980e+00 	 -3.000000000000000e+00 	 6.613912092368844e+03
2.387755102040816e+00 	 -3.000000000000000e+00 	 7.573317556668477e+03
2.510204081632653e+00 	 -3.000000000000000e+00 	 8.653372471313402e+03
2.632653061224490e+00 	 -3.000000000000000e+00 	 9.864867841925510e+03
2.755102040816326e+00 	 -3.000000000000000e+00 	 1.121913422440774e+04
2.877551020408163e+00 	 -3.000000000000000e+00 	 1.272804172494419e+04
3.000000000000000e+00 	 -3.000000000000000e+00 	 1.440400000000000e+04

-3.000000000000000e+00 	 -2.877551020408163e+00 	 1.412362182423990e+04
-2.877551020408163e+00 	 -2.877551020408163e+00 	 1.246479906244812e+04
-2.755102040816327e+00 	 -2.877551020408163e+00 	 1.097229268729311e+04
-2.632653061224490e+00 	 -2.877551020408163e+00 	 9.633693042309702e+03
-2.510204081632653e+00 	 -2.877551020408163e+00 	 8.437130021313829e+03
-2.387755102040816e+00 	 -2.877551020408163e+00 	 7.371273068402532e+03
-2.265306122448980e+00 	 -2.877551020408163e+00 	 6.425331177953932e+03
-2.142857142857143e+00 	 -2.877551020408163e+00 	 5.589052894627238e+03
-2.020408163265306e+00 	 -2.877551020408163e+00 	 4.852726313362767e+03
-1.897959183673469e+00 	 -2.877551020408163e+00 	 4.207179079381925e+03
-1.775510204081633e+00 	 -2.877551020408163e+00 	 3.643778388187206e+03
-1.653061224489796e+00 	 -2.877551020408163e+00 	 3.154430985562208e+03
-1.530612244897959e+00 	 -2.877551020408163e+00 	 2.731583167571613e+03
-1.408163265306122e+00 	 -2.877551020408163e+00 	 2.368220780561202e+03
-1.285714285714286e+00 	 -2.877551020408163e+00 	 2.057869221157851e+03
-1.163265306122449e+00 	 -2.877551020408163e+00 	 1.794593436269526e+03
-1.040816326530612e+00 	 -2.877551020408163e+00 	 1.572997923085290e+03
-9.183673469387754e-01 	 -2.877551020408163e+00 	 1.388226729075296e+03
-7.959183673469390e-01 	 -2.877551020408163e+00 	 1.235963451990797e+03
-6.734693877551021e-01 	 -2.877551020408163e+00 	 1.112431239864134e+03
-5.510204081632653e-01 	 -2.877551020408163e+00 	 1.014392791008744e+03
-4.285714285714288e-01 	 -2.877551020408163e+00 	 9.391503540191588e+02
-3.061224489795920e-01 	 -2.877551020408163e+00 	 8.845457277710018e+02
-1.836734693877551e-01 	 -2.877551020408163e+00 	 8.489602614209924e+02
-6.122448979591866e-02 	 -2.877551020408163e+00 	 8.313148544069431e+02
6.122448979591821e-02 	 -2.877551020408163e+00 	 8.310699564477595e+02
1.836734693877551e-01 	 -2.877551020408163e+00 	 8.482255675434415e+02
3.061224489795920e-01 	 -2.877551020408163e+00 	 8.833212379750835e+02
4.285714285714284e-01 	 -2.877551020408163e+00 	 9.374360683048728e+02
5.510204081632653e-01 	 -2.877551020408163e+00 	 1.012188709376091e+03
6.734693877551021e-01 	 -2.877551020408163e+00 	 1.109737362313114e+03
7.959183673469385e-01 	 -2.877551020408163e+00 	 1.232779778521409e+03
9.183673469387754e-01 	 -2.877551020408163e+00 	 1.384553259687541e+03
1.040816326530612e+00 	 -2.877551020408163e+00 	 1.568834657779166e+03
1.163265306122449e+00 	 -2.877551020408163e+00 	 1.789940375045037e+03
1.285714285714286e+00 	 -2.877551020408163e+00 	 2.052726364014993e+03
1.408163265306122e+00 	 -2.877551020408163e+00 	 2.362588127499977e+03
1.530612244897959e+00 	 -2.877551020408163e+00 	 2.725460718592021e+03
1.653061224489796e+00 	 -2.877551020408163e+00 	 3.147818740664247e+03
1.775510204081632e+00 	 -2.877551020408163e+00 	 3.636676347370879e+03
1.897959183673469e+00 	 -2.877551020408163e+00 	 4.199587242647232e+03
2.020408163265306e+00 	 -2.877551020408163e+00 	 4.844644680709705e+03
2.142857142857142e+00 	 -2.877551020408163e+00 	 5.580481466055807e+03
2.265306122448980e+00 	 -2.877551020408163e+00 	 6.416269953464135e+03
2.387755102040816e+00 	 -2.877551020408163e+00 	 7.361722047994369e+03
2.510204081632653e+00 	 -2.877551020408163e+00 	 8.427089204987296e+03
2.632653061224490e+00 	 -2.877551020408163e+00 	 9.623162430064804e+03
2.755102040816326e+00 	 -2.877551020408163e+00 	 1.096127227912984e+04
2.877551020408163e+00 	 -2.877551020408163e+00 	 1.245328885836648e+04
3.000000000000000e+00 	 -2.877551020408163e+00 	 1.411162182423990e+04

-3.000000000000000e+00 	 -2.755102040816327e+00 	 1.383424239900042e+04
-2.877551020408163e+00 	 -2.755102040816327e+00 	 1.219304494639104e+04
-2.755102040816327e+00 	 -2.755102040816327e+00 	 1.071742949253582e+04
-2.632653061224490e+00 	 -2.755102040816327e+00 	 9.394986380969613e+03
-2.510204081632653e+00 	 -2.755102040816327e+00 	 8.213845505508343e+03
-2.387755102040816e+00 	 -2.755102040816327e+00 	 7.162676310249043e+03
-2.265306122448980e+00 	 -2.755102040816327e+00 	 6.230687789569839e+03
-2.142857142857143e+00 	 -2.755102040816327e+00 	 5.407628488129944e+03
-2.020408163265306e+00 	 -2.755102040816327e+00 	 4.683786500869674e+03
-1.897959183673469e+00 	 -2.755102040816327e+00 	 4.049989473010430e+03
-1.775510204081633e+00 	 -2.755102040816327e+00 	 3.497604600054711e+03
-1.653061224489796e+00 	 -2.755102040816327e+00 	 3.018538627786112e+03
-1.530612244897959e+00 	 -2.755102040816327e+00 	 2.605237852269316e+03
-1.408163265306122e+00 	 -2.755102040816327e+00 	 2.250688119850104e+03
-1.285714285714286e+00 	 -2.755102040816327e+00 	 1.948414827155352e+03
-1.163265306122449e+00 	 -2.755102040816327e+00 	 1.692482921093027e+03
-1.040816326530612e+00 	 -2.755102040816327e+00 	 1.477496898852190e+03
-9.183673469387754e-01 	 -2.755102040816327e+00 	 1.298600807902996e+03
-7.959183673469390e-01 	 -2.755102040816327e+00 	 1.151478245996697e+03
-6.734693877551021e-01 	 -2.755102040816327e+00 	 1.032352361165633e+03
-5.510204081632653e-01 	 -2.755102040816327e+00 	 9.379858517232426e+02
-4.285714285714288e-01 	 -2.755102040816327e+00 	 8.656809662640570e+02
-3.061224489795920e-01 	 -2.755102040816327e+00 	 8.132795036636998e+02
-1.836734693877551e-01 	 -2.755102040816327e+00 	 7.791628130788903e+02
-6.122448979591866e-02 	 -2.755102040816327e+00 	 7.622517939474408e+02
6.122448979591821e-02 	 -2.755102040816327e+00 	 7.620068959882572e+02
1.836734693877551e-01 	 -2.755102040816327e+00 	 7.784281192013393e+02
3.061224489795920e-01 	 -2.755102040816327e+00 	 8.120550138677814e+02
4.285714285714284e-01 	 -2.755102040816327e+00 	 8.639666805497710e+02
5.510204081632653e-01 	 -2.755102040816327e+00 	 9.357817700905896e+02
6.734693877551021e-01 	 -2.755102040816327e+00 	 1.029658483614613e+03
7.959183673469385e-01 	 -2.755102040816327e+00 	 1.148294572527308e+03
9.183673469387754e-01 	 -2.755102040816327e+00 	 1.294927338515241e+03
1.040816326530612e+00 	 -2.755102040816327e+00 	 1.473333633546067e+03
1.163265306122449e+00 	 -2.755102040816327e+00 	 1.687829859868537e+03
1.285714285714286e+00 	 -2.755102040816327e+00 	 1.943271970012494e+03
1.408163265306122e+00 	 -2.755102040816327e+00 	 2.245055466788879e+03
1.530612244897959e+00 	 -2.755102040816327e+00 	 2.599115403289724e+03
1.653061224489796e+00 	 -2.755102040816327e+00 	 3.011926382888151e+03
1.775510204081632e+00 	 -2.755102040816327e+00 	 3.490502559238384e+03
1.897959183673469e+00 	 -2.755102040816327e+00 	 4.042397636275737e+03
2.020408163265306e+00 	 -2.755102040816327e+00 	 4.675704868216612e+03
2.142857142857142e+00 	 -2.755102040816327e+00 	 5.399057059558513e+03
2.265306122448980e+00 	 -2.755102040816327e+00 	 6.221626565080042e+03
2.387755102040816e+00 	 -2.755102040816327e+00 	 7.153125289840880e+03
2.510204081632653e+00 	 -2.755102040816327e+00 	 8.203804689181805e+03
2.632653061224490e+00 	 -2.755102040816327e+00 	 9.384455768724714e+03
2.755102040816326e+00 	 -2.755102040816327e+00 	 1.070640908437256e+04
2.877551020408163e+00 	 -2.755102040816327e+00 	 1.218153474230940e+04
3.000000000000000e+00 	 -2.755102040816327e+00 	 1.382224239900042e+04

-3.000000000000000e+00 	 -2.632653061224490e+00 	 1.354786172428155e+04
-2.877551020408163e+00 	 -2.632653061224490e+00 	 1.192428958085457e+04
-2.755102040816327e+00 	 -2.632653061224490e+00 	 1.046556504829915e+04
-2.632653061224490e+00 	 -2.632653061224490e+00 	 9.159278470150140e+03
-2.510204081632653e+00 	 -2.632653061224490e+00 	 7.993559740223469e+03
-2.387755102040816e+00 	 -2.632653061224490e+00 	 6.957078302616168e+03
-2.265306122448980e+00 	 -2.632653061224490e+00 	 6.039043151706364e+03
-2.142857142857143e+00 	 -2.632653061224490e+00 	 5.229202832153268e+03
-2.020408163265306e+00 	 -2.632653061224490e+00 	 4.517845438897196e+03
-1.897959183673469e+00 	 -2.632653061224490e+00 	 3.895798617159552e+03
-1.775510204081633e+00 	 -2.632653061224490e+00 	 3.354429562442831e+03
-1.653061224489796e+00 	 -2.632653061224490e+00 	 2.885645020530631e+03
-1.530612244897959e+00 	 -2.632653061224490e+00 	 2.481891287487635e+03
-1.408163265306122e+00 	 -2.632653061224490e+00 	 2.136154209659623e+03
-1.285714285714286e+00 	 -2.632653061224490e+00 	 1.841959183673470e+03
-1.163265306122449e+00 	 -2.632653061224490e+00 	 1.593371156437143e+03
-1.040816326530612e+00 	 -2.632653061224490e+00 	 1.384994625139706e+03
-9.183673469387754e-01 	 -2.632653061224490e+00 	 1.211973637251312e+03
-7.959183673469390e-01 	 -2.632653061224490e+00 	 1.069991790523212e+03
-6.734693877551021e-01 	 -2.632653061224490e+00 	 9.552722329877477e+02
-5.510204081632653e-01 	 -2.632653061224490e+00 	 8.645776629583571e+02
-4.285714285714288e-01 	 -2.632653061224490e+00 	 7.952103290295711e+02
-3.061224489795920e-01 	 -2.632653061224490e+00 	 7.450120300770138e+02
-1.836734693877551e-01 	 -2.632653061224490e+00 	 7.123641152574043e+02
-6.122448979591866e-02 	 -2.632653061224490e+00 	 6.961874840085547e+02
6.122448979591821e-02 	 -2.632653061224490e+00 	 6.959425860493711e+02
1.836734693877551e-01 	 -2.632653061224490e+00 	 7.116294213798533e+02
3.061224489795920e-01 	 -2.632653061224490e+00 	 7.437875402810955e+02
4.285714285714284e-01 	 -2.632653061224490e+00 	 7.934960433152854e+02
5.510204081632653e-01 	 -2.632653061224490e+00 	 8.623735813257041e+02
6.734693877551021e-01 	 -2.632653061224490e+00 	 9.525783554367273e+02
7.959183673469385e-01 	 -2.632653061224490e+00 	 1.066808117053823e+03
9.183673469387754e-01 	 -2.632653061224490e+00 	 1.208300167863557e+03
1.040816326530612e+00 	 -2.632653061224490e+00 	 1.380831359833583e+03
1.163265306122449e+00 	 -2.632653061224490e+00 	 1.588718095212654e+03
1.285714285714286e+00 	 -2.632653061224490e+00 	 1.836816326530612e+03
1.408163265306122e+00 	 -2.632653061224490e+00 	 2.130521556598397e+03
1.530612244897959e+00 	 -2.632653061224490e+00 	 2.475768838508043e+03
1.653061224489796e+00 	 -2.632653061224490e+00 	 2.879032775632671e+03
1.775510204081632e+00 	 -2.632653061224490e+00 	 3.347327521626503e+03
1.897959183673469e+00 	 -2.632653061224490e+00 	 3.888206780424859e+03
2.020408163265306e+00 	 -2.632653061224490e+00 	 4.509763806244134e+03
2.142857142857142e+00 	 -2.632653061224490e+00 	 5.220631403581838e+03
2.265306122448980e+00 	 -2.632653061224490e+00 	 6.029981927216568e+03
2.387755102040816e+00 	 -2.632653061224490e+00 	 6.947527282208005e+03
2.510204081632653e+00 	 -2.632653061224490e+00 	 7.983518923896931e+03
2.632653061224490e+00 	 -2.632653061224490e+00 	 9.148747857905242e+03
2.755102040816326e+00 	 -2.632653061224490e+00 	 1.045454464013588e+04
2.877551020408163e+00 	 -2.632653061224490e+00 	 1.191277937677293e+04
3.000000000000000e+00 	 -2.632653061224490e+00 	 1.353586172428155e+04

-3.000000000000000e+00 	 -2.510204081632653e+00 	 1.326447980008330e+04
-2.877551020408163e+00 	 -2.510204081632653e+00 	 1.165853296583871e+04
-2.755102040816327e+00 	 -2.510204081632653e+00 	 1.021669935458310e+04
-2.632653061224490e+00 	 -2.510204081632653e+00 	 8.926569309851287e+03
-2.510204081632653e+00 	 -2.510204081632653e+00 	 7.776272725459212e+03
-2.387755102040816e+00 	 -2.510204081632653e+00 	 6.754479045503909e+03
-2.265306122448980e+00 	 -2.510204081632653e+00 	 5.850397264363506e+03
-2.142857142857143e+00 	 -2.510204081632653e+00 	 5.053775926697209e+03
-2.020408163265306e+00 	 -2.510204081632653e+00 	 4.354903127445335e+03
-1.897959183673469e+00 	 -2.510204081632653e+00 	 3.744606511829290e+03
-1.775510204081633e+00 	 -2.510204081632653e+00 	 3.214253275351568e+03
-1.653061224489796e+00 	 -2.510204081632653e+00 	 2.755750163795767e+03
-1.530612244897959e+00 	 -2.510204081632653e+00 	 2.361543473226570e+03
-1.408163265306122e+00 	 -2.510204081632653e+00 	 2.024619049989756e+03
-1.285714285714286e+00 	 -2.510204081632653e+00 	 1.738502290712203e+03
-1.163265306122449e+00 	 -2.510204081632653e+00 	 1.497258142301876e+03
-1.040816326530612e+00 	 -2.510204081632653e+00 	 1.295491101947838e+03
-9.183673469387754e-01 	 -2.510204081632653e+00 	 1.128345217120244e+03
-7.959183673469390e-01 	 -2.510204081632653e+00 	 9.915040855703435e+02
-6.734693877551021e-01 	 -2.510204081632653e+00 	 8.811908553304789e+02
-5.510204081632653e-01 	 -2.510204081632653e+00 	 7.941682247140882e+02
-4.285714285714288e-01 	 -2.510204081632653e+00 	 7.277384423157019e+02
-3.061224489795920e-01 	 -2.510204081632653e+00 	 6.797433070109445e+02
-1.836734693877551e-01 	 -2.510204081632653e+00 	 6.485641679565347e+02
-6.122448979591866e-02 	 -2.510204081632653e+00 	 6.331219245902851e+02
6.122448979591821e-02 	 -2.510204081632653e+00 	 6.328770266311014e+02
1.836734693877551e-01 	 -2.510204081632653e+00 	 6.478294740789837e+02
3.061224489795920e-01 	 -2.510204081632653e+00 	 6.785188172150262e+02
4.285714285714284e-01 	 -2.510204081632653e+00 	 7.260241566014161e+02
5.510204081632653e-01 	 -2.510204081632653e+00 	 7.919641430814352e+02
6.734693877551021e-01 	 -2.510204081632653e+00 	 8.784969777794586e+02
7.959183673469385e-01 	 -2.510204081632653e+00 	 9.883204121009552e+02
9.183673469387754e-01 	 -2.510204081632653e+00 	 1.124671747732488e+03
1.040816326530612e+00 	 -2.510204081632653e+00 	 1.291327836641715e+03
1.163265306122449e+00 	 -2.510204081632653e+00 	 1.492605081077387e+03
1.285714285714286e+00 	 -2.510204081632653e+00 	 1.733359433569346e+03
1.408163265306122e+00 	 -2.510204081632653e+00 	 2.018986396928531e+03
1.530612244897959e+00 	 -2.510204081632653e+00 	 2.355421024246978e+03
1.653061224489796e+00 	 -2.510204081632653e+00 	 2.749137918897807e+03
1.775510204081632e+00 	 -2.510204081632653e+00 	 3.207151234535241e+03
1.897959183673469e+00 	 -2.510204081632653e+00 	 3.737014675094596e+03
2.020408163265306e+00 	 -2.510204081632653e+00 	 4.346821494792272e+03
2.142857142857142e+00 	 -2.510204081632653e+00 	 5.045204498125779e+03
2.265306122448980e+00 	 -2.510204081632653e+00 	 5.841336039873710e+03
2.387755102040816e+00 	 -2.510204081632653e+00 	 6.744928025095746e+03
2.510204081632653e+00 	 -2.510204081632653e+00 	 7.766231909132677e+03
2.632653061224490e+00 	 -2.510204081632653e+00 	 8.916038697606389e+03
2.755102040816326e+00 	 -2.510204081632653e+00 	 1.020567894641983e+04
2.877551020408163e+00 	 -2.510204081632653e+00 	 1.164702276175708e+04
3.000000000000000e+00 	 -2.510204081632653e+00 	 1.325247980008330e+04

-3.000000000000000e+00 	 -2.387755102040816e+00 	 1.298409662640566e+04
-2.877551020408163e+00 	 -2.387755102040816e+00 	 1.139577510134348e+04
-2.755102040816327e+00 	 -2.387755102040816e+00 	 9.970832411387664e+03
-2.632653061224490e+00 	 -2.387755102040816e+00 	 8.696858900073048e+03
-2.510204081632653e+00 	 -2.387755102040816e+00 	 7.561984461215570e+03
-2.387755102040816e+00 	 -2.387755102040816e+00 	 6.554878538912270e+03
-2.265306122448980e+00 	 -2.387755102040816e+00 	 5.664750127541263e+03
-2.142857142857143e+00 	 -2.387755102040816e+00 	 4.881347771761764e+03
-2.020408163265306e+00 	 -2.387755102040816e+00 	 4.194959566514091e+03
-1.897959183673469e+00 	 -2.387755102040816e+00 	 3.596413157019644e+03
-1.775510204081633e+00 	 -2.387755102040816e+00 	 3.077075738780922e+03
-1.653061224489796e+00 	 -2.387755102040816e+00 	 2.628854057581520e+03
-1.530612244897959e+00 	 -2.387755102040816e+00 	 2.244194409486121e+03
-1.408163265306122e+00 	 -2.387755102040816e+00 	 1.916082640840508e+03
-1.285714285714286e+00 	 -2.387755102040816e+00 	 1.638044148271553e+03
-1.163265306122449e+00 	 -2.387755102040816e+00 	 1.404143878687226e+03
-1.040816326530612e+00 	 -2.387755102040816e+00 	 1.208986329276587e+03
-9.183673469387754e-01 	 -2.387755102040816e+00 	 1.047715547509792e+03
-7.959183673469390e-01 	 -2.387755102040816e+00 	 9.160151311380914e+02
-6.734693877551021e-01 	 -2.387755102040816e+00 	 8.101082281938266e+02
-5.510204081632653e-01 	 -2.387755102040816e+00 	 7.267575369904355e+02
-4.285714285714288e-01 	 -2.387755102040816e+00 	 6.632653061224488e+02
-3.061224489795920e-01 	 -2.387755102040816e+00 	 6.174733344654913e+02
-1.836734693877551e-01 	 -2.387755102040816e+00 	 5.877629711762814e+02
-6.122448979591866e-02 	 -2.387755102040816e+00 	 5.730551156926318e+02
6.122448979591821e-02 	 -2.387755102040816e+00 	 5.728102177334482e+02
1.836734693877551e-01 	 -2.387755102040816e+00 	 5.870282772987305e+02
3.061224489795920e-01 	 -2.387755102040816e+00 	 6.162488446695730e+02
4.285714285714284e-01 	 -2.387755102040816e+00 	 6.615510204081631e+02
5.510204081632653e-01 	 -2.387755102040816e+00 	 7.245534553577825e+02
6.734693877551021e-01 	 -2.387755102040816e+00 	 8.074143506428062e+02
7.959183673469385e-01 	 -2.387755102040816e+00 	 9.128314576687033e+02
9.183673469387754e-01 	 -2.387755102040816e+00 	 1.044042078122037e+03
1.040816326530612e+00 	 -2.387755102040816e+00 	 1.204823063970464e+03
1.163265306122449e+00 	 -2.387755102040816e+00 	 1.399490817462736e+03
1.285714285714286e+00 	 -2.387755102040816e+00 	 1.632901291128696e+03
1.408163265306122e+00 	 -2.387755102040816e+00 	 1.910449987779282e+03
1.530612244897959e+00 	 -2.387755102040816e+00 	 2.238071960506529e+03
1.653061224489796e+00 	 -2.387755102040816e+00 	 2.622241812683559e+03
1.775510204081632e+00 	 -2.387755102040816e+00 	 3.069973697964595e+03
1.897959183673469e+00 	 -2.387755102040816e+00 	 3.588821320284950e+03
2.020408163265306e+00 	 -2.387755102040816e+00 	 4.186877933861028e+03
2.142857142857142e+00 	 -2.387755102040816e+00 	 4.872776343190334e+03
2.265306122448980e+00 	 -2.387755102040816e+00 	 5.655688903051467e+03
2.387755102040816e+00 	 -2.387755102040816e+00 	 6.545327518504108e+03
2.510204081632653e+00 	 -2.387755102040816e+00 	 7.551943644889037e+03
2.632653061224490e+00 	 -2.387755102040816e+00 	 8.686328287828150e+03
2.755102040816326e+00 	 -2.387755102040816e+00 	 9.959812003224393e+03
2.877551020408163e+00 	 -2.387755102040816e+00 	 1.138426489726184e+04
3.000000000000000e+00 	 -2.387755102040816e+00 	 1.297209662640566e+04

-3.000000000000000e+00 	 -2.265306122448980e+00 	 1.270671220324865e+04
-2.877551020408163e+00 	 -2.265306122448980e+00 	 1.113601598736886e+04
-2.755102040816327e+00 	 -2.265306122448980e+00 	 9.727964218712845e+03
-2.632653061224490e+00 	 -2.265306122448980e+00 	 8.470147240815428e+03
-2.510204081632653e+00 	 -2.265306122448980e+00 	 7.350694947492549e+03
-2.387755102040816e+00 	 -2.265306122448980e+00 	 6.358276782841244e+03
-2.265306122448980e+00 	 -2.265306122448980e+00 	 5.482101741239638e+03
-2.142857142857143e+00 	 -2.265306122448980e+00 	 4.711918367346938e+03
-2.020408163265306e+00 	 -2.265306122448980e+00 	 4.038014756103462e+03
-1.897959183673469e+00 	 -2.265306122448980e+00 	 3.451218552730615e+03
-1.775510204081633e+00 	 -2.265306122448980e+00 	 2.942896952730892e+03
-1.653061224489796e+00 	 -2.265306122448980e+00 	 2.504956701887888e+03
-1.530612244897959e+00 	 -2.265306122448980e+00 	 2.129844096266290e+03
-1.408163265306122e+00 	 -2.265306122448980e+00 	 1.810544982211876e+03
-1.285714285714286e+00 	 -2.265306122448980e+00 	 1.540584756351520e+03
-1.163265306122449e+00 	 -2.265306122448980e+00 	 1.314028365593192e+03
-1.040816326530612e+00 	 -2.265306122448980e+00 	 1.125480307125953e+03
-9.183673469387754e-01 	 -2.265306122448980e+00 	 9.700846284199577e+02
-7.959183673469390e-01 	 -2.265306122448980e+00 	 8.435249272264562e+02
-6.734693877551021e-01 	 -2.265306122448980e+00 	 7.420243515777909e+02
-5.510204081632653e-01 	 -2.265306122448980e+00 	 6.623455997873995e+02
-4.285714285714288e-01 	 -2.265306122448980e+00 	 6.017909204498126e+02
-3.061224489795920e-01 	 -2.265306122448980e+00 	 5.582021124406549e+02
-1.836734693877551e-01 	 -2.265306122448980e+00 	 5.299605249166449e+02
-6.122448979591866e-02 	 -2.265306122448980e+00 	 5.159870573155952e+02
6.122448979591821e-02 	 -2.265306122448980e+00 	 5.157421593564115e+02
1.836734693877551e-01 	 -2.265306122448980e+00 	 5.292258310390939e+02
3.061224489795920e-01 	 -2.265306122448980e+00 	 5.569776226447366e+02
4.285714285714284e-01 	 -2.265306122448980e+00 	 6.000766347355269e+02
5.510204081632653e-01 	 -2.265306122448980e+00 	 6.601415181547464e+02
6.734693877551021e-01 	 -2.265306122448980e+00 	 7.393304740267705e+02
7.959183673469385e-01 	 -2.265306122448980e+00 	 8.403412537570680e+02
9.183673469387754e-01 	 -2.265306122448980e+00 	 9.664111590322026e+02
1.040816326530612e+00 	 -2.265306122448980e+00 	 1.121317041819830e+03
1.163265306122449e+00 	 -2.265306122448980e+00 	 1.309375304368702e+03
1.285714285714286e+00 	 -2.265306122448980e+00 	 1.535441899208663e+03
1.408163265306122e+00 	 -2.265306122448980e+00 	 1.804912329150649e+03
1.530612244897959e+00 	 -2.265306122448980e+00 	 2.123721647286698e+03
1.653061224489796e+00 	 -2.265306122448980e+00 	 2.498344456989929e+03
1.775510204081632e+00 	 -2.265306122448980e+00 	 2.935794911914564e+03
1.897959183673469e+00 	 -2.265306122448980e+00 	 3.443626715995922e+03
2.020408163265306e+00 	 -2.265306122448980e+00 	 4.029933123450401e+03
2.142857142857142e+00 	 -2.265306122448980e+00 	 4.703346938775507e+03
2.265306122448980e+00 	 -2.265306122448980e+00 	 5.473040516749841e+03
2.387755102040816e+00 	 -2.265306122448980e+00 	 6.348725762433081e+03
2.510204081632653e+00 	 -2.265306122448980e+00 	 7.340654131166016e+03
2.632653061224490e+00 	 -2.265306122448980e+00 	 8.459616628570529e+03
2.755102040816326e+00 	 -2.265306122448980e+00 	 9.716943810549572e+03
2.877551020408163e+00 	 -2.265306122448980e+00 	 1.112450578328722e+04
3.000000000000000e+00 	 -2.265306122448980e+00 	 1.269471220324865e+04

-3.000000000000000e+00 	 -2.142857142857143e+00 	 1.243232653061224e+04
-2.877551020408163e+00 	 -2.142857142857143e+00 	 1.087925562391485e+04
-2.755102040816327e+00 	 -2.142857142857143e+00 	 9.488094776558639e+03
-2.632653061224490e+00 	 -2.142857142857143e+00 	 8.246434332078421e+03
-2.510204081632653e+00 	 -2.142857142857143e+00 	 7.142404184290142e+03
-2.387755102040816e+00 	 -2.142857142857143e+00 	 6.164673777290835e+03
-2.265306122448980e+00 	 -2.142857142857143e+00 	 5.302452105458628e+03
-2.142857142857143e+00 	 -2.142857142857143e+00 	 4.545487713452727e+03
-2.020408163265306e+00 	 -2.142857142857143e+00 	 3.884068696213450e+03
-1.897959183673469e+00 	 -2.142857142857143e+00 	 3.309022698962202e+03
-1.775510204081633e+00 	 -2.142857142857143e+00 	 2.811716917201477e+03
-1.653061224489796e+00 	 -2.142857142857143e+00 	 2.384058096714873e+03
-1.530612244897959e+00 	 -2.142857142857143e+00 	 2.018492533567074e+03
-1.408163265306122e+00 	 -2.142857142857143e+00 	 1.708006074103859e+03
-1.285714285714286e+00 	 -2.142857142857143e+00 	 1.446124114952103e+03
-1.163265306122449e+00 	 -2.142857142857143e+00 	 1.226911603019774e+03
-1.040816326530612e+00 	 -2.142857142857143e+00 	 1.044973035495935e+03
-9.183673469387754e-01 	 -2.142857142857143e+00 	 8.954524598507387e+02
-7.959183673469390e-01 	 -2.142857142857143e+00 	 7.740334738354370e+02
-6.734693877551021e-01 	 -2.142857142857143e+00 	 6.769392254823714e+02
-5.510204081632653e-01 	 -2.142857142857143e+00 	 6.009324131049797e+02
-4.285714285714288e-01 	 -2.142857142857143e+00 	 5.433152852977927e+02
-3.061224489795920e-01 	 -2.142857142857143e+00 	 5.019296409364347e+02
-1.836734693877551e-01 	 -2.142857142857143e+00 	 4.751568291776246e+02
-6.122448979591866e-02 	 -2.142857142857143e+00 	 4.619177494591748e+02
6.122448979591821e-02 	 -2.142857142857143e+00 	 4.616728514999911e+02
1.836734693877551e-01 	 -2.142857142857143e+00 	 4.744221353000736e+02
3.061224489795920e-01 	 -2.142857142857143e+00 	 5.007051511405164e+02
4.285714285714284e-01 	 -2.142857142857143e+00 	 5.416009995835069e+02
5.510204081632653e-01 	 -2.142857142857143e+00 	 5.987283314723267e+02
6.734693877551021e-01 	 -2.142857142857143e+00 	 6.742453479313510e+02
7.959183673469385e-01 	 -2.142857142857143e+00 	 7.708498003660488e+02
9.183673469387754e-01 	 -2.142857142857143e+00 	 8.917789904629836e+02
1.040816326530612e+00 	 -2.142857142857143e+00 	 1.040809770189812e+03
1.163265306122449e+00 	 -2.142857142857143e+00 	 1.222258541795285e+03
1.285714285714286e+00 	 -2.142857142857143e+00 	 1.440981257809246e+03
1.408163265306122e+00 	 -2.142857142857143e+00 	 1.702373421042634e+03
1.530612244897959e+00 	 -2.142857142857143e+00 	 2.012370084587482e+03
1.653061224489796e+00 	 -2.142857142857143e+00 	 2.377445851816914e+03
1.775510204081632e+00 	 -2.142857142857143e+00 	 2.804614876385150e+03
1.897959183673469e+00 	 -2.142857142857143e+00 	 3.301430862227508e+03
2.020408163265306e+00 	 -2.142857142857143e+00 	 3.875987063560389e+03
2.142857142857142e+00 	 -2.142857142857143e+00 	 4.536916284881297e+03
2.265306122448980e+00 	 -2.142857142857143e+00 	 5.293390880968832e+03
2.387755102040816e+00 	 -2.142857142857143e+00 	 6.155122756882673e+03
2.510204081632653e+00 	 -2.142857142857143e+00 	 7.132363367963607e+03
2.632653061224490e+00 	 -2.142857142857143e+00 	 8.235903719833523e+03
2.755102040816326e+00 	 -2.142857142857143e+00 	 9.477074368395366e+03
2.877551020408163e+00 	 -2.142857142857143e+00 	 1.086774541983322e+04
3.000000000000000e+00 	 -2.142857142857143e+00 	 1.242032653061224e+04

-3.000000000000000e+00 	 -2.020408163265306e+00 	 1.216093960849646e+04
-2.877551020408163e+00 	 -2.020408163265306e+00 	 1.062549401098147e+04
-2.755102040816327e+00 	 -2.020408163265306e+00 	 9.251224084925050e+03
-2.632653061224490e+00 	 -2.020408163265306e+00 	 8.025720173862030e+03
-2.510204081632653e+00 	 -2.020408163265306e+00 	 6.937112171608352e+03
-2.387755102040816e+00 	 -2.020408163265306e+00 	 5.974069522261044e+03
-2.265306122448980e+00 	 -2.020408163265306e+00 	 5.125801220198234e+03
-2.142857142857143e+00 	 -2.020408163265306e+00 	 4.382055810079132e+03
-2.020408163265306e+00 	 -2.020408163265306e+00 	 3.733121386844055e+03
-1.897959183673469e+00 	 -2.020408163265306e+00 	 3.169825595714405e+03
-1.775510204081633e+00 	 -2.020408163265306e+00 	 2.683535632192681e+03
-1.653061224489796e+00 	 -2.020408163265306e+00 	 2.266158242062476e+03
-1.530612244897959e+00 	 -2.020408163265306e+00 	 1.910139721388474e+03
-1.408163265306122e+00 	 -2.020408163265306e+00 	 1.608465916516459e+03
-1.285714285714286e+00 	 -2.020408163265306e+00 	 1.354662224073303e+03
-1.163265306122449e+00 	 -2.020408163265306e+00 	 1.142793590966973e+03
-1.040816326530612e+00 	 -2.020408163265306e+00 	 9.674645143865331e+02
-9.183673469387754e-01 	 -2.020408163265306e+00 	 8.238190418021367e+02
-7.959183673469390e-01 	 -2.020408163265306e+00 	 7.075407709650343e+02
-6.734693877551021e-01 	 -2.020408163265306e+00 	 6.148528499075683e+02
-5.510204081632653e-01 	 -2.020408163265306e+00 	 5.425179769431763e+02
-4.285714285714288e-01 	 -2.020408163265306e+00 	 4.878384006663888e+02
-3.061224489795920e-01 	 -2.020408163265306e+00 	 4.486559199528309e+02
-1.836734693877551e-01 	 -2.020408163265306e+00 	 4.233518839592207e+02
-6.122448979591866e-02 	 -2.020408163265306e+00 	 4.108471921233708e+02
6.122448979591821e-02 	 -2.020408163265306e+00 	 4.106022941641871e+02
1.836734693877551e-01 	 -2.020408163265306e+00 	 4.226171900816697e+02
3.061224489795920e-01 	 -2.020408163265306e+00 	 4.474314301569125e+02
4.285714285714284e-01 	 -2.020408163265306e+00 	 4.861241149521031e+02
5.510204081632653e-01 	 -2.020408163265306e+00 	 5.403138953105233e+02
6.734693877551021e-01 	 -2.020408163265306e+00 	 6.121589723565479e+02
7.959183673469385e-01 	 -2.020408163265306e+00 	 7.043570974956461e+02
9.183673469387754e-01 	 -2.020408163265306e+00 	 8.201455724143816e+02
1.040816326530612e+00 	 -2.020408163265306e+00 	 9.633012490804100e+02
1.163265306122449e+00 	 -2.020408163265306e+00 	 1.138140529742484e+03
1.285714285714286e+00 	 -2.020408163265306e+00 	 1.349519366930445e+03
1.408163265306122e+00 	 -2.020408163265306e+00 	 1.602833263455233e+03
1.530612244897959e+00 	 -2.020408163265306e+00 	 1.904017272408882e+03
1.653061224489796e+00 	 -2.020408163265306e+00 	 2.259545997164515e+03
1.775510204081632e+00 	 -2.020408163265306e+00 	 2.676433591376353e+03
1.897959183673469e+00 	 -2.020408163265306e+00 	 3.162233758979712e+03
2.020408163265306e+00 	 -2.020408163265306e+00 	 3.725039754190993e+03
2.142857142857142e+00 	 -2.020408163265306e+00 	 4.373484381507702e+03
2.265306122448980e+00 	 -2.020408163265306e+00 	 5.116739995708437e+03
2.387755102040816e+00 	 -2.020408163265306e+00 	 5.964518501852881e+03
2.510204081632653e+00 	 -2.020408163265306e+00 	 6.927071355281816e+03
2.632653061224490e+00 	 -2.020408163265306e+00 	 8.015189561617131e+03
2.755102040816326e+00 	 -2.020408163265306e+00 	 9.240203676761777e+03
2.877551020408163e+00 	 -2.020408163265306e+00 	 1.061398380689983e+04
3.000000000000000e+00 	 -2.020408163265306e+00 	 1.214893960849646e+04

-3.000000000000000e+00 	 -1.897959183673469e+00 	 1.189255143690129e+04
-2.877551020408163e+00 	 -1.897959183673469e+00 	 1.037473114856870e+04
-2.755102040816327e+00 	 -1.897959183673469e+00 	 9.017352143812077e+03
-2.632653061224490e+00 	 -1.897959183673469e+00 	 7.808004766166256e+03
-2.510204081632653e+00 	 -1.897959183673469e+00 	 6.734818909447176e+03
-2.387755102040816e+00 	 -1.897959183673469e+00 	 5.786464017751869e+03
-2.265306122448980e+00 	 -1.897959183673469e+00 	 4.952149085458458e+03
-2.142857142857143e+00 	 -1.897959183673469e+00 	 4.221622657226155e+03
-2.020408163265306e+00 	 -1.897959183673469e+00 	 3.585172827995276e+03
-1.897959183673469e+00 	 -1.897959183673469e+00 	 3.033627242987227e+03
-1.775510204081633e+00 	 -1.897959183673469e+00 	 2.558353097704500e+03
-1.653061224489796e+00 	 -1.897959183673469e+00 	 2.151257137930694e+03
-1.530612244897959e+00 	 -1.897959183673469e+00 	 1.804785659730493e+03
-1.408163265306122e+00 	 -1.897959183673469e+00 	 1.511924509449676e+03
-1.285714285714286e+00 	 -1.897959183673469e+00 	 1.266199083715119e+03
-1.163265306122449e+00 	 -1.897959183673469e+00 	 1.061674329434789e+03
-1.040816326530612e+00 	 -1.897959183673469e+00 	 8.929547437977478e+02
-9.183673469387754e-01 	 -1.897959183673469e+00 	 7.551843742741511e+02
-7.959183673469390e-01 	 -1.897959183673469e+00 	 6.440468186152483e+02
-6.734693877551021e-01 	 -1.897959183673469e+00 	 5.557652248533818e+02
-5.510204081632653e-01 	 -1.897959183673469e+00 	 4.871022913019895e+02
-4.285714285714288e-01 	 -1.897959183673469e+00 	 4.353602665556019e+02
-3.061224489795920e-01 	 -1.897959183673469e+00 	 3.983809494898437e+02
-1.836734693877551e-01 	 -1.897959183673469e+00 	 3.745456892614334e+02
-6.122448979591866e-02 	 -1.897959183673469e+00 	 3.627753853081833e+02
6.122448979591821e-02 	 -1.897959183673469e+00 	 3.625304873489996e+02
1.836734693877551e-01 	 -1.897959183673469e+00 	 3.738109953838824e+02
3.061224489795920e-01 	 -1.897959183673469e+00 	 3.971564596939253e+02
4.285714285714284e-01 	 -1.897959183673469e+00 	 4.336459808413161e+02
5.510204081632653e-01 	 -1.897959183673469e+00 	 4.848982096693364e+02
6.734693877551021e-01 	 -1.897959183673469e+00 	 5.530713473023615e+02
7.959183673469385e-01 	 -1.897959183673469e+00 	 6.408631451458601e+02
9.183673469387754e-01 	 -1.897959183673469e+00 	 7.515109048863960e+02
1.040816326530612e+00 	 -1.897959183673469e+00 	 8.887914784916250e+02
1.163265306122449e+00 	 -1.897959183673469e+00 	 1.057021268210299e+03
1.285714285714286e+00 	 -1.897959183673469e+00 	 1.261056226572261e+03
1.408163265306122e+00 	 -1.897959183673469e+00 	 1.506291856388450e+03
1.530612244897959e+00 	 -1.897959183673469e+00 	 1.798663210750901e+03
1.653061224489796e+00 	 -1.897959183673469e+00 	 2.144644893032735e+03
1.775510204081632e+00 	 -1.897959183673469e+00 	 2.551251056888172e+03
1.897959183673469e+00 	 -1.897959183673469e+00 	 3.026035406252533e+03
2.020408163265306e+00 	 -1.897959183673469e+00 	 3.577091195342215e+03
2.142857142857142e+00 	 -1.897959183673469e+00 	 4.213051228654724e+03
2.265306122448980e+00 	 -1.897959183673469e+00 	 4.943087860968662e+03
2.387755102040816e+00 	 -1.897959183673469e+00 	 5.776912997343706e+03
2.510204081632653e+00 	 -1.897959183673469e+00 	 6.724778093120641e+03
2.632653061224490e+00 	 -1.897959183673469e+00 	 7.797474153921357e+03
2.755102040816326e+00 	 -1.897959183673469e+00 	 9.006331735648808e+03
2.877551020408163e+00 	 -1.897959183673469e+00 	 1.036322094448706e+04
3.000000000000000e+00 	 -1.897959183673469e+00 	 1.188055143690129e+04

-3.000000000000000e+00 	 -1.775510204081633e+00 	 1.162716201582674e+04
-2.877551020408163e+00 	 -1.775510204081633e+00 	 1.012696703667654e+04
-2.755102040816327e+00 	 -1.775510204081633e+00 	 8.786478953219725e+03
-2.632653061224490e+00 	 -1.775510204081633e+00 	 7.593288108991101e+03
-2.510204081632653e+00 	 -1.775510204081633e+00 	 6.535524397806618e+03
-2.387755102040816e+00 	 -1.775510204081633e+00 	 5.601857263763309e+03
-2.265306122448980e+00 	 -1.775510204081633e+00 	 4.781495701239298e+03
-2.142857142857143e+00 	 -1.775510204081633e+00 	 4.064188254893794e+03
-2.020408163265306e+00 	 -1.775510204081633e+00 	 3.440223019667113e+03
-1.897959183673469e+00 	 -1.775510204081633e+00 	 2.900427640780662e+03
-1.775510204081633e+00 	 -1.775510204081633e+00 	 2.436169313736935e+03
-1.653061224489796e+00 	 -1.775510204081633e+00 	 2.039354784319529e+03
-1.530612244897959e+00 	 -1.775510204081633e+00 	 1.702430348593126e+03
-1.408163265306122e+00 	 -1.775510204081633e+00 	 1.418381852903509e+03
-1.285714285714286e+00 	 -1.775510204081633e+00 	 1.180734693877551e+03
-1.163265306122449e+00 	 -1.775510204081633e+00 	 9.835538184232205e+02
-1.040816326530612e+00 	 -1.775510204081633e+00 	 8.214437237295790e+02
-9.183673469387754e-01 	 -1.775510204081633e+00 	 6.895484572667814e+02
-7.959183673469390e-01 	 -1.775510204081633e+00 	 5.835516167860783e+02
-6.734693877551021e-01 	 -1.775510204081633e+00 	 4.996763503198117e+02
-5.510204081632653e-01 	 -1.775510204081633e+00 	 4.346853561814189e+02
-4.285714285714288e-01 	 -1.775510204081633e+00 	 3.858808829654311e+02
-3.061224489795920e-01 	 -1.775510204081633e+00 	 3.511047295474727e+02
-1.836734693877551e-01 	 -1.775510204081633e+00 	 3.287382450842623e+02
-6.122448979591866e-02 	 -1.775510204081633e+00 	 3.177023290136121e+02
6.122448979591821e-02 	 -1.775510204081633e+00 	 3.174574310544284e+02
1.836734693877551e-01 	 -1.775510204081633e+00 	 3.280035512067113e+02
3.061224489795920e-01 	 -1.775510204081633e+00 	 3.498802397515543e+02
4.285714285714284e-01 	 -1.775510204081633e+00 	 3.841665972511452e+02
5.510204081632653e-01 	 -1.775510204081633e+00 	 4.324812745487658e+02
6.734693877551021e-01 	 -1.775510204081633e+00 	 4.969824727687912e+02
7.959183673469385e-01 	 -1.775510204081633e+00 	 5.803679433166902e+02
9.183673469387754e-01 	 -1.775510204081633e+00 	 6.858749878790263e+02
1.040816326530612e+00 	 -1.775510204081633e+00 	 8.172804584234559e+02
1.163265306122449e+00 	 -1.775510204081633e+00 	 9.789007571987308e+02
1.285714285714286e+00 	 -1.775510204081633e+00 	 1.175591836734693e+03
1.408163265306122e+00 	 -1.775510204081633e+00 	 1.412749199842283e+03
1.530612244897959e+00 	 -1.775510204081633e+00 	 1.696307899613534e+03
1.653061224489796e+00 	 -1.775510204081633e+00 	 2.032742539421568e+03
1.775510204081632e+00 	 -1.775510204081633e+00 	 2.429067272920608e+03
1.897959183673469e+00 	 -1.775510204081633e+00 	 2.892835804045968e+03
2.020408163265306e+00 	 -1.775510204081633e+00 	 3.432141387014051e+03
2.142857142857142e+00 	 -1.775510204081633e+00 	 4.055616826322364e+03
2.265306122448980e+00 	 -1.775510204081633e+00 	 4.772434476749501e+03
2.387755102040816e+00 	 -1.775510204081633e+00 	 5.592306243355146e+03
2.510204081632653e+00 	 -1.775510204081633e+00 	 6.525483581480085e+03
2.632653061224490e+00 	 -1.775510204081633e+00 	 7.582757496746202e+03
2.755102040816326e+00 	 -1.775510204081633e+00 	 8.775458545056452e+03
2.877551020408163e+00 	 -1.775510204081633e+00 	 1.011545683259491e+04
3.000000000000000e+00 	 -1.775510204081633e+00 	 1.161516201582674e+04

-3.000000000000000e+00 	 -1.653061224489796e+00 	 1.136477134527280e+04
-2.877551020408163e+00 	 -1.653061224489796e+00 	 9.882201675305008e+03
-2.755102040816327e+00 	 -1.653061224489796e+00 	 8.558604513147984e+03
-2.632653061224490e+00 	 -1.653061224489796e+00 	 7.381570202336560e+03
-2.510204081632653e+00 	 -1.653061224489796e+00 	 6.339228636686677e+03
-2.387755102040816e+00 	 -1.653061224489796e+00 	 5.420249260295366e+03
-2.265306122448980e+00 	 -1.653061224489796e+00 	 4.613841067540753e+03
-2.142857142857143e+00 	 -1.653061224489796e+00 	 3.909752603082049e+03
-2.020408163265306e+00 	 -1.653061224489796e+00 	 3.298271961859567e+03
-1.897959183673469e+00 	 -1.653061224489796e+00 	 2.770226789094715e+03
-1.775510204081633e+00 	 -1.653061224489796e+00 	 2.316984280289987e+03
-1.653061224489796e+00 	 -1.653061224489796e+00 	 1.930451181228980e+03
-1.530612244897959e+00 	 -1.653061224489796e+00 	 1.603073787976376e+03
-1.408163265306122e+00 	 -1.653061224489796e+00 	 1.327837946877958e+03
-1.285714285714286e+00 	 -1.653061224489796e+00 	 1.098269054560600e+03
-1.163265306122449e+00 	 -1.653061224489796e+00 	 9.084320579322688e+02
-1.040816326530612e+00 	 -1.653061224489796e+00 	 7.529314541820264e+02
-9.183673469387754e-01 	 -1.653061224489796e+00 	 6.269112907800286e+02
-7.959183673469390e-01 	 -1.653061224489796e+00 	 5.260551654775248e+02
-6.734693877551021e-01 	 -1.653061224489796e+00 	 4.465862263068578e+02
-5.510204081632653e-01 	 -1.653061224489796e+00 	 3.852671715814648e+02
-4.285714285714288e-01 	 -1.653061224489796e+00 	 3.394002498958768e+02
-3.061224489795920e-01 	 -1.653061224489796e+00 	 3.068272601257182e+02
-1.836734693877551e-01 	 -1.653061224489796e+00 	 2.859295514277076e+02
-6.122448979591866e-02 	 -1.653061224489796e+00 	 2.756280232396575e+02
6.122448979591821e-02 	 -1.653061224489796e+00 	 2.753831252804737e+02
1.836734693877551e-01 	 -1.653061224489796e+00 	 2.851948575501566e+02
3.061224489795920e-01 	 -1.653061224489796e+00 	 3.056027703297998e+02
4.285714285714284e-01 	 -1.653061224489796e+00 	 3.376859641815909e+02
5.510204081632653e-01 	 -1.653061224489796e+00 	 3.830630899488117e+02
6.734693877551021e-01 	 -1.653061224489796e+00 	 4.438923487558374e+02
7.959183673469385e-01 	 -1.653061224489796e+00 	 5.228714920081370e+02
9.183673469387754e-01 	 -1.653061224489796e+00 	 6.232378213922735e+02
1.040816326530612e+00 	 -1.653061224489796e+00 	 7.487681888759034e+02
1.163265306122449e+00 	 -1.653061224489796e+00 	 9.037789967077790e+02
1.285714285714286e+00 	 -1.653061224489796e+00 	 1.093126197417742e+03
1.408163265306122e+00 	 -1.653061224489796e+00 	 1.322205293816733e+03
1.530612244897959e+00 	 -1.653061224489796e+00 	 1.596951338996785e+03
1.653061224489796e+00 	 -1.653061224489796e+00 	 1.923838936331020e+03
1.775510204081632e+00 	 -1.653061224489796e+00 	 2.309882239473660e+03
1.897959183673469e+00 	 -1.653061224489796e+00 	 2.762634952360022e+03
2.020408163265306e+00 	 -1.653061224489796e+00 	 3.290190329206505e+03
2.142857142857142e+00 	 -1.653061224489796e+00 	 3.901181174510618e+03
2.265306122448980e+00 	 -1.653061224489796e+00 	 4.604779843050957e+03
2.387755102040816e+00 	 -1.653061224489796e+00 	 5.410698239887203e+03
2.510204081632653e+00 	 -1.653061224489796e+00 	 6.329187820360143e+03
2.632653061224490e+00 	 -1.653061224489796e+00 	 7.371039590091662e+03
2.755102040816326e+00 	 -1.653061224489796e+00 	 8.547584104984717e+03
2.877551020408163e+00 	 -1.653061224489796e+00 	 9.870691471223374e+03
3.000000000000000e+00 	 -1.653061224489796e+00 	 1.135277134527280e+04

-3.000000000000000e+00 	 -1.530612244897959e+00 	 1.110537942523948e+04
-2.877551020408163e+00 	 -1.530612244897959e+00 	 9.640435064454086e+03
-2.755102040816327e+00 	 -1.530612244897959e+00 	 8.333728823596864e+03
-2.632653061224490e+00 	 -1.530612244897959e+00 	 7.172851046202638e+03
-2.510204081632653e+00 	 -1.530612244897959e+00 	 6.145931626087353e+03
-2.387755102040816e+00 	 -1.530612244897959e+00 	 5.241640007348041e+03
-2.265306122448980e+00 	 -1.530612244897959e+00 	 4.449185184362826e+03
-2.142857142857143e+00 	 -1.530612244897959e+00 	 3.758315701790920e+03
-2.020408163265306e+00 	 -1.530612244897959e+00 	 3.159319654572638e+03
-1.897959183673469e+00 	 -1.530612244897959e+00 	 2.643024687929385e+03
-1.775510204081633e+00 	 -1.530612244897959e+00 	 2.200797997363656e+03
-1.653061224489796e+00 	 -1.530612244897959e+00 	 1.824546328659046e+03
-1.530612244897959e+00 	 -1.530612244897959e+00 	 1.506715977880243e+03
-1.408163265306122e+00 	 -1.530612244897959e+00 	 1.240292791373024e+03
-1.285714285714286e+00 	 -1.530612244897959e+00 	 1.018802165764265e+03
-1.163265306122449e+00 	 -1.530612244897959e+00 	 8.363090479619331e+02
-1.040816326530612e+00 	 -1.530612244897959e+00 	 6.874179351550905e+02
-9.183673469387754e-01 	 -1.530612244897959e+00 	 5.672728748138921e+02
-7.959183673469390e-01 	 -1.530612244897959e+00 	 4.715574646895880e+02
-6.734693877551021e-01 	 -1.530612244897959e+00 	 3.964948528145205e+02
-5.510204081632653e-01 	 -1.530612244897959e+00 	 3.388477375021272e+02
-4.285714285714288e-01 	 -1.530612244897959e+00 	 2.959183673469389e+02
-3.061224489795920e-01 	 -1.530612244897959e+00 	 2.655485412245800e+02
-1.836734693877551e-01 	 -1.530612244897959e+00 	 2.461196082917693e+02
-6.122448979591866e-02 	 -1.530612244897959e+00 	 2.365524679863191e+02
6.122448979591821e-02 	 -1.530612244897959e+00 	 2.363075700271354e+02
1.836734693877551e-01 	 -1.530612244897959e+00 	 2.453849144142183e+02
3.061224489795920e-01 	 -1.530612244897959e+00 	 2.643240514286617e+02
4.285714285714284e-01 	 -1.530612244897959e+00 	 2.942040816326530e+02
5.510204081632653e-01 	 -1.530612244897959e+00 	 3.366436558694741e+02
6.734693877551021e-01 	 -1.530612244897959e+00 	 3.938009752635001e+02
7.959183673469385e-01 	 -1.530612244897959e+00 	 4.683737912201999e+02
9.183673469387754e-01 	 -1.530612244897959e+00 	 5.635994054261371e+02
1.040816326530612e+00 	 -1.530612244897959e+00 	 6.832546698489676e+02
1.163265306122449e+00 	 -1.530612244897959e+00 	 8.316559867374436e+02
1.285714285714286e+00 	 -1.530612244897959e+00 	 1.013659308621408e+03
1.408163265306122e+00 	 -1.530612244897959e+00 	 1.234660138311798e+03
1.530612244897959e+00 	 -1.530612244897959e+00 	 1.500593528900651e+03
1.653061224489796e+00 	 -1.530612244897959e+00 	 1.817934083761087e+03
1.775510204081632e+00 	 -1.530612244897959e+00 	 2.193695956547328e+03
1.897959183673469e+00 	 -1.530612244897959e+00 	 2.635432851194691e+03
2.020408163265306e+00 	 -1.530612244897959e+00 	 3.151238021919577e+03
2.142857142857142e+00 	 -1.530612244897959e+00 	 3.749744273219489e+03
2.265306122448980e+00 	 -1.530612244897959e+00 	 4.440123959873030e+03
2.387755102040816e+00 	 -1.530612244897959e+00 	 5.232088986939878e+03
2.510204081632653e+00 	 -1.530612244897959e+00 	 6.135890809760818e+03
2.632653061224490e+00 	 -1.530612244897959e+00 	 7.162320433957740e+03
2.755102040816326e+00 	 -1.530612244897959e+00 	 8.322708415433593e+03
2.877551020408163e+00 	 -1.530612244897959e+00 	 9.628924860372450e+03
3.000000000000000e+00 	 -1.530612244897959e+00 	 1.109337942523948e+04

-3.000000000000000e+00 	 -1.408163265306122e+00 	 1.084898625572678e+04
-2.877551020408163e+00 	 -1.408163265306122e+00 	 9.401667204123782e+03
-2.755102040816327e+00 	 -1.408163265306122e+00 	 8.111851884566357e+03
-2.632653061224490e+00 	 -1.408163265306122e+00 	 6.967130640589329e+03
-2.510204081632653e+00 	 -1.408163265306122e+00 	 5.955633366008643e+03
-2.387755102040816e+00 	 -1.408163265306122e+00 	 5.066029504921330e+03
-2.265306122448980e+00 	 -1.408163265306122e+00 	 4.287528051705515e+03
-2.142857142857143e+00 	 -1.408163265306122e+00 	 3.609877551020408e+03
-2.020408163265306e+00 	 -1.408163265306122e+00 	 3.023366097806324e+03
-1.897959183673469e+00 	 -1.408163265306122e+00 	 2.518821337284670e+03
-1.775510204081633e+00 	 -1.408163265306122e+00 	 2.087610464957940e+03
-1.653061224489796e+00 	 -1.408163265306122e+00 	 1.721640226609731e+03
-1.530612244897959e+00 	 -1.408163265306122e+00 	 1.413356918304726e+03
-1.408163265306122e+00 	 -1.408163265306122e+00 	 1.155746386388706e+03
-1.285714285714286e+00 	 -1.408163265306122e+00 	 9.423340274885466e+02
-1.163265306122449e+00 	 -1.408163265306122e+00 	 7.671847885122140e+02
-1.040816326530612e+00 	 -1.408163265306122e+00 	 6.249031666487708e+02
-9.183673469387754e-01 	 -1.408163265306122e+00 	 5.106332093683718e+02
-7.959183673469390e-01 	 -1.408163265306122e+00 	 4.200585144222673e+02
-6.734693877551021e-01 	 -1.408163265306122e+00 	 3.494022298427996e+02
-5.510204081632653e-01 	 -1.408163265306122e+00 	 2.954270539434058e+02
-4.285714285714288e-01 	 -1.408163265306122e+00 	 2.554352353186173e+02
-3.061224489795920e-01 	 -1.408163265306122e+00 	 2.272685728440583e+02
-1.836734693877551e-01 	 -1.408163265306122e+00 	 2.093084156764475e+02
-6.122448979591866e-02 	 -1.408163265306122e+00 	 2.004756632535972e+02
6.122448979591821e-02 	 -1.408163265306122e+00 	 2.002307652944135e+02
1.836734693877551e-01 	 -1.408163265306122e+00 	 2.085737217988964e+02
3.061224489795920e-01 	 -1.408163265306122e+00 	 2.260440830481399e+02
4.285714285714284e-01 	 -1.408163265306122e+00 	 2.537209496043315e+02
5.510204081632653e-01 	 -1.408163265306122e+00 	 2.932229723107528e+02
6.734693877551021e-01 	 -1.408163265306122e+00 	 3.467083522917791e+02
7.959183673469385e-01 	 -1.408163265306122e+00 	 4.168748409528792e+02
9.183673469387754e-01 	 -1.408163265306122e+00 	 5.069597399806166e+02
1.040816326530612e+00 	 -1.408163265306122e+00 	 6.207399013426478e+02
1.163265306122449e+00 	 -1.408163265306122e+00 	 7.625317272877245e+02
1.285714285714286e+00 	 -1.408163265306122e+00 	 9.371911703456890e+02
1.408163265306122e+00 	 -1.408163265306122e+00 	 1.150113733327481e+03
1.530612244897959e+00 	 -1.408163265306122e+00 	 1.407234469325134e+03
1.653061224489796e+00 	 -1.408163265306122e+00 	 1.715027981711771e+03
1.775510204081632e+00 	 -1.408163265306122e+00 	 2.080508424141613e+03
1.897959183673469e+00 	 -1.408163265306122e+00 	 2.511229500549976e+03
2.020408163265306e+00 	 -1.408163265306122e+00 	 3.015284465153262e+03
2.142857142857142e+00 	 -1.408163265306122e+00 	 3.601306122448977e+03
2.265306122448980e+00 	 -1.408163265306122e+00 	 4.278466827215719e+03
2.387755102040816e+00 	 -1.408163265306122e+00 	 5.056478484513167e+03
2.510204081632653e+00 	 -1.408163265306122e+00 	 5.945592549682110e+03
2.632653061224490e+00 	 -1.408163265306122e+00 	 6.956600028344431e+03
2.755102040816326e+00 	 -1.408163265306122e+00 	 8.100831476403086e+03
2.877551020408163e+00 	 -1.408163265306122e+00 	 9.390157000042145e+03
3.000000000000000e+00 	 -1.408163265306122e+00 	 1.083698625572678e+04

-3.000000000000000e+00 	 -1.285714285714286e+00 	 1.059559183673469e+04
-2.877551020408163e+00 	 -1.285714285714286e+00 	 9.165898094314096e+03
-2.755102040816327e+00 	 -1.285714285714286e+00 	 7.892973696056466e+03
-2.632653061224490e+00 	 -1.285714285714286e+00 	 6.764408985496638e+03
-2.510204081632653e+00 	 -1.285714285714286e+00 	 5.768333856450551e+03
-2.387755102040816e+00 	 -1.285714285714286e+00 	 4.893417753015237e+03
-2.265306122448980e+00 	 -1.285714285714286e+00 	 4.128869669568820e+03
-2.142857142857143e+00 	 -1.285714285714286e+00 	 3.464438150770512e+03
-2.020408163265306e+00 	 -1.285714285714286e+00 	 2.890411291560627e+03
-1.897959183673469e+00 	 -1.285714285714286e+00 	 2.397616737160572e+03
-1.775510204081633e+00 	 -1.285714285714286e+00 	 1.977421683072841e+03
-1.653061224489796e+00 	 -1.285714285714286e+00 	 1.621732875081031e+03
-1.530612244897959e+00 	 -1.285714285714286e+00 	 1.322996609249825e+03
-1.408163265306122e+00 	 -1.285714285714286e+00 	 1.074198731925005e+03
-1.285714285714286e+00 	 -1.285714285714286e+00 	 8.688646397334447e+02
-1.163265306122449e+00 	 -1.285714285714286e+00 	 7.010592795831114e+02
-1.040816326530612e+00 	 -1.285714285714286e+00 	 5.653871486630675e+02
-9.183673469387754e-01 	 -1.285714285714286e+00 	 4.569922944434682e+02
-7.959183673469390e-01 	 -1.285714285714286e+00 	 3.715583146755631e+02
-6.734693877551021e-01 	 -1.285714285714286e+00 	 3.053083573916949e+02
-5.510204081632653e-01 	 -1.285714285714286e+00 	 2.550051209053009e+02
-4.285714285714288e-01 	 -1.285714285714286e+00 	 2.179508538109122e+02
-3.061224489795920e-01 	 -1.285714285714286e+00 	 1.919873549841530e+02
-1.836734693877551e-01 	 -1.285714285714286e+00 	 1.754959735817420e+02
-6.122448979591866e-02 	 -1.285714285714286e+00 	 1.673976090414917e+02
6.122448979591821e-02 	 -1.285714285714286e+00 	 1.671527110823080e+02
1.836734693877551e-01 	 -1.285714285714286e+00 	 1.747612797041910e+02
3.061224489795920e-01 	 -1.285714285714286e+00 	 1.907628651882346e+02
4.285714285714284e-01 	 -1.285714285714286e+00 	 2.162365680966264e+02
5.510204081632653e-01 	 -1.285714285714286e+00 	 2.528010392726479e+02
6.734693877551021e-01 	 -1.285714285714286e+00 	 3.026144798406745e+02
7.959183673469385e-01 	 -1.285714285714286e+00 	 3.683746412061751e+02
9.183673469387754e-01 	 -1.285714285714286e+00 	 4.533188250557130e+02
1.040816326530612e+00 	 -1.285714285714286e+00 	 5.612238833569446e+02
1.163265306122449e+00 	 -1.285714285714286e+00 	 6.964062183586217e+02
1.285714285714286e+00 	 -1.285714285714286e+00 	 8.637217825905871e+02
1.408163265306122e+00 	 -1.285714285714286e+00 	 1.068566078863780e+03
1.530612244897959e+00 	 -1.285714285714286e+00 	 1.316874160270233e+03
1.653061224489796e+00 	 -1.285714285714286e+00 	 1.615120630183071e+03
1.775510204081632e+00 	 -1.285714285714286e+00 	 1.970319642256514e+03
1.897959183673469e+00 	 -1.285714285714286e+00 	 2.390024900425879e+03
2.020408163265306e+00 	 -1.285714285714286e+00 	 2.882329658907566e+03
2.142857142857142e+00 	 -1.285714285714286e+00 	 3.455866722199081e+03
2.265306122448980e+00 	 -1.285714285714286e+00 	 4.119808445079023e+03
2.387755102040816e+00 	 -1.285714285714286e+00 	 4.883866732607074e+03
2.510204081632653e+00 	 -1.285714285714286e+00 	 5.758293040124016e+03
2.632653061224490e+00 	 -1.285714285714286e+00 	 6.753878373251740e+03
2.755102040816326e+00 	 -1.285714285714286e+00 	 7.881953287893198e+03
2.877551020408163e+00 	 -1.285714285714286e+00 	 9.154387890232460e+03
3.000000000000000e+00 	 -1.285714285714286e+00 	 1.058359183673469e+04

-3.000000000000000e+00 	 -1.163265306122449e+00 	 1.034519616826322e+04
-2.877551020408163e+00 	 -1.163265306122449e+00 	 8.933127735025022e+03
-2.755102040816327e+00 	 -1.163265306122449e+00 	 7.677094258067193e+03
-2.632653061224490e+00 	 -1.163265306122449e+00 	 6.564686080924562e+03
-2.510204081632653e+00 	 -1.163265306122449e+00 	 5.584033097413076e+03
-2.387755102040816e+00 	 -1.163265306122449e+00 	 4.723804751629760e+03
-2.265306122448980e+00 	 -1.163265306122449e+00 	 3.973210037952741e+03
-2.142857142857143e+00 	 -1.163265306122449e+00 	 3.321997501041232e+03
-2.020408163265306e+00 	 -1.163265306122449e+00 	 2.760455235835547e+03
-1.897959183673469e+00 	 -1.163265306122449e+00 	 2.279410887557090e+03
-1.775510204081633e+00 	 -1.163265306122449e+00 	 1.870231651708359e+03
-1.653061224489796e+00 	 -1.163265306122449e+00 	 1.524824274072947e+03
-1.530612244897959e+00 	 -1.163265306122449e+00 	 1.235635050715541e+03
-1.408163265306122e+00 	 -1.163265306122449e+00 	 9.956498279819200e+02
-1.285714285714286e+00 	 -1.163265306122449e+00 	 7.983940024989588e+02
-1.163265306122449e+00 	 -1.163265306122449e+00 	 6.379325211746249e+02
-1.040816326530612e+00 	 -1.163265306122449e+00 	 5.088698811979808e+02
-9.183673469387754e-01 	 -1.163265306122449e+00 	 4.063501300391808e+02
-7.959183673469390e-01 	 -1.163265306122449e+00 	 3.260568654494753e+02
-6.734693877551021e-01 	 -1.163265306122449e+00 	 2.642132354612068e+02
-5.510204081632653e-01 	 -1.163265306122449e+00 	 2.175819383878124e+02
-4.285714285714288e-01 	 -1.163265306122449e+00 	 1.834652228238234e+02
-3.061224489795920e-01 	 -1.163265306122449e+00 	 1.597048876448641e+02
-1.836734693877551e-01 	 -1.163265306122449e+00 	 1.446822820076530e+02
-6.122448979591866e-02 	 -1.163265306122449e+00 	 1.373183053500026e+02
6.122448979591821e-02 	 -1.163265306122449e+00 	 1.370734073908189e+02
1.836734693877551e-01 	 -1.163265306122449e+00 	 1.439475881301020e+02
3.061224489795920e-01 	 -1.163265306122449e+00 	 1.584803978489457e+02
4.285714285714284e-01 	 -1.163265306122449e+00 	 1.817509371095376e+02
5.510204081632653e-01 	 -1.163265306122449e+00 	 2.153778567551594e+02
6.734693877551021e-01 	 -1.163265306122449e+00 	 2.615193579101863e+02
7.959183673469385e-01 	 -1.163265306122449e+00 	 3.228731919800873e+02
9.183673469387754e-01 	 -1.163265306122449e+00 	 4.026766606514257e+02
1.040816326530612e+00 	 -1.163265306122449e+00 	 5.047066158918579e+02
1.163265306122449e+00 	 -1.163265306122449e+00 	 6.332794599501356e+02
1.285714285714286e+00 	 -1.163265306122449e+00 	 7.932511453561013e+02
1.408163265306122e+00 	 -1.163265306122449e+00 	 9.900171749206946e+02
1.530612244897959e+00 	 -1.163265306122449e+00 	 1.229512601735949e+03
1.653061224489796e+00 	 -1.163265306122449e+00 	 1.518212029174987e+03
1.775510204081632e+00 	 -1.163265306122449e+00 	 1.863129610892031e+03
1.897959183673469e+00 	 -1.163265306122449e+00 	 2.271819050822397e+03
2.020408163265306e+00 	 -1.163265306122449e+00 	 2.752373603182486e+03
2.142857142857142e+00 	 -1.163265306122449e+00 	 3.313426072469802e+03
2.265306122448980e+00 	 -1.163265306122449e+00 	 3.964148813462945e+03
2.387755102040816e+00 	 -1.163265306122449e+00 	 4.714253731221597e+03
2.510204081632653e+00 	 -1.163265306122449e+00 	 5.573992281086541e+03
2.632653061224490e+00 	 -1.163265306122449e+00 	 6.554155468679663e+03
2.755102040816326e+00 	 -1.163265306122449e+00 	 7.666073849903924e+03
2.877551020408163e+00 	 -1.163265306122449e+00 	 8.921617530943387e+03
3.000000000000000e+00 	 -1.163265306122449e+00 	 1.033319616826322e+04

-3.000000000000000e+00 	 -1.040816326530612e+00 	 1.009779925031237e+04
-2.877551020408163e+00 	 -1.040816326530612e+00 	 8.703356126256565e+03
-2.755102040816327e+00 	 -1.040816326530612e+00 	 7.464213570598537e+03
-2.632653061224490e+00 	 -1.040816326530612e+00 	 6.367961926873106e+03
-2.510204081632653e+00 	 -1.040816326530612e+00 	 5.402731088896216e+03
-2.387755102040816e+00 	 -1.040816326530612e+00 	 4.557190500764898e+03
-2.265306122448980e+00 	 -1.040816326530612e+00 	 3.820549156857280e+03
-2.142857142857143e+00 	 -1.040816326530612e+00 	 3.182555601832570e+03
-2.020408163265306e+00 	 -1.040816326530612e+00 	 2.633497930631082e+03
-1.897959183673469e+00 	 -1.040816326530612e+00 	 2.164203788474225e+03
-1.775510204081633e+00 	 -1.040816326530612e+00 	 1.766040370864492e+03
-1.653061224489796e+00 	 -1.040816326530612e+00 	 1.430914423585481e+03
-1.530612244897959e+00 	 -1.040816326530612e+00 	 1.151272242701873e+03
-1.408163265306122e+00 	 -1.040816326530612e+00 	 9.200996745594513e+02
-1.285714285714286e+00 	 -1.040816326530612e+00 	 7.309221157850897e+02
-1.163265306122449e+00 	 -1.040816326530612e+00 	 5.778045132867552e+02
-1.040816326530612e+00 	 -1.040816326530612e+00 	 4.553513642535103e+02
-9.183673469387754e-01 	 -1.040816326530612e+00 	 3.587067161555099e+02
-7.959183673469390e-01 	 -1.040816326530612e+00 	 2.835541667440040e+02
-6.734693877551021e-01 	 -1.040816326530612e+00 	 2.261168640513351e+02
-5.510204081632653e-01 	 -1.040816326530612e+00 	 1.831575063909405e+02
-4.285714285714288e-01 	 -1.040816326530612e+00 	 1.519783423573512e+02
-3.061224489795920e-01 	 -1.040816326530612e+00 	 1.304211708261916e+02
-1.836734693877551e-01 	 -1.040816326530612e+00 	 1.168673409541804e+02
-6.122448979591866e-02 	 -1.040816326530612e+00 	 1.102377521791299e+02
6.122448979591821e-02 	 -1.040816326530612e+00 	 1.099928542199462e+02
1.836734693877551e-01 	 -1.040816326530612e+00 	 1.161326470766294e+02
3.061224489795920e-01 	 -1.040816326530612e+00 	 1.291966810302732e+02
4.285714285714284e-01 	 -1.040816326530612e+00 	 1.502640566430653e+02
5.510204081632653e-01 	 -1.040816326530612e+00 	 1.809534247582874e+02
6.734693877551021e-01 	 -1.040816326530612e+00 	 2.234229865003147e+02
7.959183673469385e-01 	 -1.040816326530612e+00 	 2.803704932746160e+02
9.183673469387754e-01 	 -1.040816326530612e+00 	 3.550332467677548e+02
1.040816326530612e+00 	 -1.040816326530612e+00 	 4.511880989473874e+02
1.163265306122449e+00 	 -1.040816326530612e+00 	 5.731514520622657e+02
1.285714285714286e+00 	 -1.040816326530612e+00 	 7.257792586422321e+02
1.408163265306122e+00 	 -1.040816326530612e+00 	 9.144670214982262e+02
1.530612244897959e+00 	 -1.040816326530612e+00 	 1.145149793722281e+03
1.653061224489796e+00 	 -1.040816326530612e+00 	 1.424302178687521e+03
1.775510204081632e+00 	 -1.040816326530612e+00 	 1.758938330048165e+03
1.897959183673469e+00 	 -1.040816326530612e+00 	 2.156611951739532e+03
2.020408163265306e+00 	 -1.040816326530612e+00 	 2.625416297978021e+03
2.142857142857142e+00 	 -1.040816326530612e+00 	 3.173984173261139e+03
2.265306122448980e+00 	 -1.040816326530612e+00 	 3.811487932367484e+03
2.387755102040816e+00 	 -1.040816326530612e+00 	 4.547639480356735e+03
2.510204081632653e+00 	 -1.040816326530612e+00 	 5.392690272569683e+03
2.632653061224490e+00 	 -1.040816326530612e+00 	 6.357431314628207e+03
2.755102040816326e+00 	 -1.040816326530612e+00 	 7.453193162435266e+03
2.877551020408163e+00 	 -1.040816326530612e+00 	 8.691845922174931e+03
3.000000000000000e+00 	 -1.040816326530612e+00 	 1.008579925031237e+04

-3.000000000000000e+00 	 -9.183673469387754e-01 	 9.853401082882134e+03
-2.877551020408163e+00 	 -9.183673469387754e-01 	 8.476583268008726e+03
-2.755102040816327e+00 	 -9.183673469387754e-01 	 7.254331633650495e+03
-2.632653061224490e+00 	 -9.183673469387754e-01 	 6.174236523342263e+03
-2.510204081632653e+00 	 -9.183673469387754e-01 	 5.224427830899973e+03
-2.387755102040816e+00 	 -9.183673469387754e-01 	 4.393575000420655e+03
-2.265306122448980e+00 	 -9.183673469387754e-01 	 3.670887026282433e+03
-2.142857142857143e+00 	 -9.183673469387754e-01 	 3.046112453144523e+03
-2.020408163265306e+00 	 -9.183673469387754e-01 	 2.509539375947235e+03
-1.897959183673469e+00 	 -9.183673469387754e-01 	 2.051995439911976e+03
-1.775510204081633e+00 	 -9.183673469387754e-01 	 1.664847840541243e+03
-1.653061224489796e+00 	 -9.183673469387754e-01 	 1.340003323618630e+03
-1.530612244897959e+00 	 -9.183673469387754e-01 	 1.069908185208822e+03
-1.408163265306122e+00 	 -9.183673469387754e-01 	 8.475482716575993e+02
-1.285714285714286e+00 	 -9.183673469387754e-01 	 6.664489795918367e+02
-1.163265306122449e+00 	 -9.183673469387754e-01 	 5.206752559195018e+02
-1.040816326530612e+00 	 -9.183673469387754e-01 	 4.048315978296562e+02
-9.183673469387754e-01 	 -9.183673469387754e-01 	 3.140620527924553e+02
-7.959183673469390e-01 	 -9.183673469387754e-01 	 2.440502185591490e+02
-6.734693877551021e-01 	 -9.183673469387754e-01 	 1.910192431620797e+02
-5.510204081632653e-01 	 -9.183673469387754e-01 	 1.517318249146848e+02
-4.285714285714288e-01 	 -9.183673469387754e-01 	 1.234902124114952e+02
-3.061224489795920e-01 	 -9.183673469387754e-01 	 1.041362045281355e+02
-1.836734693877551e-01 	 -9.183673469387754e-01 	 9.205115042132415e+01
-6.122448979591866e-02 	 -9.183673469387754e-01 	 8.615594952887358e+01
6.122448979591821e-02 	 -9.183673469387754e-01 	 8.591105156968990e+01
1.836734693877551e-01 	 -9.183673469387754e-01 	 9.131645654377313e+01
3.061224489795920e-01 	 -9.183673469387754e-01 	 1.029117147322171e+02
4.285714285714284e-01 	 -9.183673469387754e-01 	 1.217759266972094e+02
5.510204081632653e-01 	 -9.183673469387754e-01 	 1.495277432820318e+02
6.734693877551021e-01 	 -9.183673469387754e-01 	 1.883253656110593e+02
7.959183673469385e-01 	 -9.183673469387754e-01 	 2.408665450897610e+02
9.183673469387754e-01 	 -9.183673469387754e-01 	 3.103885834047002e+02
1.040816326530612e+00 	 -9.183673469387754e-01 	 4.006683325235334e+02
1.163265306122449e+00 	 -9.183673469387754e-01 	 5.160221946950121e+02
1.285714285714286e+00 	 -9.183673469387754e-01 	 6.613061224489794e+02
1.408163265306122e+00 	 -9.183673469387754e-01 	 8.419156185963740e+02
1.530612244897959e+00 	 -9.183673469387754e-01 	 1.063785736229230e+03
1.653061224489796e+00 	 -9.183673469387754e-01 	 1.333391078720670e+03
1.775510204081632e+00 	 -9.183673469387754e-01 	 1.657745799724916e+03
1.897959183673469e+00 	 -9.183673469387754e-01 	 2.044403603177282e+03
2.020408163265306e+00 	 -9.183673469387754e-01 	 2.501457743294174e+03
2.142857142857142e+00 	 -9.183673469387754e-01 	 3.037541024573092e+03
2.265306122448980e+00 	 -9.183673469387754e-01 	 3.661825801792638e+03
2.387755102040816e+00 	 -9.183673469387754e-01 	 4.384023980012492e+03
2.510204081632653e+00 	 -9.183673469387754e-01 	 5.214387014573438e+03
2.632653061224490e+00 	 -9.183673469387754e-01 	 6.163705911097365e+03
2.755102040816326e+00 	 -9.183673469387754e-01 	 7.243311225487227e+03
2.877551020408163e+00 	 -9.183673469387754e-01 	 8.465073063927093e+03
3.000000000000000e+00 	 -9.183673469387754e-01 	 9.841401082882134e+03

-3.000000000000000e+00 	 -7.959183673469390e-01 	 9.612001665972512e+03
-2.877551020408163e+00 	 -7.959183673469390e-01 	 8.252809160281506e+03
-2.755102040816327e+00 	 -7.959183673469390e-01 	 7.047448447223073e+03
-2.632653061224490e+00 	 -7.959183673469390e-01 	 5.983509870332038e+03
-2.510204081632653e+00 	 -7.959183673469390e-01 	 5.049123323424346e+03
-2.387755102040816e+00 	 -7.959183673469390e-01 	 4.232958250597027e+03
-2.265306122448980e+00 	 -7.959183673469390e-01 	 3.524223646228205e+03
-2.142857142857143e+00 	 -7.959183673469390e-01 	 2.912668054977093e+03
-2.020408163265306e+00 	 -7.959183673469390e-01 	 2.388579571784004e+03
-1.897959183673469e+00 	 -7.959183673469390e-01 	 1.942785841870345e+03
-1.775510204081633e+00 	 -7.959183673469390e-01 	 1.566654060738610e+03
-1.653061224489796e+00 	 -7.959183673469390e-01 	 1.252090974172396e+03
-1.530612244897959e+00 	 -7.959183673469390e-01 	 9.915428782363871e+02
-1.408163265306122e+00 	 -7.959183673469390e-01 	 7.779956192763639e+02
-1.285714285714286e+00 	 -7.959183673469390e-01 	 6.049745939192005e+02
-1.163265306122449e+00 	 -7.959183673469390e-01 	 4.665447490728649e+02
-1.040816326530612e+00 	 -7.959183673469390e-01 	 3.573105819264188e+02
-9.183673469387754e-01 	 -7.959183673469390e-01 	 2.724161399500174e+02
-7.959183673469390e-01 	 -7.959183673469390e-01 	 2.075450208949106e+02
-6.734693877551021e-01 	 -7.959183673469390e-01 	 1.589203727934408e+02
-5.510204081632653e-01 	 -7.959183673469390e-01 	 1.233048939590456e+02
-4.285714285714288e-01 	 -7.959183673469390e-01 	 9.800083298625582e+01
-3.061224489795920e-01 	 -7.959183673469390e-01 	 8.084998875069587e+01
-1.836734693877551e-01 	 -7.959183673469390e-01 	 7.023371040908441e+01
-6.122448979591866e-02 	 -7.959183673469390e-01 	 6.507289739923377e+01
6.122448979591821e-02 	 -7.959183673469390e-01 	 6.482799944005009e+01
1.836734693877551e-01 	 -7.959183673469390e-01 	 6.949901653153339e+01
3.061224489795920e-01 	 -7.959183673469390e-01 	 7.962549895477750e+01
4.285714285714284e-01 	 -7.959183673469390e-01 	 9.628654727197002e+01
5.510204081632653e-01 	 -7.959183673469390e-01 	 1.211008123263926e+02
6.734693877551021e-01 	 -7.959183673469390e-01 	 1.562264952424204e+02
7.959183673469385e-01 	 -7.959183673469390e-01 	 2.043613474255226e+02
9.183673469387754e-01 	 -7.959183673469390e-01 	 2.687426705622623e+02
1.040816326530612e+00 	 -7.959183673469390e-01 	 3.531473166202960e+02
1.163265306122449e+00 	 -7.959183673469390e-01 	 4.618916878483753e+02
1.285714285714286e+00 	 -7.959183673469390e-01 	 5.998317367763432e+02
1.408163265306122e+00 	 -7.959183673469390e-01 	 7.723629662151385e+02
1.530612244897959e+00 	 -7.959183673469390e-01 	 9.854204292567953e+02
1.653061224489796e+00 	 -7.959183673469390e-01 	 1.245478729274436e+03
1.775510204081632e+00 	 -7.959183673469390e-01 	 1.559552019922282e+03
1.897959183673469e+00 	 -7.959183673469390e-01 	 1.935194005135651e+03
2.020408163265306e+00 	 -7.959183673469390e-01 	 2.380497939130943e+03
2.142857142857142e+00 	 -7.959183673469390e-01 	 2.904096626405662e+03
2.265306122448980e+00 	 -7.959183673469390e-01 	 3.515162421738409e+03
2.387755102040816e+00 	 -7.959183673469390e-01 	 4.223407230188865e+03
2.510204081632653e+00 	 -7.959183673469390e-01 	 5.039082507097813e+03
2.632653061224490e+00 	 -7.959183673469390e-01 	 5.972979258087140e+03
2.755102040816326e+00 	 -7.959183673469390e-01 	 7.036428039059802e+03
2.877551020408163e+00 	 -7.959183673469390e-01 	 8.241298956199871e+03
3.000000000000000e+00 	 -7.959183673469390e-01 	 9.600001665972512e+03

-3.000000000000000e+00 	 -6.734693877551021e-01 	 9.373600999583507e+03
-2.877551020408163e+00 	 -6.734693877551021e-01 	 8.032033803074900e+03
-2.755102040816327e+00 	 -6.734693877551021e-01 	 6.843564011316266e+03
-2.632653061224490e+00 	 -6.734693877551021e-01 	 5.795781967842430e+03
-2.510204081632653e+00 	 -6.734693877551021e-01 	 4.876817566469335e+03
-2.387755102040816e+00 	 -6.734693877551021e-01 	 4.075340251294015e+03
-2.265306122448980e+00 	 -6.734693877551021e-01 	 3.380559016694592e+03
-2.142857142857143e+00 	 -6.734693877551021e-01 	 2.782222407330279e+03
-2.020408163265306e+00 	 -6.734693877551021e-01 	 2.270618518141388e+03
-1.897959183673469e+00 	 -6.734693877551021e-01 	 1.836574994349328e+03
-1.775510204081633e+00 	 -6.734693877551021e-01 	 1.471459031456593e+03
-1.653061224489796e+00 	 -6.734693877551021e-01 	 1.167177375246778e+03
-1.530612244897959e+00 	 -6.734693877551021e-01 	 9.161763217845684e+02
-1.408163265306122e+00 	 -6.734693877551021e-01 	 7.114417174157443e+02
-1.285714285714286e+00 	 -6.734693877551021e-01 	 5.464989587671804e+02
-1.163265306122449e+00 	 -6.734693877551021e-01 	 4.154129927468442e+02
-1.040816326530612e+00 	 -6.734693877551021e-01 	 3.127883165437975e+02
-9.183673469387754e-01 	 -6.734693877551021e-01 	 2.337689776281956e+02
-7.959183673469390e-01 	 -6.734693877551021e-01 	 1.740385737512883e+02
-6.734693877551021e-01 	 -6.734693877551021e-01 	 1.298202529454183e+02
-5.510204081632653e-01 	 -6.734693877551021e-01 	 9.787671352402276e+01
-4.285714285714288e-01 	 -6.734693877551021e-01 	 7.551020408163271e+01
-3.061224489795920e-01 	 -6.734693877551021e-01 	 6.056252349387258e+01
-1.836734693877551e-01 	 -6.734693877551021e-01 	 5.141502091746099e+01
-6.122448979591866e-02 	 -6.734693877551021e-01 	 4.698859579021029e+01
6.122448979591821e-02 	 -6.734693877551021e-01 	 4.674369783102662e+01
1.836734693877551e-01 	 -6.734693877551021e-01 	 5.068032703990998e+01
3.061224489795920e-01 	 -6.734693877551021e-01 	 5.933803369795421e+01
4.285714285714284e-01 	 -6.734693877551021e-01 	 7.379591836734693e+01
5.510204081632653e-01 	 -6.734693877551021e-01 	 9.567263189136970e+01
6.734693877551021e-01 	 -6.734693877551021e-01 	 1.271263753943979e+02
7.959183673469385e-01 	 -6.734693877551021e-01 	 1.708549002819004e+02
9.183673469387754e-01 	 -6.734693877551021e-01 	 2.300955082404406e+02
1.040816326530612e+00 	 -6.734693877551021e-01 	 3.086250512376747e+02
1.163265306122449e+00 	 -6.734693877551021e-01 	 4.107599315223545e+02
1.285714285714286e+00 	 -6.734693877551021e-01 	 5.413561016243229e+02
1.408163265306122e+00 	 -6.734693877551021e-01 	 7.058090643545194e+02
1.530612244897959e+00 	 -6.734693877551021e-01 	 9.100538728049765e+02
1.653061224489796e+00 	 -6.734693877551021e-01 	 1.160565130348818e+03
1.775510204081632e+00 	 -6.734693877551021e-01 	 1.464356990640266e+03
1.897959183673469e+00 	 -6.734693877551021e-01 	 1.828983157614634e+03
2.020408163265306e+00 	 -6.734693877551021e-01 	 2.262536885488327e+03
2.142857142857142e+00 	 -6.734693877551021e-01 	 2.773650978758849e+03
2.265306122448980e+00 	 -6.734693877551021e-01 	 3.371497792204796e+03
2.387755102040816e+00 	 -6.734693877551021e-01 	 4.065789230885852e+03
2.510204081632653e+00 	 -6.734693877551021e-01 	 4.866776750142802e+03
2.632653061224490e+00 	 -6.734693877551021e-01 	 5.785251355597532e+03
2.755102040816326e+00 	 -6.734693877551021e-01 	 6.832543603152994e+03
2.877551020408163e+00 	 -6.734693877551021e-01 	 8.020523598993263e+03
3.000000000000000e+00 	 -6.734693877551021e-01 	 9.361600999583507e+03

-3.000000000000000e+00 	 -5.510204081632653e-01 	 9.138199083715117e+03
-2.877551020408163e+00 	 -5.510204081632653e-01 	 7.814257196388912e+03
-2.755102040816327e+00 	 -5.510204081632653e-01 	 6.642678325930073e+03
-2.632653061224490e+00 	 -5.510204081632653e-01 	 5.611052815873437e+03
-2.510204081632653e+00 	 -5.510204081632653e-01 	 4.707510560034943e+03
-2.387755102040816e+00 	 -5.510204081632653e-01 	 3.920721002511621e+03
-2.265306122448980e+00 	 -5.510204081632653e-01 	 3.239893137681595e+03
-2.142857142857143e+00 	 -5.510204081632653e-01 	 2.654775510204081e+03
-2.020408163265306e+00 	 -5.510204081632653e-01 	 2.155656215019390e+03
-1.897959183673469e+00 	 -5.510204081632653e-01 	 1.733362897348928e+03
-1.775510204081633e+00 	 -5.510204081632653e-01 	 1.379262752695192e+03
-1.653061224489796e+00 	 -5.510204081632653e-01 	 1.085262526841777e+03
-1.530612244897959e+00 	 -5.510204081632653e-01 	 8.438085158533662e+02
-1.408163265306122e+00 	 -5.510204081632653e-01 	 6.478865660757416e+02
-1.285714285714286e+00 	 -5.510204081632653e-01 	 4.910220741357769e+02
-1.163265306122449e+00 	 -5.510204081632653e-01 	 3.672799869414399e+02
-1.040816326530612e+00 	 -5.510204081632653e-01 	 2.712648016817927e+02
-9.183673469387754e-01 	 -5.510204081632653e-01 	 1.981205658269903e+02
-7.959183673469390e-01 	 -5.510204081632653e-01 	 1.435308771282826e+02
-6.734693877551021e-01 	 -5.510204081632653e-01 	 1.037188836180122e+02
-5.510204081632653e-01 	 -5.510204081632653e-01 	 7.544728360961633e+01
-4.285714285714288e-01 	 -5.510204081632653e-01 	 5.601832569762601e+01
-3.061224489795920e-01 	 -5.510204081632653e-01 	 4.327380875766571e+01
-1.836734693877551e-01 	 -5.510204081632653e-01 	 3.559508194645400e+01
-6.122448979591866e-02 	 -5.510204081632653e-01 	 3.190304470180323e+01
6.122448979591821e-02 	 -5.510204081632653e-01 	 3.165814674261956e+01
1.836734693877551e-01 	 -5.510204081632653e-01 	 3.486038806890299e+01
3.061224489795920e-01 	 -5.510204081632653e-01 	 4.204931896174734e+01
4.285714285714284e-01 	 -5.510204081632653e-01 	 5.430403998334024e+01
5.510204081632653e-01 	 -5.510204081632653e-01 	 7.324320197696328e+01
6.734693877551021e-01 	 -5.510204081632653e-01 	 1.010250060669918e+02
7.959183673469385e-01 	 -5.510204081632653e-01 	 1.403472036588946e+02
9.183673469387754e-01 	 -5.510204081632653e-01 	 1.944470964392352e+02
1.040816326530612e+00 	 -5.510204081632653e-01 	 2.671015363756699e+02
1.163265306122449e+00 	 -5.510204081632653e-01 	 3.626269257169503e+02
1.285714285714286e+00 	 -5.510204081632653e-01 	 4.858792169929195e+02
1.408163265306122e+00 	 -5.510204081632653e-01 	 6.422539130145161e+02
1.530612244897959e+00 	 -5.510204081632653e-01 	 8.376860668737744e+02
1.653061224489796e+00 	 -5.510204081632653e-01 	 1.078650281943817e+03
1.775510204081632e+00 	 -5.510204081632653e-01 	 1.372160711878865e+03
1.897959183673469e+00 	 -5.510204081632653e-01 	 1.725771060614234e+03
2.020408163265306e+00 	 -5.510204081632653e-01 	 2.147574582366329e+03
2.142857142857142e+00 	 -5.510204081632653e-01 	 2.646204081632651e+03
2.265306122448980e+00 	 -5.510204081632653e-01 	 3.230831913191800e+03
2.387755102040816e+00 	 -5.510204081632653e-01 	 3.911169982103457e+03
2.510204081632653e+00 	 -5.510204081632653e-01 	 4.697469743708409e+03
2.632653061224490e+00 	 -5.510204081632653e-01 	 5.600522203628539e+03
2.755102040816326e+00 	 -5.510204081632653e-01 	 6.631657917766802e+03
2.877551020408163e+00 	 -5.510204081632653e-01 	 7.802746992307273e+03
3.000000000000000e+00 	 -5.510204081632653e-01 	 9.126199083715117e+03

-3.000000000000000e+00 	 -4.285714285714288e-01 	 8.905795918367348e+03
-2.877551020408163e+00 	 -4.285714285714288e-01 	 7.599479340223537e+03
-2.755102040816327e+00 	 -4.285714285714288e-01 	 6.444791391064498e+03
-2.632653061224490e+00 	 -4.285714285714288e-01 	 5.429322414425061e+03
-2.510204081632653e+00 	 -4.285714285714288e-01 	 4.541202304121165e+03
-2.387755102040816e+00 	 -4.285714285714288e-01 	 3.769100504249842e+03
-2.265306122448980e+00 	 -4.285714285714288e-01 	 3.102226009189216e+03
-2.142857142857143e+00 	 -4.285714285714288e-01 	 2.530327363598501e+03
-2.020408163265306e+00 	 -4.285714285714288e-01 	 2.043692662418008e+03
-1.897959183673469e+00 	 -4.285714285714288e-01 	 1.633149550869146e+03
-1.775510204081633e+00 	 -4.285714285714288e-01 	 1.290065224454409e+03
-1.653061224489796e+00 	 -4.285714285714288e-01 	 1.006346428957392e+03
-1.530612244897959e+00 	 -4.285714285714288e-01 	 7.744394604427807e+02
-1.408163265306122e+00 	 -4.285714285714288e-01 	 5.873301652563551e+02
-1.285714285714286e+00 	 -4.285714285714288e-01 	 4.385439400249898e+02
-1.163265306122449e+00 	 -4.285714285714288e-01 	 3.221457316566523e+02
-1.040816326530612e+00 	 -4.285714285714288e-01 	 2.327400373404044e+02
-9.183673469387754e-01 	 -4.285714285714288e-01 	 1.654709045464015e+02
-7.959183673469390e-01 	 -4.285714285714288e-01 	 1.160219310258933e+02
-6.734693877551021e-01 	 -4.285714285714288e-01 	 8.061626481122251e+01
-5.510204081632653e-01 	 -4.285714285714288e-01 	 5.601660421582638e+01
-4.285714285714288e-01 	 -4.285714285714288e-01 	 3.952519783423579e+01
-3.061224489795920e-01 	 -4.285714285714288e-01 	 2.898384454207529e+01
-1.836734693877551e-01 	 -4.285714285714288e-01 	 2.277389349606346e+01
-6.122448979591866e-02 	 -4.285714285714288e-01 	 1.981624413401263e+01
6.122448979591821e-02 	 -4.285714285714288e-01 	 1.957134617482895e+01
1.836734693877551e-01 	 -4.285714285714288e-01 	 2.203919961851244e+01
3.061224489795920e-01 	 -4.285714285714288e-01 	 2.775935474615692e+01
4.285714285714284e-01 	 -4.285714285714288e-01 	 3.781091211995003e+01
5.510204081632653e-01 	 -4.285714285714288e-01 	 5.381252258317332e+01
6.734693877551021e-01 	 -4.285714285714288e-01 	 7.792238726020210e+01
7.959183673469385e-01 	 -4.285714285714288e-01 	 1.128382575565054e+02
9.183673469387754e-01 	 -4.285714285714288e-01 	 1.617974351586464e+02
1.040816326530612e+00 	 -4.285714285714288e-01 	 2.285767720342817e+02
1.163265306122449e+00 	 -4.285714285714288e-01 	 3.174926704321626e+02
1.285714285714286e+00 	 -4.285714285714288e-01 	 4.334010828821325e+02
1.408163265306122e+00 	 -4.285714285714288e-01 	 5.816975121951299e+02
1.530612244897959e+00 	 -4.285714285714288e-01 	 7.683170114631889e+02
1.653061224489796e+00 	 -4.285714285714288e-01 	 9.997341840594322e+02
1.775510204081632e+00 	 -4.285714285714288e-01 	 1.282963183638081e+03
1.897959183673469e+00 	 -4.285714285714288e-01 	 1.625557714134452e+03
2.020408163265306e+00 	 -4.285714285714288e-01 	 2.035611029764947e+03
2.142857142857142e+00 	 -4.285714285714288e-01 	 2.521755935027070e+03
2.265306122448980e+00 	 -4.285714285714288e-01 	 3.093164784699420e+03
2.387755102040816e+00 	 -4.285714285714288e-01 	 3.759549483841678e+03
2.510204081632653e+00 	 -4.285714285714288e-01 	 4.531161487794631e+03
2.632653061224490e+00 	 -4.285714285714288e-01 	 5.418791802180162e+03
2.755102040816326e+00 	 -4.285714285714288e-01 	 6.433770982901229e+03
2.877551020408163e+00 	 -4.285714285714288e-01 	 7.587969136141902e+03
3.000000000000000e+00 	 -4.285714285714288e-01 	 8.893795918367348e+03

-3.000000000000000e+00 	 -3.061224489795920e-01 	 8.676391503540191e+03
-2.877551020408163e+00 	 -3.061224489795920e-01 	 7.387700234578781e+03
-2.755102040816327e+00 	 -3.061224489795920e-01 	 6.249903206719541e+03
-2.632653061224490e+00 	 -3.061224489795920e-01 	 5.250590763497301e+03
-2.510204081632653e+00 	 -3.061224489795920e-01 	 4.377892798728003e+03
-2.387755102040816e+00 	 -3.061224489795920e-01 	 3.620478756508679e+03
-2.265306122448980e+00 	 -3.061224489795920e-01 	 2.967557631217453e+03
-2.142857142857143e+00 	 -3.061224489795920e-01 	 2.408877967513536e+03
-2.020408163265306e+00 	 -3.061224489795920e-01 	 1.934727860337242e+03
-1.897959183673469e+00 	 -3.061224489795920e-01 	 1.535934954909979e+03
-1.775510204081633e+00 	 -3.061224489795920e-01 	 1.203866446734241e+03
-1.653061224489796e+00 	 -3.061224489795920e-01 	 9.304290815936233e+02
-1.530612244897959e+00 	 -3.061224489795920e-01 	 7.080691555528113e+02
-1.408163265306122e+00 	 -3.061224489795920e-01 	 5.297725149575848e+02
-1.285714285714286e+00 	 -3.061224489795920e-01 	 3.890645564348190e+02
-1.163265306122449e+00 	 -3.061224489795920e-01 	 2.800102268924808e+02
-1.040816326530612e+00 	 -3.061224489795920e-01 	 1.972140235196324e+02
-9.183673469387754e-01 	 -3.061224489795920e-01 	 1.358199937864290e+02
-7.959183673469390e-01 	 -3.061224489795920e-01 	 9.151173544412036e+01
-6.734693877551021e-01 	 -3.061224489795920e-01 	 6.051239652504921e+01
-5.510204081632653e-01 	 -3.061224489795920e-01 	 3.958467534265277e+01
-4.285714285714288e-01 	 -3.061224489795920e-01 	 2.603082049146192e+01
-3.061224489795920e-01 	 -3.061224489795920e-01 	 1.769263084710124e+01
-1.836734693877551e-01 	 -3.061224489795920e-01 	 1.295145556628928e+01
-6.122448979591866e-02 	 -3.061224489795920e-01 	 1.072819408683839e+01
6.122448979591821e-02 	 -3.061224489795920e-01 	 1.048329612765471e+01
1.836734693877551e-01 	 -3.061224489795920e-01 	 1.221676168873826e+01
3.061224489795920e-01 	 -3.061224489795920e-01 	 1.646814105118287e+01
4.285714285714284e-01 	 -3.061224489795920e-01 	 2.431653477717618e+01
5.510204081632653e-01 	 -3.061224489795920e-01 	 3.738059370999971e+01
6.734693877551021e-01 	 -3.061224489795920e-01 	 5.781851897402880e+01
7.959183673469385e-01 	 -3.061224489795920e-01 	 8.832806197473246e+01
9.183673469387754e-01 	 -3.061224489795920e-01 	 1.321465243986739e+02
1.040816326530612e+00 	 -3.061224489795920e-01 	 1.930507582135097e+02
1.163265306122449e+00 	 -3.061224489795920e-01 	 2.753571656679911e+02
1.285714285714286e+00 	 -3.061224489795920e-01 	 3.839216992919615e+02
1.408163265306122e+00 	 -3.061224489795920e-01 	 5.241398618963600e+02
1.530612244897959e+00 	 -3.061224489795920e-01 	 7.019467065732194e+02
1.653061224489796e+00 	 -3.061224489795920e-01 	 9.238168366956636e+02
1.775510204081632e+00 	 -3.061224489795920e-01 	 1.196764405917914e+03
1.897959183673469e+00 	 -3.061224489795920e-01 	 1.528343118175285e+03
2.020408163265306e+00 	 -3.061224489795920e-01 	 1.926646227684181e+03
2.142857142857142e+00 	 -3.061224489795920e-01 	 2.400306538942106e+03
2.265306122448980e+00 	 -3.061224489795920e-01 	 2.958496406727657e+03
2.387755102040816e+00 	 -3.061224489795920e-01 	 3.610927736100516e+03
2.510204081632653e+00 	 -3.061224489795920e-01 	 4.367851982401471e+03
2.632653061224490e+00 	 -3.061224489795920e-01 	 5.240060151252403e+03
2.755102040816326e+00 	 -3.061224489795920e-01 	 6.238882798556270e+03
2.877551020408163e+00 	 -3.061224489795920e-01 	 7.376190030497145e+03
3.000000000000000e+00 	 -3.061224489795920e-01 	 8.664391503540191e+03

-3.000000000000000e+00 	 -1.836734693877551e-01 	 8.449985839233654e+03
-2.877551020408163e+00 	 -1.836734693877551e-01 	 7.178919879454638e+03
-2.755102040816327e+00 	 -1.836734693877551e-01 	 6.058013772895199e+03
-2.632653061224490e+00 	 -1.836734693877551e-01 	 5.074857863090157e+03
-2.510204081632653e+00 	 -1.836734693877551e-01 	 4.217582043855459e+03
-2.387755102040816e+00 	 -1.836734693877551e-01 	 3.474855759288133e+03
-2.265306122448980e+00 	 -1.836734693877551e-01 	 2.835888003766305e+03
-2.142857142857143e+00 	 -1.836734693877551e-01 	 2.290427321949187e+03
-2.020408163265306e+00 	 -1.836734693877551e-01 	 1.828761808777093e+03
-1.897959183673469e+00 	 -1.836734693877551e-01 	 1.441719109471429e+03
-1.775510204081633e+00 	 -1.836734693877551e-01 	 1.120666419534690e+03
-1.653061224489796e+00 	 -1.836734693877551e-01 	 8.575104847504713e+02
-1.530612244897959e+00 	 -1.836734693877551e-01 	 6.446976011834582e+02
-1.408163265306122e+00 	 -1.836734693877551e-01 	 4.752136151794313e+02
-1.285714285714286e+00 	 -1.836734693877551e-01 	 3.425839233652646e+02
-1.163265306122449e+00 	 -1.836734693877551e-01 	 2.408734726489257e+02
-1.040816326530612e+00 	 -1.836734693877551e-01 	 1.646867602194768e+02
-9.183673469387754e-01 	 -1.836734693877551e-01 	 1.091678335470730e+02
-7.959183673469390e-01 	 -1.836734693877551e-01 	 7.000029038296384e+01
-6.734693877551021e-01 	 -1.836734693877551e-01 	 4.340727875949231e+01
-5.510204081632653e-01 	 -1.836734693877551e-01 	 2.615149699009557e+01
-4.285714285714288e-01 	 -1.836734693877551e-01 	 1.553519366930447e+01
-3.061224489795920e-01 	 -1.836734693877551e-01 	 9.400167672743606e+00
-1.836734693877551e-01 	 -1.836734693877551e-01 	 6.127768157131530e+00
-6.122448979591866e-02 	 -1.836734693877551e-01 	 4.638894560280574e+00
6.122448979591821e-02 	 -1.836734693877551e-01 	 4.393996601096897e+00
1.836734693877551e-01 	 -1.836734693877551e-01 	 5.393074279580509e+00
3.061224489795920e-01 	 -1.836734693877551e-01 	 8.175677876825238e+00
4.285714285714284e-01 	 -1.836734693877551e-01 	 1.382090795501873e+01
5.510204081632653e-01 	 -1.836734693877551e-01 	 2.394741535744251e+01
6.734693877551021e-01 	 -1.836734693877551e-01 	 4.071340120847190e+01
7.959183673469385e-01 	 -1.836734693877551e-01 	 6.681661691357596e+01
9.183673469387754e-01 	 -1.836734693877551e-01 	 1.054943641593179e+02
1.040816326530612e+00 	 -1.836734693877551e-01 	 1.605234949133541e+02
1.163265306122449e+00 	 -1.836734693877551e-01 	 2.362204114244361e+02
1.285714285714286e+00 	 -1.836734693877551e-01 	 3.374410662224071e+02
1.408163265306122e+00 	 -1.836734693877551e-01 	 4.695809621182060e+02
1.530612244897959e+00 	 -1.836734693877551e-01 	 6.385751522038664e+02
1.653061224489796e+00 	 -1.836734693877551e-01 	 8.508982398525116e+02
1.775510204081632e+00 	 -1.836734693877551e-01 	 1.113564378718362e+03
1.897959183673469e+00 	 -1.836734693877551e-01 	 1.434127272736735e+03
2.020408163265306e+00 	 -1.836734693877551e-01 	 1.820680176124032e+03
2.142857142857142e+00 	 -1.836734693877551e-01 	 2.281855893377757e+03
2.265306122448980e+00 	 -1.836734693877551e-01 	 2.826826779276510e+03
2.387755102040816e+00 	 -1.836734693877551e-01 	 3.465304738879970e+03
2.510204081632653e+00 	 -1.836734693877551e-01 	 4.207541227528925e+03
2.632653061224490e+00 	 -1.836734693877551e-01 	 5.064327250845259e+03
2.755102040816326e+00 	 -1.836734693877551e-01 	 6.046993364731929e+03
2.877551020408163e+00 	 -1.836734693877551e-01 	 7.167409675373005e+03
3.000000000000000e+00 	 -1.836734693877551e-01 	 8.437985839233654e+03

-3.000000000000000e+00 	 -6.122448979591866e-02 	 8.226578925447729e+03
-2.877551020408163e+00 	 -6.122448979591866e-02 	 6.973138274851117e+03
-2.755102040816327e+00 	 -6.122448979591866e-02 	 5.869123089591473e+03
-2.632653061224490e+00 	 -6.122448979591866e-02 	 4.902123713203631e+03
-2.510204081632653e+00 	 -6.122448979591866e-02 	 4.060270039503532e+03
-2.387755102040816e+00 	 -6.122448979591866e-02 	 3.332231512588204e+03
-2.265306122448980e+00 	 -6.122448979591866e-02 	 2.707217126835775e+03
-2.142857142857143e+00 	 -6.122448979591866e-02 	 2.174975426905456e+03
-2.020408163265306e+00 	 -6.122448979591866e-02 	 1.725794507737561e+03
-1.897959183673469e+00 	 -6.122448979591866e-02 	 1.350502014553495e+03
-1.775510204081633e+00 	 -6.122448979591866e-02 	 1.040465142855755e+03
-1.653061224489796e+00 	 -6.122448979591866e-02 	 7.875906384279357e+02
-1.530612244897959e+00 	 -6.122448979591866e-02 	 5.843247973347219e+02
-1.408163265306122e+00 	 -6.122448979591866e-02 	 4.236534659218942e+02
-1.285714285714286e+00 	 -6.122448979591866e-02 	 2.991020408163267e+02
-1.163265306122449e+00 	 -6.122448979591866e-02 	 2.047354689259872e+02
-1.040816326530612e+00 	 -6.122448979591866e-02 	 1.351582474399378e+02
-9.183673469387754e-01 	 -6.122448979591866e-02 	 8.551442382833338e+01
-7.959183673469390e-01 	 -6.122448979591866e-02 	 5.148759584242380e+01
-6.734693877551021e-01 	 -6.122448979591866e-02 	 2.930091151455188e+01
-5.510204081632653e-01 	 -6.122448979591866e-02 	 1.571706915815482e+01
-4.285714285714288e-01 	 -6.122448979591866e-02 	 8.038317367763456e+00
-3.061224489795920e-01 	 -6.122448979591866e-02 	 4.106455019002402e+00
-1.836734693877551e-01 	 -6.122448979591866e-02 	 2.302831268590196e+00
-6.122448979591866e-02 	 -6.122448979591866e-02 	 1.548345554339175e+00
6.122448979591821e-02 	 -6.122448979591866e-02 	 1.303447595155500e+00
1.836734693877551e-01 	 -6.122448979591866e-02 	 1.568137391039176e+00
3.061224489795920e-01 	 -6.122448979591866e-02 	 2.881965223084034e+00
4.285714285714284e-01 	 -6.122448979591866e-02 	 6.324031653477725e+00
5.510204081632653e-01 	 -6.122448979591866e-02 	 1.351298752550176e+01
6.734693877551021e-01 	 -6.122448979591866e-02 	 2.660703396353148e+01
7.959183673469385e-01 	 -6.122448979591866e-02 	 4.830392237303594e+01
9.183673469387754e-01 	 -6.122448979591866e-02 	 8.184095444057827e+01
1.040816326530612e+00 	 -6.122448979591866e-02 	 1.309949821338151e+02
1.163265306122449e+00 	 -6.122448979591866e-02 	 2.000824077014976e+02
1.285714285714286e+00 	 -6.122448979591866e-02 	 2.939591836734693e+02
1.408163265306122e+00 	 -6.122448979591866e-02 	 4.180208128606689e+02
1.530612244897959e+00 	 -6.122448979591866e-02 	 5.782023483551301e+02
1.653061224489796e+00 	 -6.122448979591866e-02 	 7.809783935299760e+02
1.775510204081632e+00 	 -6.122448979591866e-02 	 1.033363102039428e+03
1.897959183673469e+00 	 -6.122448979591866e-02 	 1.342910177818801e+03
2.020408163265306e+00 	 -6.122448979591866e-02 	 1.717712875084500e+03
2.142857142857142e+00 	 -6.122448979591866e-02 	 2.166403998334026e+03
2.265306122448980e+00 	 -6.122448979591866e-02 	 2.698155902345979e+03
2.387755102040816e+00 	 -6.122448979591866e-02 	 3.322680492180041e+03
2.510204081632653e+00 	 -6.122448979591866e-02 	 4.050229223176997e+03
2.632653061224490e+00 	 -6.122448979591866e-02 	 4.891593100958733e+03
2.755102040816326e+00 	 -6.122448979591866e-02 	 5.858102681428204e+03
2.877551020408163e+00 	 -6.122448979591866e-02 	 6.961628070769481e+03
3.000000000000000e+00 	 -6.122448979591866e-02 	 8.214578925447729e+03

-3.000000000000000e+00 	 6.122448979591821e-02 	 8.006170762182423e+03
-2.877551020408163e+00 	 6.122448979591821e-02 	 6.770355420768207e+03
-2.755102040816327e+00 	 6.122448979591821e-02 	 5.683231156808365e+03
-2.632653061224490e+00 	 6.122448979591821e-02 	 4.732388313837721e+03
-2.510204081632653e+00 	 6.122448979591821e-02 	 3.905956785672219e+03
-2.387755102040816e+00 	 6.122448979591821e-02 	 3.192606016408891e+03
-2.265306122448980e+00 	 6.122448979591821e-02 	 2.581545000425861e+03
-2.142857142857143e+00 	 6.122448979591821e-02 	 2.062522282382341e+03
-2.020408163265306e+00 	 6.122448979591821e-02 	 1.625825957218644e+03
-1.897959183673469e+00 	 6.122448979591821e-02 	 1.262283670156177e+03
-1.775510204081633e+00 	 6.122448979591821e-02 	 9.632626166974368e+02
-1.653061224489796e+00 	 6.122448979591821e-02 	 7.206695426260163e+02
-1.530612244897959e+00 	 6.122448979591821e-02 	 5.269507440066017e+02
-1.408163265306122e+00 	 6.122448979591821e-02 	 3.750920671849732e+02
-1.285714285714286e+00 	 6.122448979591821e-02 	 2.586189087880052e+02
-1.163265306122449e+00 	 6.122448979591821e-02 	 1.715962157236651e+02
-1.040816326530612e+00 	 6.122448979591821e-02 	 1.086284851810150e+02
-9.183673469387754e-01 	 6.122448979591821e-02 	 6.485976463021014e+01
-7.959183673469390e-01 	 6.122448979591821e-02 	 3.597365182250009e+01
-6.734693877551021e-01 	 6.122448979591821e-02 	 1.819329479022782e+01
-5.510204081632653e-01 	 6.122448979591821e-02 	 8.281391846830449e+00
-4.285714285714288e-01 	 6.122448979591821e-02 	 3.540191586838827e+00
-3.061224489795920e-01 	 6.122448979591821e-02 	 1.811492885877589e+00
-1.836734693877551e-01 	 6.122448979591821e-02 	 1.476644900665261e+00
-6.122448979591866e-02 	 6.122448979591821e-02 	 1.456547069014176e+00
6.122448979591821e-02 	 6.122448979591821e-02 	 1.211649109830503e+00
1.836734693877551e-01 	 6.122448979591821e-02 	 7.419510231142403e-01
3.061224489795920e-01 	 6.122448979591821e-02 	 5.870030899592210e-01
4.285714285714284e-01 	 6.122448979591821e-02 	 1.825905872553103e+00
5.510204081632653e-01 	 6.122448979591821e-02 	 6.077310214177388e+00
6.734693877551021e-01 	 6.122448979591821e-02 	 1.549941723920741e+01
7.959183673469385e-01 	 6.122448979591821e-02 	 3.278997835311225e+01
9.183673469387754e-01 	 6.122448979591821e-02 	 6.118629524245503e+01
1.040816326530612e+00 	 6.122448979591821e-02 	 1.044652198748923e+02
1.163265306122449e+00 	 6.122448979591821e-02 	 1.669431544991754e+02
1.285714285714286e+00 	 6.122448979591821e-02 	 2.534760516451478e+02
1.408163265306122e+00 	 6.122448979591821e-02 	 3.694594141237482e+02
1.530612244897959e+00 	 6.122448979591821e-02 	 5.208282950270099e+02
1.653061224489796e+00 	 6.122448979591821e-02 	 7.140572977280566e+02
1.775510204081632e+00 	 6.122448979591821e-02 	 9.561605758811094e+02
1.897959183673469e+00 	 6.122448979591821e-02 	 1.254691833421483e+03
2.020408163265306e+00 	 6.122448979591821e-02 	 1.617744324565582e+03
2.142857142857142e+00 	 6.122448979591821e-02 	 2.053950853810911e+03
2.265306122448980e+00 	 6.122448979591821e-02 	 2.572483775936065e+03
2.387755102040816e+00 	 6.122448979591821e-02 	 3.183054996000728e+03
2.510204081632653e+00 	 6.122448979591821e-02 	 3.895915969345686e+03
2.632653061224490e+00 	 6.122448979591821e-02 	 4.721857701592823e+03
2.755102040816326e+00 	 6.122448979591821e-02 	 5.672210748645094e+03
2.877551020408163e+00 	 6.122448979591821e-02 	 6.758845216686572e+03
3.000000000000000e+00 	 6.122448979591821e-02 	 7.994170762182423e+03

-3.000000000000000e+00 	 1.836734693877551e-01 	 7.788761349437732e+03
-2.877551020408163e+00 	 1.836734693877551e-01 	 6.570571317205920e+03
-2.755102040816327e+00 	 1.836734693877551e-01 	 5.500337974545871e+03
-2.632653061224490e+00 	 1.836734693877551e-01 	 4.565651664992426e+03
-2.510204081632653e+00 	 1.836734693877551e-01 	 3.754642282361524e+03
-2.387755102040816e+00 	 1.836734693877551e-01 	 3.055979270750195e+03
-2.265306122448980e+00 	 1.836734693877551e-01 	 2.458871624536562e+03
-2.142857142857143e+00 	 1.836734693877551e-01 	 1.953067888379841e+03
-2.020408163265306e+00 	 1.836734693877551e-01 	 1.528856157220344e+03
-1.897959183673469e+00 	 1.836734693877551e-01 	 1.177064076279476e+03
-1.775510204081633e+00 	 1.836734693877551e-01 	 8.890588410597346e+02
-1.653061224489796e+00 	 1.836734693877551e-01 	 6.567471973447133e+02
-1.530612244897959e+00 	 1.836734693877551e-01 	 4.725754411990980e+02
-1.408163265306122e+00 	 1.836734693877551e-01 	 3.295294189686687e+02
-1.285714285714286e+00 	 1.836734693877551e-01 	 2.211345272803000e+02
-1.163265306122449e+00 	 1.836734693877551e-01 	 1.414557130419593e+02
-1.040816326530612e+00 	 1.836734693877551e-01 	 8.509747344270863e+01
-9.183673469387754e-01 	 1.836734693877551e-01 	 4.720385595270329e+01
-7.959183673469390e-01 	 1.836734693877551e-01 	 2.345845832319281e+01
-6.734693877551021e-01 	 1.836734693877551e-01 	 1.008442858652016e+01
-5.510204081632653e-01 	 1.836734693877551e-01 	 3.844465056122491e+00
-4.285714285714288e-01 	 1.836734693877551e-01 	 2.040816326530613e+00
-3.061224489795920e-01 	 1.836734693877551e-01 	 2.515281273369192e+00
-1.836734693877551e-01 	 1.836734693877551e-01 	 3.649209053356742e+00
-6.122448979591866e-02 	 1.836734693877551e-01 	 4.363499104305594e+00
6.122448979591821e-02 	 1.836734693877551e-01 	 4.118601145121922e+00
1.836734693877551e-01 	 1.836734693877551e-01 	 2.914515175805722e+00
3.061224489795920e-01 	 1.836734693877551e-01 	 1.290791477450824e+00
4.285714285714284e-01 	 1.836734693877551e-01 	 3.265306122448982e-01
5.510204081632653e-01 	 1.836734693877551e-01 	 1.640383423469430e+00
6.734693877551021e-01 	 1.836734693877551e-01 	 7.390551035499757e+00
7.959183673469385e-01 	 1.836734693877551e-01 	 2.027478485380498e+01
9.183673469387754e-01 	 1.836734693877551e-01 	 4.353038656494819e+01
1.040816326530612e+00 	 1.836734693877551e-01 	 8.093420813658602e+01
1.163265306122449e+00 	 1.836734693877551e-01 	 1.368026518174696e+02
1.285714285714286e+00 	 1.836734693877551e-01 	 2.159916701374426e+02
1.408163265306122e+00 	 1.836734693877551e-01 	 3.238967659074437e+02
1.530612244897959e+00 	 1.836734693877551e-01 	 4.664529922195061e+02
1.653061224489796e+00 	 1.836734693877551e-01 	 6.501349524467537e+02
1.775510204081632e+00 	 1.836734693877551e-01 	 8.819568002434074e+02
1.897959183673469e+00 	 1.836734693877551e-01 	 1.169472239544782e+03
2.020408163265306e+00 	 1.836734693877551e-01 	 1.520774524567283e+03
2.142857142857142e+00 	 1.836734693877551e-01 	 1.944496459808411e+03
2.265306122448980e+00 	 1.836734693877551e-01 	 2.449810400046767e+03
2.387755102040816e+00 	 1.836734693877551e-01 	 3.046428250342031e+03
2.510204081632653e+00 	 1.836734693877551e-01 	 3.744601466034991e+03
2.632653061224490e+00 	 1.836734693877551e-01 	 4.555121052747528e+03
2.755102040816326e+00 	 1.836734693877551e-01 	 5.489317566382601e+03
2.877551020408163e+00 	 1.836734693877551e-01 	 6.559061113124281e+03
3.000000000000000e+00 	 1.836734693877551e-01 	 7.776761349437732e+03

-3.000000000000000e+00 	 3.061224489795920e-01 	 7.574350687213661e+03
-2.877551020408163e+00 	 3.061224489795920e-01 	 6.373785964164244e+03
-2.755102040816327e+00 	 3.061224489795920e-01 	 5.320443542803994e+03
-2.632653061224490e+00 	 3.061224489795920e-01 	 4.401913766667748e+03
-2.510204081632653e+00 	 3.061224489795920e-01 	 3.606326529571445e+03
-2.387755102040816e+00 	 3.061224489795920e-01 	 2.922351275612114e+03
-2.265306122448980e+00 	 3.061224489795920e-01 	 2.339196999167881e+03
-2.142857142857143e+00 	 3.061224489795920e-01 	 1.846612244897958e+03
-2.020408163265306e+00 	 3.061224489795920e-01 	 1.434885107742660e+03
-1.897959183673469e+00 	 3.061224489795920e-01 	 1.094843232923391e+03
-1.775510204081633e+00 	 3.061224489795920e-01 	 8.178538159426490e+02
-1.653061224489796e+00 	 3.061224489795920e-01 	 5.958236025840268e+02
-1.530612244897959e+00 	 3.061224489795920e-01 	 4.211988889122106e+02
-1.408163265306122e+00 	 3.061224489795920e-01 	 2.869655212729807e+02
-1.285714285714286e+00 	 3.061224489795920e-01 	 1.866488962932112e+02
-1.163265306122449e+00 	 3.061224489795920e-01 	 1.143139608808699e+02
-1.040816326530612e+00 	 3.061224489795920e-01 	 6.456521222501870e+01
-9.183673469387754e-01 	 3.061224489795920e-01 	 3.254669779581286e+01
-7.959183673469390e-01 	 3.061224489795920e-01 	 1.394201534450194e+01
-6.734693877551021e-01 	 3.061224489795920e-01 	 4.974312903428930e+00
-5.510204081632653e-01 	 3.061224489795920e-01 	 2.406288786030949e+00
-4.285714285714288e-01 	 3.061224489795920e-01 	 3.540191586838816e+00
-3.061224489795920e-01 	 3.061224489795920e-01 	 6.217820181477213e+00
-1.836734693877551e-01 	 3.061224489795920e-01 	 8.820523726664639e+00
-6.122448979591866e-02 	 3.061224489795920e-01 	 1.026920166021343e+01
6.122448979591821e-02 	 3.061224489795920e-01 	 1.002430370102976e+01
1.836734693877551e-01 	 3.061224489795920e-01 	 8.085829849113619e+00
3.061224489795920e-01 	 3.061224489795920e-01 	 4.993330385558846e+00
4.285714285714284e-01 	 3.061224489795920e-01 	 1.825905872553110e+00
5.510204081632653e-01 	 3.061224489795920e-01 	 2.022071533778878e-01
6.734693877551021e-01 	 3.061224489795920e-01 	 2.280435352408522e+00
7.959183673469385e-01 	 3.061224489795920e-01 	 1.075834187511413e+01
9.183673469387754e-01 	 3.061224489795920e-01 	 2.887322840805776e+01
1.040816326530612e+00 	 3.061224489795920e-01 	 6.040194691889611e+01
1.163265306122449e+00 	 3.061224489795920e-01 	 1.096608996563802e+02
1.285714285714286e+00 	 3.061224489795920e-01 	 1.815060391503539e+02
1.408163265306122e+00 	 3.061224489795920e-01 	 2.813328682117557e+02
1.530612244897959e+00 	 3.061224489795920e-01 	 4.150764399326188e+02
1.653061224489796e+00 	 3.061224489795920e-01 	 5.892113576860672e+02
1.775510204081632e+00 	 3.061224489795920e-01 	 8.107517751263218e+02
1.897959183673469e+00 	 3.061224489795920e-01 	 1.087251396188698e+03
2.020408163265306e+00 	 3.061224489795920e-01 	 1.426803475089599e+03
2.142857142857142e+00 	 3.061224489795920e-01 	 1.838040816326528e+03
2.265306122448980e+00 	 3.061224489795920e-01 	 2.330135774678085e+03
2.387755102040816e+00 	 3.061224489795920e-01 	 2.912800255203951e+03
2.510204081632653e+00 	 3.061224489795920e-01 	 3.596285713244910e+03
2.632653061224490e+00 	 3.061224489795920e-01 	 4.391383154422850e+03
2.755102040816326e+00 	 3.061224489795920e-01 	 5.309423134640725e+03
2.877551020408163e+00 	 3.061224489795920e-01 	 6.362275760082607e+03
3.000000000000000e+00 	 3.061224489795920e-01 	 7.562350687213661e+03

-3.000000000000000e+00 	 4.285714285714284e-01 	 7.362938775510203e+03
-2.877551020408163e+00 	 4.285714285714284e-01 	 6.179999361643184e+03
-2.755102040816327e+00 	 4.285714285714284e-01 	 5.143547861582736e+03
-2.632653061224490e+00 	 4.285714285714284e-01 	 4.241174618863688e+03
-2.510204081632653e+00 	 4.285714285714284e-01 	 3.461009527301982e+03
-2.387755102040816e+00 	 4.285714285714284e-01 	 2.791722030994651e+03
-2.265306122448980e+00 	 4.285714285714284e-01 	 2.222521124319816e+03
-2.142857142857143e+00 	 4.285714285714284e-01 	 1.743155351936693e+03
-2.020408163265306e+00 	 4.285714285714284e-01 	 1.343912808785593e+03
-1.897959183673469e+00 	 4.285714285714284e-01 	 1.015621140087924e+03
-1.775510204081633e+00 	 4.285714285714284e-01 	 7.496475413461801e+02
-1.653061224489796e+00 	 4.285714285714284e-01 	 5.378987583439570e+02
-1.530612244897959e+00 	 4.285714285714284e-01 	 3.728210871459399e+02
-1.408163265306122e+00 	 4.285714285714284e-01 	 2.474003740979091e+02
-1.285714285714286e+00 	 4.285714285714284e-01 	 1.551620158267390e+02
-1.163265306122449e+00 	 4.285714285714284e-01 	 9.017095924039704e+01
-1.040816326530612e+00 	 4.285714285714284e-01 	 4.703170152794524e+01
-9.183673469387754e-01 	 4.285714285714284e-01 	 2.088829015953890e+01
-7.959183673469390e-01 	 4.285714285714284e-01 	 7.424322886427500e+00
-6.734693877551021e-01 	 4.285714285714284e-01 	 2.862947740954113e+00
-5.510204081632653e-01 	 4.285714285714284e-01 	 3.966863036555813e+00
-4.285714285714288e-01 	 4.285714285714284e-01 	 8.038317367763414e+00
-3.061224489795920e-01 	 4.285714285714284e-01 	 1.291910961020162e+01
-1.836734693877551e-01 	 4.285714285714284e-01 	 1.699058892058892e+01
-6.122448979591866e-02 	 4.285714285714284e-01 	 1.917365473673765e+01
6.122448979591821e-02 	 4.285714285714284e-01 	 1.892875677755397e+01
1.836734693877551e-01 	 4.285714285714284e-01 	 1.625589504303790e+01
3.061224489795920e-01 	 4.285714285714284e-01 	 1.169461981428325e+01
4.285714285714284e-01 	 4.285714285714284e-01 	 6.324031653477716e+00
5.510204081632653e-01 	 4.285714285714284e-01 	 1.762781403902751e+00
6.734693877551021e-01 	 4.285714285714284e-01 	 1.690701899337042e-01
7.959183673469385e-01 	 4.285714285714284e-01 	 4.240649417039713e+00
9.183673469387754e-01 	 4.285714285714284e-01 	 1.721482077178380e+01
1.040816326530612e+00 	 4.285714285714284e-01 	 4.286843622182268e+01
1.163265306122449e+00 	 4.285714285714284e-01 	 8.551789801590733e+01
1.285714285714286e+00 	 4.285714285714284e-01 	 1.500191586838817e+02
1.408163265306122e+00 	 4.285714285714284e-01 	 2.417677210366842e+02
1.530612244897959e+00 	 4.285714285714284e-01 	 3.666986381663480e+02
1.653061224489796e+00 	 4.285714285714284e-01 	 5.312865134459973e+02
1.775510204081632e+00 	 4.285714285714284e-01 	 7.425455005298528e+02
1.897959183673469e+00 	 4.285714285714284e-01 	 1.008029303353230e+03
2.020408163265306e+00 	 4.285714285714284e-01 	 1.335831176132532e+03
2.142857142857142e+00 	 4.285714285714284e-01 	 1.734583923365263e+03
2.265306122448980e+00 	 4.285714285714284e-01 	 2.213459899830021e+03
2.387755102040816e+00 	 4.285714285714284e-01 	 2.782171010586487e+03
2.510204081632653e+00 	 4.285714285714284e-01 	 3.450968710975450e+03
2.632653061224490e+00 	 4.285714285714284e-01 	 4.230644006618790e+03
2.755102040816326e+00 	 4.285714285714284e-01 	 5.132527453419465e+03
2.877551020408163e+00 	 4.285714285714284e-01 	 6.168489157561548e+03
3.000000000000000e+00 	 4.285714285714284e-01 	 7.350938775510203e+03

-3.000000000000000e+00 	 5.510204081632653e-01 	 7.154525614327365e+03
-2.877551020408163e+00 	 5.510204081632653e-01 	 5.989211509642742e+03
-2.755102040816327e+00 	 5.510204081632653e-01 	 4.969650930882091e+03
-2.632653061224490e+00 	 5.510204081632653e-01 	 4.083434221580242e+03
-2.510204081632653e+00 	 5.510204081632653e-01 	 3.318691275553137e+03
-2.387755102040816e+00 	 5.510204081632653e-01 	 2.664091536897804e+03
-2.265306122448980e+00 	 5.510204081632653e-01 	 2.108843999992368e+03
-2.142857142857143e+00 	 5.510204081632653e-01 	 1.642697209496043e+03
-2.020408163265306e+00 	 5.510204081632653e-01 	 1.255939260349143e+03
-1.897959183673469e+00 	 5.510204081632653e-01 	 9.393977977730716e+02
-1.775510204081633e+00 	 5.510204081632653e-01 	 6.844400172703272e+02
-1.653061224489796e+00 	 5.510204081632653e-01 	 4.829726646245032e+02
-1.530612244897959e+00 	 5.510204081632653e-01 	 3.274420359002854e+02
-1.408163265306122e+00 	 5.510204081632653e-01 	 2.108339774434538e+02
-1.285714285714286e+00 	 5.510204081632653e-01 	 1.266738858808830e+02
-1.163265306122449e+00 	 5.510204081632653e-01 	 6.902670812054049e+01
-1.040816326530612e+00 	 5.510204081632653e-01 	 3.249694135148813e+01
-9.183673469387754e-01 	 5.510204081632653e-01 	 1.222863304388130e+01
-7.959183673469390e-01 	 5.510204081632653e-01 	 3.905380948969452e+00
-6.734693877551021e-01 	 5.510204081632653e-01 	 3.750333099095699e+00
-5.510204081632653e-01 	 5.510204081632653e-01 	 8.526187807697092e+00
-4.285714285714288e-01 	 5.510204081632653e-01 	 1.553519366930444e+01
-3.061224489795920e-01 	 5.510204081632653e-01 	 2.261914955954246e+01
-1.836734693877551e-01 	 5.510204081632653e-01 	 2.815940463512963e+01
-6.122448979591866e-02 	 5.510204081632653e-01 	 3.107685833387830e+01
6.122448979591821e-02 	 5.510204081632653e-01 	 3.083196037469462e+01
1.836734693877551e-01 	 5.510204081632653e-01 	 2.742471075757861e+01
3.061224489795920e-01 	 5.510204081632653e-01 	 2.139465976362409e+01
4.285714285714284e-01 	 5.510204081632653e-01 	 1.382090795501875e+01
5.510204081632653e-01 	 5.510204081632653e-01 	 6.322106175044031e+00
6.734693877551021e-01 	 5.510204081632653e-01 	 1.056455548075291e+00
7.959183673469385e-01 	 5.510204081632653e-01 	 7.217074795816836e-01
9.183673469387754e-01 	 5.510204081632653e-01 	 8.555163656126197e+00
1.040816326530612e+00 	 5.510204081632653e-01 	 2.833367604536559e+01
1.163265306122449e+00 	 5.510204081632653e-01 	 6.437364689605077e+01
1.285714285714286e+00 	 5.510204081632653e-01 	 1.215310287380257e+02
1.408163265306122e+00 	 5.510204081632653e-01 	 2.052013243822290e+02
1.530612244897959e+00 	 5.510204081632653e-01 	 3.213195869206936e+02
1.653061224489796e+00 	 5.510204081632653e-01 	 4.763604197265437e+02
1.775510204081632e+00 	 5.510204081632653e-01 	 6.773379764540000e+02
1.897959183673469e+00 	 5.510204081632653e-01 	 9.318059610383777e+02
2.020408163265306e+00 	 5.510204081632653e-01 	 1.247857627696081e+03
2.142857142857142e+00 	 5.510204081632653e-01 	 1.634125780924613e+03
2.265306122448980e+00 	 5.510204081632653e-01 	 2.099782775502572e+03
2.387755102040816e+00 	 5.510204081632653e-01 	 2.654540516489640e+03
2.510204081632653e+00 	 5.510204081632653e-01 	 3.308650459226603e+03
2.632653061224490e+00 	 5.510204081632653e-01 	 4.072903609335344e+03
2.755102040816326e+00 	 5.510204081632653e-01 	 4.958630522718822e+03
2.877551020408163e+00 	 5.510204081632653e-01 	 5.977701305561107e+03
3.000000000000000e+00 	 5.510204081632653e-01 	 7.142525614327365e+03

-3.000000000000000e+00 	 6.734693877551021e-01 	 6.949111203665140e+03
-2.877551020408163e+00 	 6.734693877551021e-01 	 5.801422408162917e+03
-2.755102040816327e+00 	 6.734693877551021e-01 	 4.798752750702063e+03
-2.632653061224490e+00 	 6.734693877551021e-01 	 3.928692574817414e+03
-2.510204081632653e+00 	 6.734693877551021e-01 	 3.179371774324908e+03
-2.387755102040816e+00 	 6.734693877551021e-01 	 2.539459793321573e+03
-2.265306122448980e+00 	 6.734693877551021e-01 	 1.998165626185535e+03
-2.142857142857143e+00 	 6.734693877551021e-01 	 1.545237817576010e+03
-2.020408163265306e+00 	 6.734693877551021e-01 	 1.170964462433308e+03
-1.897959183673469e+00 	 6.734693877551021e-01 	 8.661732059788362e+02
-1.775510204081633e+00 	 6.734693877551021e-01 	 6.222312437150908e+02
-1.653061224489796e+00 	 6.734693877551021e-01 	 4.310453214256660e+02
-1.530612244897959e+00 	 6.734693877551021e-01 	 2.850617351752473e+02
-1.408163265306122e+00 	 6.734693877551021e-01 	 1.772663313096150e+02
-1.285714285714286e+00 	 6.734693877551021e-01 	 1.011845064556435e+02
-1.163265306122449e+00 	 6.734693877551021e-01 	 5.088120752130037e+01
-1.040816326530612e+00 	 6.734693877551021e-01 	 2.096093169564743e+01
-9.183673469387754e-01 	 6.734693877551021e-01 	 6.567726448840116e+00
-7.959183673469390e-01 	 6.734693877551021e-01 	 3.385189532127820e+00
-6.734693877551021e-01 	 6.734693877551021e-01 	 7.636468977853702e+00
-5.510204081632653e-01 	 6.734693877551021e-01 	 1.608426309945479e+01
-4.285714285714288e-01 	 6.734693877551021e-01 	 2.603082049146188e+01
-3.061224489795920e-01 	 6.734693877551021e-01 	 3.531794002949972e+01
-1.836734693877551e-01 	 6.734693877551021e-01 	 4.232697087028676e+01
-6.122448979591866e-02 	 6.734693877551021e-01 	 4.597881245163538e+01
6.122448979591821e-02 	 6.734693877551021e-01 	 4.573391449245170e+01
1.836734693877551e-01 	 6.734693877551021e-01 	 4.159227699273575e+01
3.061224489795920e-01 	 6.734693877551021e-01 	 3.409345023358136e+01
4.285714285714284e-01 	 6.734693877551021e-01 	 2.431653477717620e+01
5.510204081632653e-01 	 6.734693877551021e-01 	 1.388018146680173e+01
6.734693877551021e-01 	 6.734693877551021e-01 	 4.942591426833293e+00
7.959183673469385e-01 	 6.734693877551021e-01 	 2.015160627400706e-01
9.183673469387754e-01 	 6.734693877551021e-01 	 2.894257061085014e+00
1.040816326530612e+00 	 6.734693877551021e-01 	 1.679766638952491e+01
1.163265306122449e+00 	 6.734693877551021e-01 	 4.622814629681064e+01
1.285714285714286e+00 	 6.734693877551021e-01 	 9.604164931278625e+01
1.408163265306122e+00 	 6.734693877551021e-01 	 1.716336782483902e+02
1.530612244897959e+00 	 6.734693877551021e-01 	 2.789392861956554e+02
1.653061224489796e+00 	 6.734693877551021e-01 	 4.244330765277064e+02
1.775510204081632e+00 	 6.734693877551021e-01 	 6.151292028987637e+02
1.897959183673469e+00 	 6.734693877551021e-01 	 8.585813692441424e+02
2.020408163265306e+00 	 6.734693877551021e-01 	 1.162882829780247e+03
2.142857142857142e+00 	 6.734693877551021e-01 	 1.536666389004580e+03
2.265306122448980e+00 	 6.734693877551021e-01 	 1.989104401695739e+03
2.387755102040816e+00 	 6.734693877551021e-01 	 2.529908772913409e+03
2.510204081632653e+00 	 6.734693877551021e-01 	 3.169330957998372e+03
2.632653061224490e+00 	 6.734693877551021e-01 	 3.918161962572516e+03
2.755102040816326e+00 	 6.734693877551021e-01 	 4.787732342538796e+03
2.877551020408163e+00 	 6.734693877551021e-01 	 5.789912204081282e+03
3.000000000000000e+00 	 6.734693877551021e-01 	 6.937111203665140e+03

-3.000000000000000e+00 	 7.959183673469385e-01 	 6.746695543523531e+03
-2.877551020408163e+00 	 7.959183673469385e-01 	 5.616632057203708e+03
-2.755102040816327e+00 	 7.959183673469385e-01 	 4.630853321042655e+03
-2.632653061224490e+00 	 7.959183673469385e-01 	 3.776949678575203e+03
-2.510204081632653e+00 	 7.959183673469385e-01 	 3.043051023617294e+03
-2.387755102040816e+00 	 7.959183673469385e-01 	 2.417826800265957e+03
-2.265306122448980e+00 	 7.959183673469385e-01 	 1.890486002899320e+03
-2.142857142857143e+00 	 7.959183673469385e-01 	 1.450777176176593e+03
-2.020408163265306e+00 	 7.959183673469385e-01 	 1.088988415038090e+03
-1.897959183673469e+00 	 7.959183673469385e-01 	 7.959473647052174e+02
-1.775510204081633e+00 	 7.959183673469385e-01 	 5.630212206804711e+02
-1.653061224489796e+00 	 7.959183673469385e-01 	 3.821167287474452e+02
-1.530612244897959e+00 	 7.959183673469385e-01 	 2.456801849708257e+02
-1.408163265306122e+00 	 7.959183673469385e-01 	 1.466974356963927e+02
-1.285714285714286e+00 	 7.959183673469385e-01 	 7.869387755102049e+01
-1.163265306122449e+00 	 7.959183673469385e-01 	 3.573445744267670e+01
-1.040816326530612e+00 	 7.959183673469385e-01 	 1.242367256042318e+01
-9.183673469387754e-01 	 7.959183673469385e-01 	 3.905570374415353e+00
-7.959183673469390e-01 	 7.959183673469385e-01 	 5.863748635902590e+00
-6.734693877551021e-01 	 7.959183673469385e-01 	 1.452135537722809e+01
-5.510204081632653e-01 	 7.959183673469385e-01 	 2.664108891182886e+01
-4.285714285714288e-01 	 7.959183673469385e-01 	 3.952519783423568e+01
-3.061224489795920e-01 	 7.959183673469385e-01 	 5.101548102007333e+01
-1.836734693877551e-01 	 7.959183673469385e-01 	 5.949328762606025e+01
-6.122448979591866e-02 	 7.959183673469385e-01 	 6.387951709000880e+01
6.122448979591821e-02 	 7.959183673469385e-01 	 6.363461913082512e+01
1.836734693877551e-01 	 7.959183673469385e-01 	 5.875859374850923e+01
3.061224489795920e-01 	 7.959183673469385e-01 	 4.979099122415496e+01
4.285714285714284e-01 	 7.959183673469385e-01 	 3.781091211995000e+01
5.510204081632653e-01 	 7.959183673469385e-01 	 2.443700727917579e+01
6.734693877551021e-01 	 7.959183673469385e-01 	 1.182747782620768e+01
7.959183673469385e-01 	 7.959183673469385e-01 	 2.680075166514860e+00
9.183673469387754e-01 	 7.959183673469385e-01 	 2.321009866602512e-01
1.040816326530612e+00 	 7.959183673469385e-01 	 8.260407254300683e+00
1.163265306122449e+00 	 7.959183673469385e-01 	 3.108139621818696e+01
1.285714285714286e+00 	 7.959183673469385e-01 	 7.355102040816323e+01
1.408163265306122e+00 	 7.959183673469385e-01 	 1.410647826351679e+02
1.530612244897959e+00 	 7.959183673469385e-01 	 2.395577359912339e+02
1.653061224489796e+00 	 7.959183673469385e-01 	 3.755044838494857e+02
1.775510204081632e+00 	 7.959183673469385e-01 	 5.559191798641439e+02
1.897959183673469e+00 	 7.959183673469385e-01 	 7.883555279705236e+02
2.020408163265306e+00 	 7.959183673469385e-01 	 1.080906782385029e+03
2.142857142857142e+00 	 7.959183673469385e-01 	 1.442205747605163e+03
2.265306122448980e+00 	 7.959183673469385e-01 	 1.881424778409524e+03
2.387755102040816e+00 	 7.959183673469385e-01 	 2.408275779857794e+03
2.510204081632653e+00 	 7.959183673469385e-01 	 3.033010207290761e+03
2.632653061224490e+00 	 7.959183673469385e-01 	 3.766419066330305e+03
2.755102040816326e+00 	 7.959183673469385e-01 	 4.619832912879385e+03
2.877551020408163e+00 	 7.959183673469385e-01 	 5.605121853122072e+03
3.000000000000000e+00 	 7.959183673469385e-01 	 6.734695543523531e+03

-3.000000000000000e+00 	 9.183673469387754e-01 	 6.547278633902540e+03
-2.877551020408163e+00 	 9.183673469387754e-01 	 5.434840456765115e+03
-2.755102040816327e+00 	 9.183673469387754e-01 	 4.465952641903859e+03
-2.632653061224490e+00 	 9.183673469387754e-01 	 3.628205532853607e+03
-2.510204081632653e+00 	 9.183673469387754e-01 	 2.909729023430297e+03
-2.387755102040816e+00 	 9.183673469387754e-01 	 2.299192557730960e+03
-2.265306122448980e+00 	 9.183673469387754e-01 	 1.785805130133720e+03
-2.142857142857143e+00 	 9.183673469387754e-01 	 1.359315285297792e+03
-2.020408163265306e+00 	 9.183673469387754e-01 	 1.010011118163489e+03
-1.897959183673469e+00 	 9.183673469387754e-01 	 7.287202739522147e+02
-1.775510204081633e+00 	 9.183673469387754e-01 	 5.068099481664674e+02
-1.653061224489796e+00 	 9.183673469387754e-01 	 3.361868865898408e+02
-1.530612244897959e+00 	 9.183673469387754e-01 	 2.092973852870205e+02
-1.408163265306122e+00 	 9.183673469387754e-01 	 1.191272906037867e+02
-1.285714285714286e+00 	 9.183673469387754e-01 	 5.920199916701380e+01
-1.163265306122449e+00 	 9.183673469387754e-01 	 2.358645788466940e+01
-1.040816326530612e+00 	 9.183673469387754e-01 	 6.885163945815311e+00
-9.183673469387754e-01 	 9.183673469387754e-01 	 4.242164820606992e+00
-7.959183673469390e-01 	 9.183673469387754e-01 	 1.134105826029378e+01
-6.734693877551021e-01 	 9.183673469387754e-01 	 2.440499229721892e+01
-5.510204081632653e-01 	 9.183673469387754e-01 	 4.019666524481938e+01
-4.285714285714288e-01 	 9.183673469387754e-01 	 5.601832569762595e+01
-3.061224489795920e-01 	 9.183673469387754e-01 	 6.971177253126342e+01
-1.836734693877551e-01 	 9.183673469387754e-01 	 7.965835490245021e+01
-6.122448979591866e-02 	 9.183673469387754e-01 	 8.477897224899868e+01
6.122448979591821e-02 	 9.183673469387754e-01 	 8.453407428981501e+01
1.836734693877551e-01 	 9.183673469387754e-01 	 7.892366102489919e+01
3.061224489795920e-01 	 9.183673469387754e-01 	 6.848728273534505e+01
4.285714285714284e-01 	 9.183673469387754e-01 	 5.430403998334027e+01
5.510204081632653e-01 	 9.183673469387754e-01 	 3.799258361216631e+01
6.734693877551021e-01 	 9.183673469387754e-01 	 2.171111474619851e+01
7.959183673469385e-01 	 9.183673469387754e-01 	 8.157384790906068e+00
9.183673469387754e-01 	 9.183673469387754e-01 	 5.686954328518898e-01
1.040816326530612e+00 	 9.183673469387754e-01 	 2.721898639692832e+00
1.163265306122449e+00 	 9.183673469387754e-01 	 1.893339666017964e+01
1.285714285714286e+00 	 9.183673469387754e-01 	 5.405914202415656e+01
1.408163265306122e+00 	 9.183673469387754e-01 	 1.134946375425619e+02
1.530612244897959e+00 	 9.183673469387754e-01 	 2.031749363074286e+02
1.653061224489796e+00 	 9.183673469387754e-01 	 3.295746416918813e+02
1.775510204081632e+00 	 9.183673469387754e-01 	 4.997079073501404e+02
1.897959183673469e+00 	 9.183673469387754e-01 	 7.211284372175209e+02
2.020408163265306e+00 	 9.183673469387754e-01 	 1.001929485510427e+03
2.142857142857142e+00 	 9.183673469387754e-01 	 1.350743856726362e+03
2.265306122448980e+00 	 9.183673469387754e-01 	 1.776743905643924e+03
2.387755102040816e+00 	 9.183673469387754e-01 	 2.289641537322796e+03
2.510204081632653e+00 	 9.183673469387754e-01 	 2.899688207103763e+03
2.632653061224490e+00 	 9.183673469387754e-01 	 3.617674920608709e+03
2.755102040816326e+00 	 9.183673469387754e-01 	 4.454932233740590e+03
2.877551020408163e+00 	 9.183673469387754e-01 	 5.423330252683480e+03
3.000000000000000e+00 	 9.183673469387754e-01 	 6.535278633902540e+03

-3.000000000000000e+00 	 1.040816326530612e+00 	 6.350860474802166e+03
-2.877551020408163e+00 	 1.040816326530612e+00 	 5.256047606847139e+03
-2.755102040816327e+00 	 1.040816326530612e+00 	 4.304050713285682e+03
-2.632653061224490e+00 	 1.040816326530612e+00 	 3.482460137652628e+03
-2.510204081632653e+00 	 1.040816326530612e+00 	 2.779405773763917e+03
-2.387755102040816e+00 	 1.040816326530612e+00 	 2.183557065716578e+03
-2.265306122448980e+00 	 1.040816326530612e+00 	 1.684123007888737e+03
-2.142857142857143e+00 	 1.040816326530612e+00 	 1.270852144939608e+03
-2.020408163265306e+00 	 1.040816326530612e+00 	 9.340325718095037e+02
-1.897959183673469e+00 	 1.040816326530612e+00 	 6.644919337198288e+02
-1.775510204081633e+00 	 1.040816326530612e+00 	 4.535974261730805e+02
-1.653061224489796e+00 	 1.040816326530612e+00 	 2.932557949528529e+02
-1.530612244897959e+00 	 1.040816326530612e+00 	 1.759133361238317e+02
-1.408163265306122e+00 	 1.040816326530612e+00 	 9.455589603179720e+01
-1.285714285714286e+00 	 1.040816326530612e+00 	 4.270887130362357e+01
-1.163265306122449e+00 	 1.040816326530612e+00 	 1.443720884727853e+01
-1.040816326530612e+00 	 1.040816326530612e+00 	 4.345405851823858e+00
-9.183673469387754e-01 	 1.040816326530612e+00 	 7.577509787415029e+00
-7.959183673469390e-01 	 1.040816326530612e+00 	 1.981711840530135e+01
-6.734693877551021e-01 	 1.040816326530612e+00 	 3.728737973782611e+01
-5.510204081632653e-01 	 1.040816326530612e+00 	 5.675099209842625e+01
-4.285714285714288e-01 	 1.040816326530612e+00 	 7.551020408163255e+01
-3.061224489795920e-01 	 1.040816326530612e+00 	 9.140681456306983e+01
-1.836734693877551e-01 	 1.040816326530612e+00 	 1.028221726994565e+02
-6.122448979591866e-02 	 1.040816326530612e+00 	 1.086771779286049e+02
6.122448979591821e-02 	 1.040816326530612e+00 	 1.084322799694212e+02
1.836734693877551e-01 	 1.040816326530612e+00 	 1.020874788219055e+02
3.061224489795920e-01 	 1.040816326530612e+00 	 9.018232476715146e+01
4.285714285714284e-01 	 1.040816326530612e+00 	 7.379591836734689e+01
5.510204081632653e-01 	 1.040816326530612e+00 	 5.454691046577319e+01
6.734693877551021e-01 	 1.040816326530612e+00 	 3.459350218680569e+01
7.959183673469385e-01 	 1.040816326530612e+00 	 1.663344493591366e+01
9.183673469387754e-01 	 1.040816326530612e+00 	 3.904040399659928e+00
1.040816326530612e+00 	 1.040816326530612e+00 	 1.821405457014011e-01
1.163265306122449e+00 	 1.040816326530612e+00 	 9.784147622788764e+00
1.285714285714286e+00 	 1.040816326530612e+00 	 3.756601416076635e+01
1.408163265306122e+00 	 1.040816326530612e+00 	 8.892324297057247e+01
1.530612244897959e+00 	 1.040816326530612e+00 	 1.697908871442399e+02
1.653061224489796e+00 	 1.040816326530612e+00 	 2.866435500548934e+02
1.775510204081632e+00 	 1.040816326530612e+00 	 4.464953853567533e+02
1.897959183673469e+00 	 1.040816326530612e+00 	 6.569000969851350e+02
2.020408163265306e+00 	 1.040816326530612e+00 	 9.259509391564425e+02
2.142857142857142e+00 	 1.040816326530612e+00 	 1.262280716368178e+03
2.265306122448980e+00 	 1.040816326530612e+00 	 1.675061783398942e+03
2.387755102040816e+00 	 1.040816326530612e+00 	 2.174006045308415e+03
2.510204081632653e+00 	 1.040816326530612e+00 	 2.769364957437383e+03
2.632653061224490e+00 	 1.040816326530612e+00 	 3.471929525407730e+03
2.755102040816326e+00 	 1.040816326530612e+00 	 4.293030305122413e+03
2.877551020408163e+00 	 1.040816326530612e+00 	 5.244537402765504e+03
3.000000000000000e+00 	 1.040816326530612e+00 	 6.338860474802166e+03

-3.000000000000000e+00 	 1.163265306122449e+00 	 6.157441066222407e+03
-2.877551020408163e+00 	 1.163265306122449e+00 	 5.080253507449778e+03
-2.755102040816327e+00 	 1.163265306122449e+00 	 4.145147535188120e+03
-2.632653061224490e+00 	 1.163265306122449e+00 	 3.339713492972264e+03
-2.510204081632653e+00 	 1.163265306122449e+00 	 2.652081274618152e+03
-2.387755102040816e+00 	 1.163265306122449e+00 	 2.070920324222813e+03
-2.265306122448980e+00 	 1.163265306122449e+00 	 1.585439636164370e+03
-2.142857142857143e+00 	 1.163265306122449e+00 	 1.185387755102040e+03
-2.020408163265306e+00 	 1.163265306122449e+00 	 8.610527759761345e+02
-1.897959183673469e+00 	 1.163265306122449e+00 	 6.032623440080587e+02
-1.775510204081633e+00 	 1.163265306122449e+00 	 4.033836547003095e+02
-1.653061224489796e+00 	 1.163265306122449e+00 	 2.533234538364811e+02
-1.530612244897959e+00 	 1.163265306122449e+00 	 1.455280374812592e+02
-1.408163265306122e+00 	 1.163265306122449e+00 	 7.298325198042394e+01
-1.285714285714286e+00 	 1.163265306122449e+00 	 2.921449396084965e+01
-1.163265306122449e+00 	 1.163265306122449e+00 	 8.286710330504029e+00
-1.040816326530612e+00 	 1.163265306122449e+00 	 4.804398278448814e+00
-9.183673469387754e-01 	 1.163265306122449e+00 	 1.391160527483952e+01
-7.959183673469390e-01 	 1.163265306122449e+00 	 3.129192907092541e+01
-6.734693877551021e-01 	 1.163265306122449e+00 	 5.316851769904982e+01
-5.510204081632653e-01 	 1.163265306122449e+00 	 7.630406947264966e+01
-4.285714285714288e-01 	 1.163265306122449e+00 	 9.800083298625573e+01
-3.061224489795920e-01 	 1.163265306122449e+00 	 1.161006071154928e+02
-1.836734693877551e-01 	 1.163265306122449e+00 	 1.289847410170794e+02
-6.122448979591866e-02 	 1.163265306122449e+00 	 1.355741341288277e+02
6.122448979591821e-02 	 1.163265306122449e+00 	 1.353292361696441e+02
1.836734693877551e-01 	 1.163265306122449e+00 	 1.282500471395283e+02
3.061224489795920e-01 	 1.163265306122449e+00 	 1.148761173195744e+02
4.285714285714284e-01 	 1.163265306122449e+00 	 9.628654727197008e+01
5.510204081632653e-01 	 1.163265306122449e+00 	 7.409998783999660e+01
6.734693877551021e-01 	 1.163265306122449e+00 	 5.047464014802941e+01
7.959183673469385e-01 	 1.163265306122449e+00 	 2.810825560153773e+01
9.183673469387754e-01 	 1.163265306122449e+00 	 1.023813588708442e+01
1.040816326530612e+00 	 1.163265306122449e+00 	 6.411329723263794e-01
1.163265306122449e+00 	 1.163265306122449e+00 	 3.633649106014248e+00
1.285714285714286e+00 	 1.163265306122449e+00 	 2.407163681799245e+01
1.408163265306122e+00 	 1.163265306122449e+00 	 6.735059891919923e+01
1.530612244897959e+00 	 1.163265306122449e+00 	 1.394055885016673e+02
1.653061224489796e+00 	 1.163265306122449e+00 	 2.467112089385217e+02
1.775510204081632e+00 	 1.163265306122449e+00 	 3.962816138839825e+02
1.897959183673469e+00 	 1.163265306122449e+00 	 5.956705072733648e+02
2.020408163265306e+00 	 1.163265306122449e+00 	 8.529711433230733e+02
2.142857142857142e+00 	 1.163265306122449e+00 	 1.176816326530610e+03
2.265306122448980e+00 	 1.163265306122449e+00 	 1.576378411674574e+03
2.387755102040816e+00 	 1.163265306122449e+00 	 2.061369303814649e+03
2.510204081632653e+00 	 1.163265306122449e+00 	 2.642040458291619e+03
2.632653061224490e+00 	 1.163265306122449e+00 	 3.329182880727366e+03
2.755102040816326e+00 	 1.163265306122449e+00 	 4.134127127024851e+03
2.877551020408163e+00 	 1.163265306122449e+00 	 5.068743303368143e+03
3.000000000000000e+00 	 1.163265306122449e+00 	 6.145441066222407e+03

-3.000000000000000e+00 	 1.285714285714286e+00 	 5.967020408163266e+03
-2.877551020408163e+00 	 1.285714285714286e+00 	 4.907458158573035e+03
-2.755102040816327e+00 	 1.285714285714286e+00 	 3.989243107611175e+03
-2.632653061224490e+00 	 1.285714285714286e+00 	 3.199965598812518e+03
-2.510204081632653e+00 	 1.285714285714286e+00 	 2.527755525993005e+03
-2.387755102040816e+00 	 1.285714285714286e+00 	 1.961282333249664e+03
-2.265306122448980e+00 	 1.285714285714286e+00 	 1.489755014960620e+03
-2.142857142857143e+00 	 1.285714285714286e+00 	 1.102922115785089e+03
-2.020408163265306e+00 	 1.285714285714286e+00 	 7.910717306633825e+02
-1.897959183673469e+00 	 1.285714285714286e+00 	 5.450315048169055e+02
-1.775510204081633e+00 	 1.285714285714286e+00 	 3.561686337481553e+02
-1.653061224489796e+00 	 1.285714285714286e+00 	 2.163898632407260e+02
-1.530612244897959e+00 	 1.285714285714286e+00 	 1.181414893593033e+02
-1.408163265306122e+00 	 1.285714285714286e+00 	 5.440935844966724e+01
-1.285714285714286e+00 	 1.285714285714286e+00 	 1.871886713869224e+01
-1.163265306122449e+00 	 1.285714285714286e+00 	 5.134962334345975e+00
-1.040816326530612e+00 	 1.285714285714286e+00 	 8.262141225690172e+00
-9.183673469387754e-01 	 1.285714285714286e+00 	 2.324445128288037e+01
-7.959183673469390e-01 	 1.285714285714286e+00 	 4.576549025716579e+01
-6.734693877551021e-01 	 1.285714285714286e+00 	 7.204840618088981e+01
-5.510204081632653e-01 	 1.285714285714286e+00 	 9.885589736748935e+01
-4.285714285714288e-01 	 1.285714285714286e+00 	 1.234902124114951e+02
-3.061224489795920e-01 	 1.285714285714286e+00 	 1.437931501885321e+02
-1.836734693877551e-01 	 1.285714285714286e+00 	 1.581460598553185e+02
-6.122448979591866e-02 	 1.285714285714286e+00 	 1.654698408496667e+02
6.122448979591821e-02 	 1.285714285714286e+00 	 1.652249428904831e+02
1.836734693877551e-01 	 1.285714285714286e+00 	 1.574113659777674e+02
3.061224489795920e-01 	 1.285714285714286e+00 	 1.425686603926137e+02
4.285714285714284e-01 	 1.285714285714286e+00 	 1.217759266972095e+02
5.510204081632653e-01 	 1.285714285714286e+00 	 9.665181573483629e+01
6.734693877551021e-01 	 1.285714285714286e+00 	 6.935452862986941e+01
7.959183673469385e-01 	 1.285714285714286e+00 	 4.258181678777814e+01
9.183673469387754e-01 	 1.285714285714286e+00 	 1.957098189512526e+01
1.040816326530612e+00 	 1.285714285714286e+00 	 4.098875919567760e+00
1.163265306122449e+00 	 1.285714285714286e+00 	 4.819011098561840e-01
1.285714285714286e+00 	 1.285714285714286e+00 	 1.357600999583505e+01
1.408163265306122e+00 	 1.285714285714286e+00 	 4.877670538844257e+01
1.530612244897959e+00 	 1.285714285714286e+00 	 1.120190403797114e+02
1.653061224489796e+00 	 1.285714285714286e+00 	 2.097776183427666e+02
1.775510204081632e+00 	 1.285714285714286e+00 	 3.490665929318284e+02
1.897959183673469e+00 	 1.285714285714286e+00 	 5.374396680822116e+02
2.020408163265306e+00 	 1.285714285714286e+00 	 7.829900980103213e+02
2.142857142857142e+00 	 1.285714285714286e+00 	 1.094350687213660e+03
2.265306122448980e+00 	 1.285714285714286e+00 	 1.480693790470825e+03
2.387755102040816e+00 	 1.285714285714286e+00 	 1.951731312841500e+03
2.510204081632653e+00 	 1.285714285714286e+00 	 2.517714709666471e+03
2.632653061224490e+00 	 1.285714285714286e+00 	 3.189434986567620e+03
2.755102040816326e+00 	 1.285714285714286e+00 	 3.978222699447907e+03
2.877551020408163e+00 	 1.285714285714286e+00 	 4.895947954491400e+03
3.000000000000000e+00 	 1.285714285714286e+00 	 5.955020408163266e+03

-3.000000000000000e+00 	 1.408163265306122e+00 	 5.779598500624740e+03
-2.877551020408163e+00 	 1.408163265306122e+00 	 4.737661560216909e+03
-2.755102040816327e+00 	 1.408163265306122e+00 	 3.836337430554847e+03
-2.632653061224490e+00 	 1.408163265306122e+00 	 3.063216455173389e+03
-2.510204081632653e+00 	 1.408163265306122e+00 	 2.406428527888474e+03
-2.387755102040816e+00 	 1.408163265306122e+00 	 1.854643092797132e+03
-2.265306122448980e+00 	 1.408163265306122e+00 	 1.397069144277487e+03
-2.142857142857143e+00 	 1.408163265306122e+00 	 1.023455226988755e+03
-2.020408163265306e+00 	 1.408163265306122e+00 	 7.240894358712467e+02
-1.897959183673469e+00 	 1.408163265306122e+00 	 4.897994161463686e+02
-1.775510204081633e+00 	 1.408163265306122e+00 	 3.119523633166176e+02
-1.653061224489796e+00 	 1.408163265306122e+00 	 1.824550231655873e+02
-1.530612244897959e+00 	 1.408163265306122e+00 	 9.375369175796372e+01
-1.408163265306122e+00 	 1.408163265306122e+00 	 3.883421543952694e+01
-1.285714285714286e+00 	 1.408163265306122e+00 	 1.122199083715122e+01
-1.163265306122449e+00 	 1.408163265306122e+00 	 4.981964858804316e+00
-1.040816326530612e+00 	 1.408163265306122e+00 	 1.471863469354793e+01
-9.183673469387754e-01 	 1.408163265306122e+00 	 3.557604781153761e+01
-7.959183673469390e-01 	 1.408163265306122e+00 	 6.323780196402257e+01
-6.734693877551021e-01 	 1.408163265306122e+00 	 9.392704518334621e+01
-5.510204081632653e-01 	 1.408163265306122e+00 	 1.244064757829454e+02
-4.285714285714288e-01 	 1.408163265306122e+00 	 1.519783423573509e+02
-3.061224489795920e-01 	 1.408163265306122e+00 	 1.744844437821877e+02
-1.836734693877551e-01 	 1.408163265306122e+00 	 1.903061292141740e+02
-6.122448979591866e-02 	 1.408163265306122e+00 	 1.983642980911222e+02
6.122448979591821e-02 	 1.408163265306122e+00 	 1.981194001319386e+02
1.836734693877551e-01 	 1.408163265306122e+00 	 1.895714353366230e+02
3.061224489795920e-01 	 1.408163265306122e+00 	 1.732599539862693e+02
4.285714285714284e-01 	 1.408163265306122e+00 	 1.502640566430653e+02
5.510204081632653e-01 	 1.408163265306122e+00 	 1.222023941502923e+02
6.734693877551021e-01 	 1.408163265306122e+00 	 9.123316763232580e+01
7.959183673469385e-01 	 1.408163265306122e+00 	 6.005412849463493e+01
9.183673469387754e-01 	 1.408163265306122e+00 	 3.190257842378251e+01
1.040816326530612e+00 	 1.408163265306122e+00 	 1.055536938742554e+01
1.163265306122449e+00 	 1.408163265306122e+00 	 3.289036343145148e-01
1.285714285714286e+00 	 1.408163265306122e+00 	 6.079133694294047e+00
1.408163265306122e+00 	 1.408163265306122e+00 	 3.320156237830229e+01
1.530612244897959e+00 	 1.408163265306122e+00 	 8.763124277837188e+01
1.653061224489796e+00 	 1.408163265306122e+00 	 1.758427782676279e+02
1.775510204081632e+00 	 1.408163265306122e+00 	 3.048503225002906e+02
1.897959183673469e+00 	 1.408163265306122e+00 	 4.822075794116747e+02
2.020408163265306e+00 	 1.408163265306122e+00 	 7.160078032181855e+02
2.142857142857142e+00 	 1.408163265306122e+00 	 1.014883798417325e+03
2.265306122448980e+00 	 1.408163265306122e+00 	 1.388007919787691e+03
2.387755102040816e+00 	 1.408163265306122e+00 	 1.845092072388968e+03
2.510204081632653e+00 	 1.408163265306122e+00 	 2.396387711561940e+03
2.632653061224490e+00 	 1.408163265306122e+00 	 3.052685842928491e+03
2.755102040816326e+00 	 1.408163265306122e+00 	 3.825317022391578e+03
2.877551020408163e+00 	 1.408163265306122e+00 	 4.726151356135273e+03
3.000000000000000e+00 	 1.408163265306122e+00 	 5.767598500624740e+03

-3.000000000000000e+00 	 1.530612244897959e+00 	 5.595175343606830e+03
-2.877551020408163e+00 	 1.530612244897959e+00 	 4.570863712381398e+03
-2.755102040816327e+00 	 1.530612244897959e+00 	 3.686430504019134e+03
-2.632653061224490e+00 	 1.530612244897959e+00 	 2.929466062054874e+03
-2.510204081632653e+00 	 1.530612244897959e+00 	 2.288100280304558e+03
-2.387755102040816e+00 	 1.530612244897959e+00 	 1.751002602865215e+03
-2.265306122448980e+00 	 1.530612244897959e+00 	 1.307382024114969e+03
-2.142857142857143e+00 	 1.530612244897959e+00 	 9.469870887130360e+02
-2.020408163265306e+00 	 1.530612244897959e+00 	 6.601058915997269e+02
-1.897959183673469e+00 	 1.530612244897959e+00 	 4.375660779964478e+02
-1.775510204081633e+00 	 1.530612244897959e+00 	 2.707348434056959e+02
-1.653061224489796e+00 	 1.530612244897959e+00 	 1.515189336110648e+02
-1.530612244897959e+00 	 1.530612244897959e+00 	 7.236464467724043e+01
-1.408163265306122e+00 	 1.530612244897959e+00 	 2.625782295000295e+01
-1.285714285714286e+00 	 1.530612244897959e+00 	 6.723865056226575e+00
-1.163265306122449e+00 	 1.530612244897959e+00 	 7.827717903879084e+00
-1.040816326530612e+00 	 1.530612244897959e+00 	 2.417387868202216e+01
-9.183673469387754e-01 	 1.530612244897959e+00 	 5.090639486081137e+01
-7.959183673469390e-01 	 1.530612244897959e+00 	 8.370886419149589e+01
-6.734693877551021e-01 	 1.530612244897959e+00 	 1.188044347064192e+02
-5.510204081632653e-01 	 1.530612244897959e+00 	 1.529558047190181e+02
-4.285714285714288e-01 	 1.530612244897959e+00 	 1.834652228238234e+02
-3.061224489795920e-01 	 1.530612244897959e+00 	 2.081744878964599e+02
-1.836734693877551e-01 	 1.530612244897959e+00 	 2.254649490936461e+02
-6.122448979591866e-02 	 1.530612244897959e+00 	 2.342575058531943e+02
6.122448979591821e-02 	 1.530612244897959e+00 	 2.340126078940106e+02
1.836734693877551e-01 	 1.530612244897959e+00 	 2.247302552160951e+02
3.061224489795920e-01 	 1.530612244897959e+00 	 2.069499981005416e+02
4.285714285714284e-01 	 1.530612244897959e+00 	 1.817509371095378e+02
5.510204081632653e-01 	 1.530612244897959e+00 	 1.507517230863650e+02
6.734693877551021e-01 	 1.530612244897959e+00 	 1.161105571553988e+02
7.959183673469385e-01 	 1.530612244897959e+00 	 8.052519072210828e+01
9.183673469387754e-01 	 1.530612244897959e+00 	 4.723292547305627e+01
1.040816326530612e+00 	 1.530612244897959e+00 	 2.001061337589978e+01
1.163265306122449e+00 	 1.530612244897959e+00 	 3.174656679389272e+00
1.285714285714286e+00 	 1.530612244897959e+00 	 1.581007913369416e+00
1.408163265306122e+00 	 1.530612244897959e+00 	 2.062516988877834e+01
1.530612244897959e+00 	 1.530612244897959e+00 	 6.624219569764860e+01
1.653061224489796e+00 	 1.530612244897959e+00 	 1.449066887131054e+02
1.775510204081632e+00 	 1.530612244897959e+00 	 2.636328025893690e+02
1.897959183673469e+00 	 1.530612244897959e+00 	 4.299742412617539e+02
2.020408163265306e+00 	 1.530612244897959e+00 	 6.520242589466657e+02
2.142857142857142e+00 	 1.530612244897959e+00 	 9.384156601416063e+02
2.265306122448980e+00 	 1.530612244897959e+00 	 1.298320799625173e+03
2.387755102040816e+00 	 1.530612244897959e+00 	 1.741451582457052e+03
2.510204081632653e+00 	 1.530612244897959e+00 	 2.278059463978025e+03
2.632653061224490e+00 	 1.530612244897959e+00 	 2.918935449809976e+03
2.755102040816326e+00 	 1.530612244897959e+00 	 3.675410095855865e+03
2.877551020408163e+00 	 1.530612244897959e+00 	 4.559353508299761e+03
3.000000000000000e+00 	 1.530612244897959e+00 	 5.583175343606830e+03

-3.000000000000000e+00 	 1.653061224489796e+00 	 5.413750937109538e+03
-2.877551020408163e+00 	 1.653061224489796e+00 	 4.407064615066503e+03
-2.755102040816327e+00 	 1.653061224489796e+00 	 3.539522328004039e+03
-2.632653061224490e+00 	 1.653061224489796e+00 	 2.798714419456977e+03
-2.510204081632653e+00 	 1.653061224489796e+00 	 2.172770783241260e+03
-2.387755102040816e+00 	 1.653061224489796e+00 	 1.650360863453916e+03
-2.265306122448980e+00 	 1.653061224489796e+00 	 1.220693654473069e+03
-2.142857142857143e+00 	 1.653061224489796e+00 	 8.735177009579340e+02
-2.020408163265306e+00 	 1.653061224489796e+00 	 5.991210978488240e+02
-1.897959183673469e+00 	 1.653061224489796e+00 	 3.883314903671438e+02
-1.775510204081633e+00 	 1.653061224489796e+00 	 2.325160740153910e+02
-1.653061224489796e+00 	 1.653061224489796e+00 	 1.235815945771590e+02
-1.530612244897959e+00 	 1.653061224489796e+00 	 5.397434811713371e+01
-1.408163265306122e+00 	 1.653061224489796e+00 	 1.668018098109546e+01
-1.285714285714286e+00 	 1.653061224489796e+00 	 5.224489795918367e+00
-1.163265306122449e+00 	 1.653061224489796e+00 	 1.367222146957024e+01
-1.040816326530612e+00 	 1.653061224489796e+00 	 3.662787319111272e+01
-9.183673469387754e-01 	 1.653061224489796e+00 	 6.923549243070143e+01
-7.959183673469390e-01 	 1.653061224489796e+00 	 1.071786769395854e+02
-6.734693877551021e-01 	 1.653061224489796e+00 	 1.466805747501083e+02
-5.510204081632653e-01 	 1.653061224489796e+00 	 1.845038841757070e+02
-4.285714285714288e-01 	 1.653061224489796e+00 	 2.179508538109120e+02
-3.061224489795920e-01 	 1.653061224489796e+00 	 2.448632825313483e+02
-1.836734693877551e-01 	 1.653061224489796e+00 	 2.636225194937344e+02
-6.122448979591866e-02 	 1.653061224489796e+00 	 2.731494641358825e+02
6.122448979591821e-02 	 1.653061224489796e+00 	 2.729045661766989e+02
1.836734693877551e-01 	 1.653061224489796e+00 	 2.628878256161834e+02
3.061224489795920e-01 	 1.653061224489796e+00 	 2.436387927354300e+02
4.285714285714284e-01 	 1.653061224489796e+00 	 2.162365680966264e+02
5.510204081632653e-01 	 1.653061224489796e+00 	 1.822998025430539e+02
6.734693877551021e-01 	 1.653061224489796e+00 	 1.439866971990880e+02
7.959183673469385e-01 	 1.653061224489796e+00 	 1.039950034701979e+02
9.183673469387754e-01 	 1.653061224489796e+00 	 6.556202304294632e+01
1.040816326530612e+00 	 1.653061224489796e+00 	 3.246460788499037e+01
1.163265306122449e+00 	 1.653061224489796e+00 	 9.019160245080414e+00
1.285714285714286e+00 	 1.653061224489796e+00 	 8.163265306122441e-02
1.408163265306122e+00 	 1.653061224489796e+00 	 1.104752791987088e+01
1.530612244897959e+00 	 1.653061224489796e+00 	 4.785189913754187e+01
1.653061224489796e+00 	 1.653061224489796e+00 	 1.169693496791996e+02
1.775510204081632e+00 	 1.653061224489796e+00 	 2.254140331990641e+02
1.897959183673469e+00 	 1.653061224489796e+00 	 3.807396536324500e+02
2.020408163265306e+00 	 1.653061224489796e+00 	 5.910394651957628e+02
2.142857142857142e+00 	 1.653061224489796e+00 	 8.649462723865045e+02
2.265306122448980e+00 	 1.653061224489796e+00 	 1.211632429983273e+03
2.387755102040816e+00 	 1.653061224489796e+00 	 1.640809843045752e+03
2.510204081632653e+00 	 1.653061224489796e+00 	 2.162729966914727e+03
2.632653061224490e+00 	 1.653061224489796e+00 	 2.788183807212080e+03
2.755102040816326e+00 	 1.653061224489796e+00 	 3.528501919840770e+03
2.877551020408163e+00 	 1.653061224489796e+00 	 4.395554410984868e+03
3.000000000000000e+00 	 1.653061224489796e+00 	 5.401750937109538e+03

-3.000000000000000e+00 	 1.775510204081632e+00 	 5.235325281132862e+03
-2.877551020408163e+00 	 1.775510204081632e+00 	 4.246264268272225e+03
-2.755102040816327e+00 	 1.775510204081632e+00 	 3.395612902509559e+03
-2.632653061224490e+00 	 1.775510204081632e+00 	 2.670961527379697e+03
-2.510204081632653e+00 	 1.775510204081632e+00 	 2.060440036698578e+03
-2.387755102040816e+00 	 1.775510204081632e+00 	 1.552717874563232e+03
-2.265306122448980e+00 	 1.775510204081632e+00 	 1.137004035351784e+03
-2.142857142857143e+00 	 1.775510204081632e+00 	 8.030470637234487e+02
-2.020408163265306e+00 	 1.775510204081632e+00 	 5.411350546185374e+02
-1.897959183673469e+00 	 1.775510204081632e+00 	 3.420956532584562e+02
-1.775510204081633e+00 	 1.775510204081632e+00 	 1.972960551457024e+02
-1.653061224489796e+00 	 1.775510204081632e+00 	 9.864300606386949e+01
-1.530612244897959e+00 	 1.775510204081632e+00 	 3.858280207764338e+01
-1.408163265306122e+00 	 1.775510204081632e+00 	 1.010128953280437e+01
-1.285714285714286e+00 	 1.775510204081632e+00 	 6.723865056226553e+00
-1.163265306122449e+00 	 1.775510204081632e+00 	 2.251547555587779e+01
-1.040816326530612e+00 	 1.775510204081632e+00 	 5.208061822081967e+01
-9.183673469387754e-01 	 1.775510204081632e+00 	 9.056334052120788e+01
-7.959183673469390e-01 	 1.775510204081632e+00 	 1.336472402082914e+02
-6.734693877551021e-01 	 1.775510204081632e+00 	 1.775554653144140e+02
-5.510204081632653e-01 	 1.775510204081632e+00 	 2.190507141530122e+02
-4.285714285714288e-01 	 1.775510204081632e+00 	 2.554352353186170e+02
-3.061224489795920e-01 	 1.775510204081632e+00 	 2.845508276868532e+02
-1.836734693877551e-01 	 1.775510204081632e+00 	 3.047788404144391e+02
-6.122448979591866e-02 	 1.775510204081632e+00 	 3.150401729391871e+02
6.122448979591821e-02 	 1.775510204081632e+00 	 3.147952749800035e+02
1.836734693877551e-01 	 1.775510204081632e+00 	 3.040441465368881e+02
3.061224489795920e-01 	 1.775510204081632e+00 	 2.833263378909348e+02
4.285714285714284e-01 	 1.775510204081632e+00 	 2.537209496043315e+02
5.510204081632653e-01 	 1.775510204081632e+00 	 2.168466325203592e+02
6.734693877551021e-01 	 1.775510204081632e+00 	 1.748615877633936e+02
7.959183673469385e-01 	 1.775510204081632e+00 	 1.304635667389039e+02
9.183673469387754e-01 	 1.775510204081632e+00 	 8.688987113345277e+01
1.040816326530612e+00 	 1.775510204081632e+00 	 4.791735291469735e+01
1.163265306122449e+00 	 1.775510204081632e+00 	 1.786241433138795e+01
1.285714285714286e+00 	 1.775510204081632e+00 	 1.581007913369427e+00
1.408163265306122e+00 	 1.775510204081632e+00 	 4.468636471579819e+00
1.530612244897959e+00 	 1.775510204081632e+00 	 3.246035309805154e+01
1.653061224489796e+00 	 1.775510204081632e+00 	 9.203076116591014e+01
1.775510204081632e+00 	 1.775510204081632e+00 	 1.901940143293755e+02
1.897959183673469e+00 	 1.775510204081632e+00 	 3.345038165237623e+02
2.020408163265306e+00 	 1.775510204081632e+00 	 5.330534219654762e+02
2.142857142857142e+00 	 1.775510204081632e+00 	 7.944756351520190e+02
2.265306122448980e+00 	 1.775510204081632e+00 	 1.127942810861988e+03
2.387755102040816e+00 	 1.775510204081632e+00 	 1.543166854155069e+03
2.510204081632653e+00 	 1.775510204081632e+00 	 2.050399220372045e+03
2.632653061224490e+00 	 1.775510204081632e+00 	 2.660430915134799e+03
2.755102040816326e+00 	 1.775510204081632e+00 	 3.384592494346291e+03
2.877551020408163e+00 	 1.775510204081632e+00 	 4.234754064190591e+03
3.000000000000000e+00 	 1.775510204081632e+00 	 5.223325281132862e+03

-3.000000000000000e+00 	 1.897959183673469e+00 	 5.059898375676801e+03
-2.877551020408163e+00 	 1.897959183673469e+00 	 4.088462671998564e+03
-2.755102040816327e+00 	 1.897959183673469e+00 	 3.254702227535696e+03
-2.632653061224490e+00 	 1.897959183673469e+00 	 2.546207385823032e+03
-2.510204081632653e+00 	 1.897959183673469e+00 	 1.951108040676512e+03
-2.387755102040816e+00 	 1.897959183673469e+00 	 1.458073636193165e+03
-2.265306122448980e+00 	 1.897959183673469e+00 	 1.056313166751116e+03
-2.142857142857143e+00 	 1.897959183673469e+00 	 7.355751770095791e+02
-2.020408163265306e+00 	 1.897959183673469e+00 	 4.861477619088669e+02
-1.897959183673469e+00 	 1.897959183673469e+00 	 2.988585666703847e+02
-1.775510204081633e+00 	 1.897959183673469e+00 	 1.650747867966300e+02
-1.653061224489796e+00 	 1.897959183673469e+00 	 7.670316807119625e+01
-1.530612244897959e+00 	 1.897959183673469e+00 	 2.619000655876936e+01
-1.408163265306122e+00 	 1.897959183673469e+00 	 6.521148605129648e+00
-1.285714285714286e+00 	 1.897959183673469e+00 	 1.122199083715118e+01
-1.163265306122449e+00 	 1.897959183673469e+00 	 3.435748016280182e+01
-1.040816326530612e+00 	 1.897959183673469e+00 	 7.053211377114319e+01
-9.183673469387754e-01 	 1.897959183673469e+00 	 1.148899391323309e+02
-7.959183673469390e-01 	 1.897959183673469e+00 	 1.631145539976140e+02
-6.734693877551021e-01 	 1.897959183673469e+00 	 2.114291063993362e+02
-5.510204081632653e-01 	 1.897959183673469e+00 	 2.565962946509342e+02
-4.285714285714288e-01 	 1.897959183673469e+00 	 2.959183673469387e+02
-3.061224489795920e-01 	 1.897959183673469e+00 	 3.272371233629747e+02
-1.836734693877551e-01 	 1.897959183673469e+00 	 3.489339118557606e+02
-6.122448979591866e-02 	 1.897959183673469e+00 	 3.599296322631085e+02
6.122448979591821e-02 	 1.897959183673469e+00 	 3.596847343039249e+02
1.836734693877551e-01 	 1.897959183673469e+00 	 3.481992179782096e+02
3.061224489795920e-01 	 1.897959183673469e+00 	 3.260126335670564e+02
4.285714285714284e-01 	 1.897959183673469e+00 	 2.942040816326531e+02
5.510204081632653e-01 	 1.897959183673469e+00 	 2.543922130182812e+02
6.734693877551021e-01 	 1.897959183673469e+00 	 2.087352288483158e+02
7.959183673469385e-01 	 1.897959183673469e+00 	 1.599308805282265e+02
9.183673469387754e-01 	 1.897959183673469e+00 	 1.112164697445758e+02
1.040816326530612e+00 	 1.897959183673469e+00 	 6.636884846502087e+01
1.163265306122449e+00 	 1.897959183673469e+00 	 2.970441893831198e+01
1.285714285714286e+00 	 1.897959183673469e+00 	 6.079133694294068e+00
1.408163265306122e+00 	 1.897959183673469e+00 	 8.884955439051349e-01
1.530612244897959e+00 	 1.897959183673469e+00 	 2.006755757917752e+01
1.653061224489796e+00 	 1.897959183673469e+00 	 7.009092317323692e+01
1.775510204081632e+00 	 1.897959183673469e+00 	 1.579727459803032e+02
1.897959183673469e+00 	 1.897959183673469e+00 	 2.912667299356909e+02
2.020408163265306e+00 	 1.897959183673469e+00 	 4.780661292558057e+02
2.142857142857142e+00 	 1.897959183673469e+00 	 7.270037484381495e+02
2.265306122448980e+00 	 1.897959183673469e+00 	 1.047251942261320e+03
2.387755102040816e+00 	 1.897959183673469e+00 	 1.448522615785002e+03
2.510204081632653e+00 	 1.897959183673469e+00 	 1.941067224349979e+03
2.632653061224490e+00 	 1.897959183673469e+00 	 2.535676773578134e+03
2.755102040816326e+00 	 1.897959183673469e+00 	 3.243681819372428e+03
2.877551020408163e+00 	 1.897959183673469e+00 	 4.076952467916929e+03
3.000000000000000e+00 	 1.897959183673469e+00 	 5.047898375676801e+03

-3.000000000000000e+00 	 2.020408163265306e+00 	 4.887470220741358e+03
-2.877551020408163e+00 	 2.020408163265306e+00 	 3.933659826245519e+03
-2.755102040816327e+00 	 2.020408163265306e+00 	 3.116790303082450e+03
-2.632653061224490e+00 	 2.020408163265306e+00 	 2.424451994786984e+03
-2.510204081632653e+00 	 2.020408163265306e+00 	 1.844774795175063e+03
-2.387755102040816e+00 	 2.020408163265306e+00 	 1.366428148343715e+03
-2.265306122448980e+00 	 2.020408163265306e+00 	 9.786210486710644e+02
-2.142857142857143e+00 	 2.020408163265306e+00 	 6.711020408163264e+02
-2.020408163265306e+00 	 2.020408163265306e+00 	 4.341592197198132e+02
-1.897959183673469e+00 	 2.020408163265306e+00 	 2.586202306029300e+02
-1.775510204081633e+00 	 2.020408163265306e+00 	 1.358522689681743e+02
-1.653061224489796e+00 	 2.020408163265306e+00 	 5.776208059913957e+01
-1.530612244897959e+00 	 2.020408163265306e+00 	 1.679596156051185e+01
-1.408163265306122e+00 	 2.020408163265306e+00 	 5.939758198071362e+00
-1.285714285714286e+00 	 2.020408163265306e+00 	 1.871886713869218e+01
-1.163265306122449e+00 	 2.020408163265306e+00 	 4.919823529034218e+01
-1.040816326530612e+00 	 2.020408163265306e+00 	 9.198235984208296e+01
-9.183673469387754e-01 	 2.020408163265306e+00 	 1.422152882640702e+02
-7.959183673469390e-01 	 2.020408163265306e+00 	 1.955806183075528e+02
-6.734693877551021e-01 	 2.020408163265306e+00 	 2.483014980048746e+02
-5.510204081632653e-01 	 2.020408163265306e+00 	 2.971406256694723e+02
-4.285714285714288e-01 	 2.020408163265306e+00 	 3.394002498958765e+02
-3.061224489795920e-01 	 2.020408163265306e+00 	 3.729221695597124e+02
-1.836734693877551e-01 	 2.020408163265306e+00 	 3.960877338176981e+02
-6.122448979591866e-02 	 2.020408163265306e+00 	 4.078178421076460e+02
6.122448979591821e-02 	 2.020408163265306e+00 	 4.075729441484623e+02
1.836734693877551e-01 	 2.020408163265306e+00 	 3.953530399401470e+02
3.061224489795920e-01 	 2.020408163265306e+00 	 3.716976797637940e+02
4.285714285714284e-01 	 2.020408163265306e+00 	 3.376859641815910e+02
5.510204081632653e-01 	 2.020408163265306e+00 	 2.949365440368192e+02
6.734693877551021e-01 	 2.020408163265306e+00 	 2.456076204538542e+02
7.959183673469385e-01 	 2.020408163265306e+00 	 1.923969448381653e+02
9.183673469387754e-01 	 2.020408163265306e+00 	 1.385418188763151e+02
1.040816326530612e+00 	 2.020408163265306e+00 	 8.781909453596066e+01
1.163265306122449e+00 	 2.020408163265306e+00 	 4.454517406585233e+01
1.285714285714286e+00 	 2.020408163265306e+00 	 1.357600999583508e+01
1.408163265306122e+00 	 2.020408163265306e+00 	 3.071051368468821e-01
1.530612244897959e+00 	 2.020408163265306e+00 	 1.067351258092001e+01
1.653061224489796e+00 	 2.020408163265306e+00 	 5.114983570118027e+01
1.775510204081632e+00 	 2.020408163265306e+00 	 1.287502281518474e+02
1.897959183673469e+00 	 2.020408163265306e+00 	 2.510283938682361e+02
2.020408163265306e+00 	 2.020408163265306e+00 	 4.260775870667520e+02
2.142857142857142e+00 	 2.020408163265306e+00 	 6.625306122448969e+02
2.265306122448980e+00 	 2.020408163265306e+00 	 9.695598241812685e+02
2.387755102040816e+00 	 2.020408163265306e+00 	 1.356877127935552e+03
2.510204081632653e+00 	 2.020408163265306e+00 	 1.834733978848530e+03
2.632653061224490e+00 	 2.020408163265306e+00 	 2.413921382542087e+03
2.755102040816326e+00 	 2.020408163265306e+00 	 3.105769894919181e+03
2.877551020408163e+00 	 2.020408163265306e+00 	 3.922149622163884e+03
3.000000000000000e+00 	 2.020408163265306e+00 	 4.875470220741358e+03

-3.000000000000000e+00 	 2.142857142857142e+00 	 4.718040816326532e+03
-2.877551020408163e+00 	 2.142857142857142e+00 	 3.781855731013091e+03
-2.755102040816327e+00 	 2.142857142857142e+00 	 2.981877129149820e+03
-2.632653061224490e+00 	 2.142857142857142e+00 	 2.305695354271553e+03
-2.510204081632653e+00 	 2.142857142857142e+00 	 1.741440300194231e+03
-2.387755102040816e+00 	 2.142857142857142e+00 	 1.277781411014881e+03
-2.265306122448980e+00 	 2.142857142857142e+00 	 9.039276811116293e+02
-2.142857142857143e+00 	 2.142857142857142e+00 	 6.096276551436902e+02
-2.020408163265306e+00 	 2.142857142857142e+00 	 3.851694280513758e+02
-1.897959183673469e+00 	 2.142857142857142e+00 	 2.213806450560915e+02
-1.775510204081633e+00 	 2.142857142857142e+00 	 1.096285016603349e+02
-1.653061224489796e+00 	 2.142857142857142e+00 	 4.181974364769930e+01
-1.530612244897959e+00 	 2.142857142857142e+00 	 1.040066708287072e+01
-1.408163265306122e+00 	 2.142857142857142e+00 	 8.357118311629472e+00
-1.285714285714286e+00 	 2.142857142857142e+00 	 2.921449396084957e+01
-1.163265306122449e+00 	 2.142857142857142e+00 	 6.703774093849894e+01
-1.040816326530612e+00 	 2.142857142857142e+00 	 1.164313564336391e+02
-9.183673469387754e-01 	 2.142857142857142e+00 	 1.725393879164258e+02
-7.959183673469390e-01 	 2.142857142857142e+00 	 2.310454331381080e+02
-6.734693877551021e-01 	 2.142857142857142e+00 	 2.881726401310294e+02
-5.510204081632653e-01 	 2.142857142857142e+00 	 3.406837072086267e+02
-4.285714285714288e-01 	 2.142857142857142e+00 	 3.858808829654308e+02
-3.061224489795920e-01 	 2.142857142857142e+00 	 4.216059662770664e+02
-1.836734693877551e-01 	 2.142857142857142e+00 	 4.462403063002521e+02
-6.122448979591866e-02 	 2.142857142857142e+00 	 4.587048024727998e+02
6.122448979591821e-02 	 2.142857142857142e+00 	 4.584599045136161e+02
1.836734693877551e-01 	 2.142857142857142e+00 	 4.455056124227011e+02
3.061224489795920e-01 	 2.142857142857142e+00 	 4.203814764811481e+02
4.285714285714284e-01 	 2.142857142857142e+00 	 3.841665972511452e+02
5.510204081632653e-01 	 2.142857142857142e+00 	 3.384796255759737e+02
6.734693877551021e-01 	 2.142857142857142e+00 	 2.854787625800090e+02
7.959183673469385e-01 	 2.142857142857142e+00 	 2.278617596687205e+02
9.183673469387754e-01 	 2.142857142857142e+00 	 1.688659185286707e+02
1.040816326530612e+00 	 2.142857142857142e+00 	 1.122680911275169e+02
1.163265306122449e+00 	 2.142857142857142e+00 	 6.238467971400907e+01
1.285714285714286e+00 	 2.142857142857142e+00 	 2.407163681799249e+01
1.408163265306122e+00 	 2.142857142857142e+00 	 2.724465250405025e+00
1.530612244897959e+00 	 2.142857142857142e+00 	 4.278218103278887e+00
1.653061224489796e+00 	 2.142857142857142e+00 	 3.520749874974001e+01
1.775510204081632e+00 	 2.142857142857142e+00 	 1.025264608440081e+02
1.897959183673469e+00 	 2.142857142857142e+00 	 2.137888083213977e+02
2.020408163265306e+00 	 2.142857142857142e+00 	 3.770877953983146e+02
2.142857142857142e+00 	 2.142857142857142e+00 	 6.010562265722608e+02
2.265306122448980e+00 	 2.142857142857142e+00 	 8.948664566218334e+02
2.387755102040816e+00 	 2.142857142857142e+00 	 1.268230390606718e+03
2.510204081632653e+00 	 2.142857142857142e+00 	 1.731399483867698e+03
2.632653061224490e+00 	 2.142857142857142e+00 	 2.295164742026655e+03
2.755102040816326e+00 	 2.142857142857142e+00 	 2.970856720986552e+03
2.877551020408163e+00 	 2.142857142857142e+00 	 3.770345526931456e+03
3.000000000000000e+00 	 2.142857142857142e+00 	 4.706040816326532e+03

-3.000000000000000e+00 	 2.265306122448980e+00 	 4.551610162432319e+03
-2.877551020408163e+00 	 2.265306122448980e+00 	 3.633050386301277e+03
-2.755102040816327e+00 	 2.265306122448980e+00 	 2.849962705737806e+03
-2.632653061224490e+00 	 2.265306122448980e+00 	 2.189937464276738e+03
-2.510204081632653e+00 	 2.265306122448980e+00 	 1.641104555734014e+03
-2.387755102040816e+00 	 2.265306122448980e+00 	 1.192133424206663e+03
-2.265306122448980e+00 	 2.265306122448980e+00 	 8.322330640728101e+02
-2.142857142857143e+00 	 2.265306122448980e+00 	 5.511520199916699e+02
-2.020408163265306e+00 	 2.265306122448980e+00 	 3.391783869035546e+02
-1.897959183673469e+00 	 2.265306122448980e+00 	 1.871398100298693e+02
-1.775510204081633e+00 	 2.265306122448980e+00 	 8.640348487311179e+01
-1.653061224489796e+00 	 2.265306122448980e+00 	 2.887615721687533e+01
-1.530612244897959e+00 	 2.265306122448980e+00 	 7.004123125845981e+00
-1.408163265306122e+00 	 2.265306122448980e+00 	 1.377322894580402e+01
-1.285714285714286e+00 	 2.265306122448980e+00 	 4.270887130362346e+01
-1.163265306122449e+00 	 2.265306122448980e+00 	 8.787599710727224e+01
-1.040816326530612e+00 	 2.265306122448980e+00 	 1.438791035458119e+02
-9.183673469387754e-01 	 2.265306122448980e+00 	 2.058622380893981e+02
-7.959183673469390e-01 	 2.265306122448980e+00 	 2.695089984892799e+02
-6.734693877551021e-01 	 2.265306122448980e+00 	 3.310425327778009e+02
-5.510204081632653e-01 	 2.265306122448980e+00 	 3.872255392683980e+02
-4.285714285714288e-01 	 2.265306122448980e+00 	 4.353602665556019e+02
-3.061224489795920e-01 	 2.265306122448980e+00 	 4.732885135150372e+02
-1.836734693877551e-01 	 2.265306122448980e+00 	 4.993916293034228e+02
-6.122448979591866e-02 	 2.265306122448980e+00 	 5.125905133585703e+02
6.122448979591821e-02 	 2.265306122448980e+00 	 5.123456153993867e+02
1.836734693877551e-01 	 2.265306122448980e+00 	 4.986569354258718e+02
3.061224489795920e-01 	 2.265306122448980e+00 	 4.720640237191188e+02
4.285714285714284e-01 	 2.265306122448980e+00 	 4.336459808413161e+02
5.510204081632653e-01 	 2.265306122448980e+00 	 3.850214576357449e+02
6.734693877551021e-01 	 2.265306122448980e+00 	 3.283486552267805e+02
7.959183673469385e-01 	 2.265306122448980e+00 	 2.663253250198924e+02
9.183673469387754e-01 	 2.265306122448980e+00 	 2.021887687016430e+02
1.040816326530612e+00 	 2.265306122448980e+00 	 1.397158382396896e+02
1.163265306122449e+00 	 2.265306122448980e+00 	 8.322293588278237e+01
1.285714285714286e+00 	 2.265306122448980e+00 	 3.756601416076641e+01
1.408163265306122e+00 	 2.265306122448980e+00 	 8.140575884579611e+00
1.530612244897959e+00 	 2.265306122448980e+00 	 8.816741462541441e-01
1.653061224489796e+00 	 2.265306122448980e+00 	 2.226391231891607e+01
1.775510204081632e+00 	 2.265306122448980e+00 	 7.930144405678503e+01
1.897959183673469e+00 	 2.265306122448980e+00 	 1.795479732951754e+02
2.020408163265306e+00 	 2.265306122448980e+00 	 3.310967542504933e+02
2.142857142857142e+00 	 2.265306122448980e+00 	 5.425805914202405e+02
2.265306122448980e+00 	 2.265306122448980e+00 	 8.231718395830142e+02
2.387755102040816e+00 	 2.265306122448980e+00 	 1.182582403798500e+03
2.510204081632653e+00 	 2.265306122448980e+00 	 1.631063739407481e+03
2.632653061224490e+00 	 2.265306122448980e+00 	 2.179406852031840e+03
2.755102040816326e+00 	 2.265306122448980e+00 	 2.838942297574537e+03
2.877551020408163e+00 	 2.265306122448980e+00 	 3.621540182219643e+03
3.000000000000000e+00 	 2.265306122448980e+00 	 4.539610162432319e+03

-3.000000000000000e+00 	 2.387755102040816e+00 	 4.388178259058726e+03
-2.877551020408163e+00 	 2.387755102040816e+00 	 3.487243792110082e+03
-2.755102040816327e+00 	 2.387755102040816e+00 	 2.721047032846408e+03
-2.632653061224490e+00 	 2.387755102040816e+00 	 2.077178324802539e+03
-2.510204081632653e+00 	 2.387755102040816e+00 	 1.543767561794414e+03
-2.387755102040816e+00 	 2.387755102040816e+00 	 1.109484187919062e+03
-2.265306122448980e+00 	 2.387755102040816e+00 	 7.635371975546079e+02
-2.142857142857143e+00 	 2.387755102040816e+00 	 4.956751353602664e+02
-2.020408163265306e+00 	 2.387755102040816e+00 	 2.961860962763500e+02
-1.897959183673469e+00 	 2.387755102040816e+00 	 1.558977255242637e+02
-1.775510204081633e+00 	 2.387755102040816e+00 	 6.617721860650525e+01
-1.653061224489796e+00 	 2.387755102040816e+00 	 1.893132130666786e+01
-1.530612244897959e+00 	 2.387755102040816e+00 	 6.606329689437669e+00
-1.408163265306122e+00 	 2.387755102040816e+00 	 2.218809010059495e+01
-1.285714285714286e+00 	 2.387755102040816e+00 	 5.920199916701367e+01
-1.163265306122449e+00 	 2.387755102040816e+00 	 1.117130037966618e+02
-1.040816326530612e+00 	 2.387755102040816e+00 	 1.743256011786009e+02
-9.183673469387754e-01 	 2.387755102040816e+00 	 2.421838387829866e+02
-7.959183673469390e-01 	 2.387755102040816e+00 	 3.109713143610679e+02
-6.734693877551021e-01 	 2.387755102040816e+00 	 3.769111759451886e+02
-5.510204081632653e-01 	 2.387755102040816e+00 	 4.367661218487853e+02
-4.285714285714288e-01 	 2.387755102040816e+00 	 4.878384006663888e+02
-3.061224489795920e-01 	 2.387755102040816e+00 	 5.279698112736240e+02
-1.836734693877551e-01 	 2.387755102040816e+00 	 5.555417028272094e+02
-6.122448979591866e-02 	 2.387755102040816e+00 	 5.694749747649570e+02
6.122448979591821e-02 	 2.387755102040816e+00 	 5.692300768057734e+02
1.836734693877551e-01 	 2.387755102040816e+00 	 5.548070089496584e+02
3.061224489795920e-01 	 2.387755102040816e+00 	 5.267453214777057e+02
4.285714285714284e-01 	 2.387755102040816e+00 	 4.861241149521031e+02
5.510204081632653e-01 	 2.387755102040816e+00 	 4.345620402161322e+02
6.734693877551021e-01 	 2.387755102040816e+00 	 3.742172983941682e+02
7.959183673469385e-01 	 2.387755102040816e+00 	 3.077876408916804e+02
9.183673469387754e-01 	 2.387755102040816e+00 	 2.385103693952315e+02
1.040816326530612e+00 	 2.387755102040816e+00 	 1.701623358724786e+02
1.163265306122449e+00 	 2.387755102040816e+00 	 1.070599425721719e+02
1.285714285714286e+00 	 2.387755102040816e+00 	 5.405914202415663e+01
1.408163265306122e+00 	 2.387755102040816e+00 	 1.655543703937056e+01
1.530612244897959e+00 	 2.387755102040816e+00 	 4.838807098458324e-01
1.653061224489796e+00 	 2.387755102040816e+00 	 1.231907640870862e+01
1.775510204081632e+00 	 2.387755102040816e+00 	 5.907517779017851e+01
1.897959183673469e+00 	 2.387755102040816e+00 	 1.483058887895698e+02
2.020408163265306e+00 	 2.387755102040816e+00 	 2.881044636232888e+02
2.142857142857142e+00 	 2.387755102040816e+00 	 4.871037067888371e+02
2.265306122448980e+00 	 2.387755102040816e+00 	 7.544759730648120e+02
2.387755102040816e+00 	 2.387755102040816e+00 	 1.099933167510899e+03
2.510204081632653e+00 	 2.387755102040816e+00 	 1.533726745467881e+03
2.632653061224490e+00 	 2.387755102040816e+00 	 2.066647712557641e+03
2.755102040816326e+00 	 2.387755102040816e+00 	 2.710026624683141e+03
2.877551020408163e+00 	 2.387755102040816e+00 	 3.475733588028447e+03
3.000000000000000e+00 	 2.387755102040816e+00 	 4.376178259058726e+03

-3.000000000000000e+00 	 2.510204081632653e+00 	 4.227745106205748e+03
-2.877551020408163e+00 	 2.510204081632653e+00 	 3.344435948439503e+03
-2.755102040816327e+00 	 2.510204081632653e+00 	 2.595130110475628e+03
-2.632653061224490e+00 	 2.510204081632653e+00 	 1.967417935848957e+03
-2.510204081632653e+00 	 2.510204081632653e+00 	 1.449429318375431e+03
-2.387755102040816e+00 	 2.510204081632653e+00 	 1.029833702152077e+03
-2.265306122448980e+00 	 2.510204081632653e+00 	 6.978400815570219e+02
-2.142857142857143e+00 	 2.510204081632653e+00 	 4.431970012494794e+02
-2.020408163265306e+00 	 2.510204081632653e+00 	 2.561925561697619e+02
-1.897959183673469e+00 	 2.510204081632653e+00 	 1.276543915392745e+02
-1.775510204081633e+00 	 2.510204081632653e+00 	 4.894970286051509e+01
-1.653061224489796e+00 	 2.510204081632653e+00 	 1.198523591707679e+01
-1.530612244897959e+00 	 2.510204081632653e+00 	 9.207286773645752e+00
-1.408163265306122e+00 	 2.510204081632653e+00 	 3.360170177600226e+01
-1.285714285714286e+00 	 2.510204081632653e+00 	 7.869387755102028e+01
-1.163265306122449e+00 	 2.510204081632653e+00 	 1.385487610066678e+02
-1.040816326530612e+00 	 2.510204081632653e+00 	 2.077708493320062e+02
-9.183673469387754e-01 	 2.510204081632653e+00 	 2.815041899971915e+02
-7.959183673469390e-01 	 2.510204081632653e+00 	 3.554323807534723e+02
-6.734693877551021e-01 	 2.510204081632653e+00 	 4.257785696331925e+02
-5.510204081632653e-01 	 2.510204081632653e+00 	 4.893054549497890e+02
-4.285714285714288e-01 	 2.510204081632653e+00 	 5.433152852977923e+02
-3.061224489795920e-01 	 2.510204081632653e+00 	 5.856498595528273e+02
-1.836734693877551e-01 	 2.510204081632653e+00 	 6.146905268716125e+02
-6.122448979591866e-02 	 2.510204081632653e+00 	 6.293581866919600e+02
6.122448979591821e-02 	 2.510204081632653e+00 	 6.291132887327764e+02
1.836734693877551e-01 	 2.510204081632653e+00 	 6.139558329940616e+02
3.061224489795920e-01 	 2.510204081632653e+00 	 5.844253697569089e+02
4.285714285714284e-01 	 2.510204081632653e+00 	 5.416009995835067e+02
5.510204081632653e-01 	 2.510204081632653e+00 	 4.871013733171359e+02
6.734693877551021e-01 	 2.510204081632653e+00 	 4.230846920821721e+02
7.959183673469385e-01 	 2.510204081632653e+00 	 3.522487072840848e+02
9.183673469387754e-01 	 2.510204081632653e+00 	 2.778307206094364e+02
1.040816326530612e+00 	 2.510204081632653e+00 	 2.036075840258841e+02
1.163265306122449e+00 	 2.510204081632653e+00 	 1.338956997821779e+02
1.285714285714286e+00 	 2.510204081632653e+00 	 7.355102040816323e+01
1.408163265306122e+00 	 2.510204081632653e+00 	 2.796904871477791e+01
1.530612244897959e+00 	 2.510204081632653e+00 	 3.084837794053916e+00
1.653061224489796e+00 	 2.510204081632653e+00 	 5.372991019117570e+00
1.775510204081632e+00 	 2.510204081632653e+00 	 4.184766204418839e+01
1.897959183673469e+00 	 2.510204081632653e+00 	 1.200625548045806e+02
2.020408163265306e+00 	 2.510204081632653e+00 	 2.481109235167007e+02
2.142857142857142e+00 	 2.510204081632653e+00 	 4.346255726780500e+02
2.265306122448980e+00 	 2.510204081632653e+00 	 6.887788570672260e+02
2.387755102040816e+00 	 2.510204081632653e+00 	 1.020282681743914e+03
2.510204081632653e+00 	 2.510204081632653e+00 	 1.439388502048898e+03
2.632653061224490e+00 	 2.510204081632653e+00 	 1.956887323604059e+03
2.755102040816326e+00 	 2.510204081632653e+00 	 2.584109702312360e+03
2.877551020408163e+00 	 2.510204081632653e+00 	 3.332925744357868e+03
3.000000000000000e+00 	 2.510204081632653e+00 	 4.215745106205748e+03

-3.000000000000000e+00 	 2.632653061224490e+00 	 4.070310703873386e+03
-2.877551020408163e+00 	 2.632653061224490e+00 	 3.204626855289539e+03
-2.755102040816327e+00 	 2.632653061224490e+00 	 2.472211938625463e+03
-2.632653061224490e+00 	 2.632653061224490e+00 	 1.860656297415991e+03
-2.510204081632653e+00 	 2.632653061224490e+00 	 1.358089825477063e+03
-2.387755102040816e+00 	 2.632653061224490e+00 	 9.531819669057086e+02
-2.265306122448980e+00 	 2.632653061224490e+00 	 6.351417160800520e+02
-2.142857142857143e+00 	 2.632653061224490e+00 	 3.937176176593084e+02
-2.020408163265306e+00 	 2.632653061224490e+00 	 2.191977665837899e+02
-1.897959183673469e+00 	 2.632653061224490e+00 	 1.024098080749015e+02
-1.775510204081633e+00 	 2.632653061224490e+00 	 3.472093763514124e+01
-1.653061224489796e+00 	 2.632653061224490e+00 	 8.037901048102100e+00
-1.530612244897959e+00 	 2.632653061224490e+00 	 1.480699437847028e+01
-1.408163265306122e+00 	 2.632653061224490e+00 	 4.801406397202609e+01
-1.285714285714286e+00 	 2.632653061224490e+00 	 1.011845064556434e+02
-1.163265306122449e+00 	 2.632653061224490e+00 	 1.683832687372903e+02
-1.040816326530612e+00 	 2.632653061224490e+00 	 2.442148480060283e+02
-9.183673469387754e-01 	 2.632653061224490e+00 	 3.238232917320130e+02
-7.959183673469390e-01 	 2.632653061224490e+00 	 4.028921976664934e+02
-6.734693877551021e-01 	 2.632653061224490e+00 	 4.776447138418134e+02
-5.510204081632653e-01 	 2.632653061224490e+00 	 5.448435385714095e+02
-4.285714285714288e-01 	 2.632653061224490e+00 	 6.017909204498126e+02
-3.061224489795920e-01 	 2.632653061224490e+00 	 6.463286583526473e+02
-1.836734693877551e-01 	 2.632653061224490e+00 	 6.768381014366325e+02
-6.122448979591866e-02 	 2.632653061224490e+00 	 6.922401491395799e+02
6.122448979591821e-02 	 2.632653061224490e+00 	 6.919952511803963e+02
1.836734693877551e-01 	 2.632653061224490e+00 	 6.761034075590816e+02
3.061224489795920e-01 	 2.632653061224490e+00 	 6.451041685567290e+02
4.285714285714284e-01 	 2.632653061224490e+00 	 6.000766347355269e+02
5.510204081632653e-01 	 2.632653061224490e+00 	 5.426394569387564e+02
6.734693877551021e-01 	 2.632653061224490e+00 	 4.749508362907929e+02
7.959183673469385e-01 	 2.632653061224490e+00 	 3.997085241971060e+02
9.183673469387754e-01 	 2.632653061224490e+00 	 3.201498223442579e+02
1.040816326530612e+00 	 2.632653061224490e+00 	 2.400515826999061e+02
1.163265306122449e+00 	 2.632653061224490e+00 	 1.637302075128004e+02
1.285714285714286e+00 	 2.632653061224490e+00 	 9.604164931278642e+01
1.408163265306122e+00 	 2.632653061224490e+00 	 4.238141091080177e+01
1.530612244897959e+00 	 2.632653061224490e+00 	 8.684545398878445e+00
1.653061224489796e+00 	 2.632653061224490e+00 	 1.425656150142898e+00
1.775510204081632e+00 	 2.632653061224490e+00 	 2.761889681881457e+01
1.897959183673469e+00 	 2.632653061224490e+00 	 9.481797134020763e+01
2.020408163265306e+00 	 2.632653061224490e+00 	 2.111161339307287e+02
2.142857142857142e+00 	 2.632653061224490e+00 	 3.851461890878791e+02
2.265306122448980e+00 	 2.632653061224490e+00 	 6.260804915902561e+02
2.387755102040816e+00 	 2.632653061224490e+00 	 9.436309464975453e+02
2.510204081632653e+00 	 2.632653061224490e+00 	 1.348049009150530e+03
2.632653061224490e+00 	 2.632653061224490e+00 	 1.850125685171093e+03
2.755102040816326e+00 	 2.632653061224490e+00 	 2.461191530462195e+03
2.877551020408163e+00 	 2.632653061224490e+00 	 3.193116651207905e+03
3.000000000000000e+00 	 2.632653061224490e+00 	 4.058310703873386e+03

-3.000000000000000e+00 	 2.755102040816326e+00 	 3.915875052061641e+03
-2.877551020408163e+00 	 2.755102040816326e+00 	 3.067816512660193e+03
-2.755102040816327e+00 	 2.755102040816326e+00 	 2.352292517295915e+03
-2.632653061224490e+00 	 2.755102040816326e+00 	 1.756893409503642e+03
-2.510204081632653e+00 	 2.755102040816326e+00 	 1.269749083099313e+03
-2.387755102040816e+00 	 2.755102040816326e+00 	 8.795289821799568e+02
-2.265306122448980e+00 	 2.755102040816326e+00 	 5.754421011236990e+02
-2.142857142857143e+00 	 2.755102040816326e+00 	 3.472369845897542e+02
-2.020408163265306e+00 	 2.755102040816326e+00 	 1.852017275184346e+02
-1.897959183673469e+00 	 2.755102040816326e+00 	 8.016397513114514e+01
-1.775510204081633e+00 	 2.755102040816326e+00 	 2.349092293038390e+01
-1.653061224489796e+00 	 2.755102040816326e+00 	 7.089316699743839e+00
-1.530612244897959e+00 	 2.755102040816326e+00 	 2.340545250391117e+01
-1.408163265306122e+00 	 2.755102040816326e+00 	 6.542517668866621e+01
-1.285714285714286e+00 	 2.755102040816326e+00 	 1.266738858808828e+02
-1.163265306122449e+00 	 2.755102040816326e+00 	 2.012165269885291e+02
-1.040816326530612e+00 	 2.755102040816326e+00 	 2.836575972006665e+02
-9.183673469387754e-01 	 2.755102040816326e+00 	 3.691411439874507e+02
-7.959183673469390e-01 	 2.755102040816326e+00 	 4.533507651001306e+02
-6.734693877551021e-01 	 2.755102040816326e+00 	 5.325096085710502e+02
-5.510204081632653e-01 	 2.755102040816326e+00 	 6.033803727136460e+02
-4.285714285714288e-01 	 2.755102040816326e+00 	 6.632653061224488e+02
-3.061224489795920e-01 	 2.755102040816326e+00 	 7.100062076730834e+02
-1.836734693877551e-01 	 2.755102040816326e+00 	 7.419844265222684e+02
-6.122448979591866e-02 	 2.755102040816326e+00 	 7.581208621078158e+02
6.122448979591821e-02 	 2.755102040816326e+00 	 7.578759641486322e+02
1.836734693877551e-01 	 2.755102040816326e+00 	 7.412497326447175e+02
3.061224489795920e-01 	 2.755102040816326e+00 	 7.087817178771651e+02
4.285714285714284e-01 	 2.755102040816326e+00 	 6.615510204081631e+02
5.510204081632653e-01 	 2.755102040816326e+00 	 6.011762910809930e+02
6.734693877551021e-01 	 2.755102040816326e+00 	 5.298157310200298e+02
7.959183673469385e-01 	 2.755102040816326e+00 	 4.501670916307432e+02
9.183673469387754e-01 	 2.755102040816326e+00 	 3.654676745996956e+02
1.040816326530612e+00 	 2.755102040816326e+00 	 2.794943318945442e+02
1.163265306122449e+00 	 2.755102040816326e+00 	 1.965634657640392e+02
1.285714285714286e+00 	 2.755102040816326e+00 	 1.215310287380259e+02
1.408163265306122e+00 	 2.755102040816326e+00 	 5.979252362744193e+01
1.530612244897959e+00 	 2.755102040816326e+00 	 1.728300352431934e+01
1.653061224489796e+00 	 2.755102040816326e+00 	 4.770718017846595e-01
1.775510204081632e+00 	 2.755102040816326e+00 	 1.638888211405726e+01
1.897959183673469e+00 	 2.755102040816326e+00 	 7.257213839645125e+01
2.020408163265306e+00 	 2.755102040816326e+00 	 1.771200948653733e+02
2.142857142857142e+00 	 2.755102040816326e+00 	 3.386655560183249e+02
2.265306122448980e+00 	 2.755102040816326e+00 	 5.663808766339031e+02
2.387755102040816e+00 	 2.755102040816326e+00 	 8.699779617717935e+02
2.510204081632653e+00 	 2.755102040816326e+00 	 1.259708266772780e+03
2.632653061224490e+00 	 2.755102040816326e+00 	 1.746362797258744e+03
2.755102040816326e+00 	 2.755102040816326e+00 	 2.341272109132647e+03
2.877551020408163e+00 	 2.755102040816326e+00 	 3.056306308578558e+03
3.000000000000000e+00 	 2.755102040816326e+00 	 3.903875052061641e+03

-3.000000000000000e+00 	 2.877551020408163e+00 	 3.764438150770513e+03
-2.877551020408163e+00 	 2.877551020408163e+00 	 2.934004920551463e+03
-2.755102040816327e+00 	 2.877551020408163e+00 	 2.235371846486984e+03
-2.632653061224490e+00 	 2.877551020408163e+00 	 1.656129272111909e+03
-2.510204081632653e+00 	 2.877551020408163e+00 	 1.184407091242178e+03
-2.387755102040816e+00 	 2.877551020408163e+00 	 8.088747479748213e+02
-2.265306122448980e+00 	 2.877551020408163e+00 	 5.187412366879622e+02
-2.142857142857143e+00 	 2.877551020408163e+00 	 3.037551020408164e+02
-2.020408163265306e+00 	 2.877551020408163e+00 	 1.542044389736957e+02
-1.897959183673469e+00 	 2.877551020408163e+00 	 6.091689270800514e+01
-1.775510204081633e+00 	 2.877551020408163e+00 	 1.525965874624295e+01
-1.653061224489796e+00 	 2.877551020408163e+00 	 9.139482872001974e+00
-1.530612244897959e+00 	 2.877551020408163e+00 	 3.500266114996847e+01
-1.408163265306122e+00 	 2.877551020408163e+00 	 8.583503992592274e+01
-1.285714285714286e+00 	 2.877551020408163e+00 	 1.551620158267387e+02
-1.163265306122449e+00 	 2.877551020408163e+00 	 2.370485357603843e+02
-1.040816326530612e+00 	 2.877551020408163e+00 	 3.260990969159210e+02
-9.183673469387754e-01 	 2.877551020408163e+00 	 4.174577467635046e+02
-7.959183673469390e-01 	 2.877551020408163e+00 	 5.068080830543842e+02
-6.734693877551021e-01 	 2.877551020408163e+00 	 5.903732538209034e+02
-5.510204081632653e-01 	 2.877551020408163e+00 	 6.649159573764989e+02
-4.285714285714288e-01 	 2.877551020408163e+00 	 7.277384423157015e+02
-3.061224489795920e-01 	 2.877551020408163e+00 	 7.766825075141359e+02
-1.836734693877551e-01 	 2.877551020408163e+00 	 8.101295021285207e+02
-6.122448979591866e-02 	 2.877551020408163e+00 	 8.270003255966679e+02
6.122448979591821e-02 	 2.877551020408163e+00 	 8.267554276374843e+02
1.836734693877551e-01 	 2.877551020408163e+00 	 8.093948082509697e+02
3.061224489795920e-01 	 2.877551020408163e+00 	 7.754580177182175e+02
4.285714285714284e-01 	 2.877551020408163e+00 	 7.260241566014158e+02
5.510204081632653e-01 	 2.877551020408163e+00 	 6.627118757438459e+02
6.734693877551021e-01 	 2.877551020408163e+00 	 5.876793762698831e+02
7.959183673469385e-01 	 2.877551020408163e+00 	 5.036244095849968e+02
9.183673469387754e-01 	 2.877551020408163e+00 	 4.137842773757495e+02
1.040816326530612e+00 	 2.877551020408163e+00 	 3.219358316097989e+02
1.163265306122449e+00 	 2.877551020408163e+00 	 2.323954745358944e+02
1.285714285714286e+00 	 2.877551020408163e+00 	 1.500191586838817e+02
1.408163265306122e+00 	 2.877551020408163e+00 	 8.020238686469850e+01
1.530612244897959e+00 	 2.877551020408163e+00 	 2.888021217037663e+01
1.653061224489796e+00 	 2.877551020408163e+00 	 2.527237974042816e+00
1.775510204081632e+00 	 2.877551020408163e+00 	 8.157617929916350e+00
1.897959183673469e+00 	 2.877551020408163e+00 	 5.332505597331127e+01
2.020408163265306e+00 	 2.877551020408163e+00 	 1.461228063206344e+02
2.142857142857142e+00 	 2.877551020408163e+00 	 2.951836734693872e+02
2.265306122448980e+00 	 2.877551020408163e+00 	 5.096800121981663e+02
2.387755102040816e+00 	 2.877551020408163e+00 	 7.993237275666580e+02
2.510204081632653e+00 	 2.877551020408163e+00 	 1.174366274915646e+03
2.632653061224490e+00 	 2.877551020408163e+00 	 1.645598659867011e+03
2.755102040816326e+00 	 2.877551020408163e+00 	 2.224351438323716e+03
2.877551020408163e+00 	 2.877551020408163e+00 	 2.922494716469829e+03
3.000000000000000e+00 	 2.877551020408163e+00 	 3.752438150770513e+03

-3.000000000000000e+00 	 3.000000000000000e+00 	 3.616000000000000e+03
-2.877551020408163e+00 	 3.000000000000000e+00 	 2.803192078963349e+03
-2.755102040816327e+00 	 3.000000000000000e+00 	 2.121449926198668e+03
-2.632653061224490e+00 	 3.000000000000000e+00 	 1.558363885240792e+03
-2.510204081632653e+00 	 3.000000000000000e+00 	 1.102063849905660e+03
-2.387755102040816e+00 	 3.000000000000000e+00 	 7.412192642903018e+02
-2.265306122448980e+00 	 3.000000000000000e+00 	 4.650391227728416e+02
-2.142857142857143e+00 	 3.000000000000000e+00 	 2.632719700124946e+02
-2.020408163265306e+00 	 3.000000000000000e+00 	 1.262059009495729e+02
-1.897959183673469e+00 	 3.000000000000000e+00 	 4.466856080548144e+01
-1.775510204081633e+00 	 3.000000000000000e+00 	 1.002714508271837e+01
-1.653061224489796e+00 	 3.000000000000000e+00 	 1.418839956487655e+01
-1.530612244897959e+00 	 3.000000000000000e+00 	 4.959862031664227e+01
-1.408163265306122e+00 	 3.000000000000000e+00 	 1.092436536837958e+02
-1.285714285714286e+00 	 3.000000000000000e+00 	 1.866488962932111e+02
-1.163265306122449e+00 	 3.000000000000000e+00 	 2.758792950528562e+02
-1.040816326530612e+00 	 3.000000000000000e+00 	 3.715393471517924e+02
-9.183673469387754e-01 	 3.000000000000000e+00 	 4.687731000601755e+02
-7.959183673469390e-01 	 3.000000000000000e+00 	 5.632641515292546e+02
-6.734693877551021e-01 	 3.000000000000000e+00 	 6.512356495913734e+02
-5.510204081632653e-01 	 3.000000000000000e+00 	 7.294502925599686e+02
-4.285714285714288e-01 	 3.000000000000000e+00 	 7.952103290295711e+02
-3.061224489795920e-01 	 3.000000000000000e+00 	 8.463575578758052e+02
-1.836734693877551e-01 	 3.000000000000000e+00 	 8.812733282553901e+02
-6.122448979591866e-02 	 3.000000000000000e+00 	 8.988785396061372e+02
6.122448979591821e-02 	 3.000000000000000e+00 	 8.986336416469536e+02
1.836734693877551e-01 	 3.000000000000000e+00 	 8.805386343778391e+02
3.061224489795920e-01 	 3.000000000000000e+00 	 8.451330680798869e+02
4.285714285714284e-01 	 3.000000000000000e+00 	 7.934960433152854e+02
5.510204081632653e-01 	 3.000000000000000e+00 	 7.272462109273156e+02
6.734693877551021e-01 	 3.000000000000000e+00 	 6.485417720403531e+02
7.959183673469385e-01 	 3.000000000000000e+00 	 5.600804780598673e+02
9.183673469387754e-01 	 3.000000000000000e+00 	 4.650996306724204e+02
1.040816326530612e+00 	 3.000000000000000e+00 	 3.673760818456702e+02
1.163265306122449e+00 	 3.000000000000000e+00 	 2.712262338283662e+02
1.285714285714286e+00 	 3.000000000000000e+00 	 1.815060391503541e+02
1.408163265306122e+00 	 3.000000000000000e+00 	 1.036110006225716e+02
1.530612244897959e+00 	 3.000000000000000e+00 	 4.347617133705043e+01
1.653061224489796e+00 	 3.000000000000000e+00 	 7.576154666917414e+00
1.775510204081632e+00 	 3.000000000000000e+00 	 2.925104266391803e+00
1.897959183673469e+00 	 3.000000000000000e+00 	 3.707672407078756e+01
2.020408163265306e+00 	 3.000000000000000e+00 	 1.181242682965117e+02
2.142857142857142e+00 	 3.000000000000000e+00 	 2.547005414410655e+02
2.265306122448980e+00 	 3.000000000000000e+00 	 4.559778982830456e+02
2.387755102040816e+00 	 3.000000000000000e+00 	 7.316682438821385e+02
2.510204081632653e+00 	 3.000000000000000e+00 	 1.092023033579128e+03
2.632653061224490e+00 	 3.000000000000000e+00 	 1.547833272995894e+03
2.755102040816326e+00 	 3.000000000000000e+00 	 2.110429518035400e+03
2.877551020408163e+00 	 3.000000000000000e+00 	 2.791681874881715e+03
3.000000000000000e+00 	 3.000000000000000e+00 	 3.604000000000000e+03


==> rosenbrock.dat <==
depth	width_1	width_2	width_3	width_4	width_5	width_6	width_7	width_8	width_9	width_10	
1.0	0.5556705594062805	0.27711241296621725	0.2935948967933655	0.2841286063194275	0.23110434436110094	0.20165851735380724	0.26358991861343384	0.20198029279708862	0.1952112913131714	0.21620997809675768	
2.0	0.5342994142873377	0.20251256227493286	0.18457061052322388	0.11714357137680054	0.11393168591765002	0.10717615508345202	0.12961295270231799	0.11958772604693244	0.07987147569656372	0.08579063415527344	
3.0	0.5688879787921906	0.17375907325056628	0.16314777755049303	0.08532130718231201	0.07194316387176514	0.09374490403441027	0.06570965051651001	0.06266142747705705	0.04828766011503771	0.05859968089369372	
4.0	0.5365661978721619	0.20947861671447754	0.10692051076201037	0.0658915638923645	0.041542069578397234	0.06378339580959425	0.05068456965075008	0.04348817490843371	0.05480325222015381	0.04040625714567736	
5.0	0.5104104578495026	0.1243820490768297	0.08527052402496338	0.07241299771574572	0.06727734231260851	0.050104171269212516	0.041458049094092814	0.03681768833233312	0.03579235076904297	0.03259611129760742	
6.0	0.5474970936775208	0.13414984941482544	0.08704614639282227	0.058980391506430446	0.05592259787825182	0.04358004959740269	0.036718132332646675	0.035044921768847215	0.0278168884064377	0.023389596603726748	
7.0	0.6093844175338745	0.17881301068571642	0.06306823770806849	0.06163378676570813	0.04588333983309774	0.04268029355314806	0.029154732656483447	0.03056037425994873	0.027080178260803223	0.024682164192199707	
8.0	0.579157143831253	0.2138916254043579	0.07799020432737902	0.05220059771426229	0.046147167682647705	0.039353013038635254	0.029154926770005973	0.02483557535611486	0.027298927307128906	0.017660021781921387	
9.0	0.5172336995601654	0.18771818303373888	0.06934208204996023	0.04888848681338338	0.03583279275206164	0.03714704490395948	0.02923849248198107	0.023050074394973863	0.023386359214782715	0.020020304585310456	
10.0	0.525709331035614	0.08700919151306152	0.08614188432693481	0.04681514444678522	0.03620731830596924	0.037535220616136344	0.03099459311645225	0.0217371165163478	0.019326431571472638	0.020224601261888298	

